Towards Matrix-Free Patch Smoothers for the Stokes Problem: Evaluating Local p-Multigrid Solvers

Vertex-patch smoothers offer an effective strategy for achieving robust geometric multigrid convergence for the Stokes equations, particularly in the context of high-order finite elements. However, their practical efficiency is often limited by the computational cost of solving the local saddle-point problems, especially when explicit matrix factorizations are not feasible. We explore a fully iterative, matrix-free-compatible approach to the local patch solve using $p$-multigrid techniques. We evaluate different local solver configurations: Braess-Sarazin and block-triangular preconditioners. Our numerical experiments suggest that the Braess-Sarazin approach is particularly resilient. We find that a single iteration of the local solver yields global convergence rates comparable to those obtained with exact local solvers, even on distorted meshes and in the presence of large viscosity jumps.

==> results/cart_2D_exact/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,9,9,9.00
2,0.0,1.,1,2,1,9,9,9.00
2,0.0,1.,2,1,1,9,9,9.00
2,0.0,1.,2,2,1,9,9,9.00
3,0.0,1.,1,1,1,14,14,14.00
3,0.0,1.,1,2,1,14,14,14.00
3,0.0,1.,2,1,1,14,14,14.00
3,0.0,1.,2,2,1,14,14,14.00
4,0.0,1.,1,1,1,16,16,16.00
4,0.0,1.,1,2,1,16,16,16.00
4,0.0,1.,2,1,1,16,16,16.00
4,0.0,1.,2,2,1,16,16,16.00
5,0.0,1.,1,1,1,17,17,17.00
5,0.0,1.,1,2,1,17,17,17.00
5,0.0,1.,2,1,1,17,17,17.00
5,0.0,1.,2,2,1,17,17,17.00
7,0.0,1.,1,1,1,18,18,18.00
7,0.0,1.,1,2,1,18,18,18.00
7,0.0,1.,2,1,1,18,18,18.00
7,0.0,1.,2,2,1,18,18,18.00
8,0.0,1.,1,1,1,18,18,18.00
8,0.0,1.,1,2,1,18,18,18.00
8,0.0,1.,2,1,1,18,18,18.00
8,0.0,1.,2,2,1,18,18,18.00
11,0.0,1.,1,1,1,19,19,19.00
11,0.0,1.,1,2,1,19,19,19.00
11,0.0,1.,2,1,1,19,19,19.00
11,0.0,1.,2,2,1,19,19,19.00


==> results/cart_2D_exact/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,6,6,6.00
2,0.0,1.,1,2,1,4,4,4.00
2,0.0,1.,2,1,1,6,6,6.00
2,0.0,1.,2,2,1,4,4,4.00
3,0.0,1.,1,1,1,9,9,9.00
3,0.0,1.,1,2,1,6,6,6.00
3,0.0,1.,2,1,1,9,9,9.00
3,0.0,1.,2,2,1,6,6,6.00
4,0.0,1.,1,1,1,8,8,8.00
4,0.0,1.,1,2,1,6,6,6.00
4,0.0,1.,2,1,1,8,8,8.00
4,0.0,1.,2,2,1,6,6,6.00
5,0.0,1.,1,1,1,9,9,9.00
5,0.0,1.,1,2,1,6,6,6.00
5,0.0,1.,2,1,1,9,9,9.00
5,0.0,1.,2,2,1,6,6,6.00
7,0.0,1.,1,1,1,13,13,13.00
7,0.0,1.,1,2,1,9,9,9.00
7,0.0,1.,2,1,1,13,13,13.00
7,0.0,1.,2,2,1,9,9,9.00
8,0.0,1.,1,1,1,10,10,10.00
8,0.0,1.,1,2,1,7,7,7.00
8,0.0,1.,2,1,1,10,10,10.00
8,0.0,1.,2,2,1,7,7,7.00
11,0.0,1.,1,1,1,13,13,13.00
11,0.0,1.,1,2,1,9,9,9.00
11,0.0,1.,2,1,1,13,13,13.00
11,0.0,1.,2,2,1,9,9,9.00


==> results/cart_2D_exact/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,8,8,8.00
2,0.0,1.,1,2,1,8,8,8.00
2,0.0,1.,2,1,1,8,8,8.00
2,0.0,1.,2,2,1,8,8,8.00
3,0.0,1.,1,1,1,14,14,14.00
3,0.0,1.,1,2,1,14,14,14.00
3,0.0,1.,2,1,1,14,14,14.00
3,0.0,1.,2,2,1,14,14,14.00
4,0.0,1.,1,1,1,16,16,16.00
4,0.0,1.,1,2,1,16,16,16.00
4,0.0,1.,2,1,1,16,16,16.00
4,0.0,1.,2,2,1,16,16,16.00
5,0.0,1.,1,1,1,18,18,18.00
5,0.0,1.,1,2,1,18,18,18.00
5,0.0,1.,2,1,1,18,18,18.00
5,0.0,1.,2,2,1,18,18,18.00
7,0.0,1.,1,1,1,21,21,21.00
7,0.0,1.,1,2,1,21,21,21.00
7,0.0,1.,2,1,1,21,21,21.00
7,0.0,1.,2,2,1,21,21,21.00
8,0.0,1.,1,1,1,22,22,22.00
8,0.0,1.,1,2,1,22,22,22.00
8,0.0,1.,2,1,1,22,22,22.00
8,0.0,1.,2,2,1,22,22,22.00
11,0.0,1.,1,1,1,22,22,22.00
11,0.0,1.,1,2,1,22,22,22.00
11,0.0,1.,2,1,1,22,22,22.00
11,0.0,1.,2,2,1,22,22,22.00


==> results/cart_2D_exact_cg/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,9,9,9.00
2,0.0,1.,1,2,1,9,9,9.00
2,0.0,1.,2,1,1,9,9,9.00
2,0.0,1.,2,2,1,9,9,9.00
3,0.0,1.,1,1,1,14,14,14.00
3,0.0,1.,1,2,1,14,14,14.00
3,0.0,1.,2,1,1,14,14,14.00
3,0.0,1.,2,2,1,14,14,14.00
4,0.0,1.,1,1,1,16,16,16.00
4,0.0,1.,1,2,1,16,16,16.00
4,0.0,1.,2,1,1,16,16,16.00
4,0.0,1.,2,2,1,16,16,16.00
5,0.0,1.,1,1,1,17,17,17.00
5,0.0,1.,1,2,1,17,17,17.00
5,0.0,1.,2,1,1,17,17,17.00
5,0.0,1.,2,2,1,17,17,17.00
7,0.0,1.,1,1,1,18,18,18.00
7,0.0,1.,1,2,1,18,18,18.00
7,0.0,1.,2,1,1,18,18,18.00
7,0.0,1.,2,2,1,18,18,18.00
8,0.0,1.,1,1,1,18,18,18.00
8,0.0,1.,1,2,1,18,18,18.00
8,0.0,1.,2,1,1,18,18,18.00
8,0.0,1.,2,2,1,18,18,18.00
11,0.0,1.,1,1,1,19,19,19.00
11,0.0,1.,1,2,1,19,19,19.00
11,0.0,1.,2,1,1,19,19,19.00
11,0.0,1.,2,2,1,19,19,19.00


==> results/cart_2D_exact_cg/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,6,6,6.00
2,0.0,1.,1,2,1,4,4,4.00
2,0.0,1.,2,1,1,6,6,6.00
2,0.0,1.,2,2,1,4,4,4.00
3,0.0,1.,1,1,1,10,10,10.00
3,0.0,1.,1,2,1,6,6,6.00
3,0.0,1.,2,1,1,10,10,10.00
3,0.0,1.,2,2,1,6,6,6.00
4,0.0,1.,1,1,1,8,8,8.00
4,0.0,1.,1,2,1,6,6,6.00
4,0.0,1.,2,1,1,8,8,8.00
4,0.0,1.,2,2,1,6,6,6.00
5,0.0,1.,1,1,1,9,9,9.00
5,0.0,1.,1,2,1,6,6,6.00
5,0.0,1.,2,1,1,9,9,9.00
5,0.0,1.,2,2,1,6,6,6.00
7,0.0,1.,1,1,1,13,13,13.00
7,0.0,1.,1,2,1,9,9,9.00
7,0.0,1.,2,1,1,13,13,13.00
7,0.0,1.,2,2,1,9,9,9.00
8,0.0,1.,1,1,1,10,10,10.00
8,0.0,1.,1,2,1,7,7,7.00
8,0.0,1.,2,1,1,10,10,10.00
8,0.0,1.,2,2,1,7,7,7.00
11,0.0,1.,1,1,1,13,13,13.00
11,0.0,1.,1,2,1,9,9,9.00
11,0.0,1.,2,1,1,13,13,13.00
11,0.0,1.,2,2,1,9,9,9.00


==> results/cart_2D_exact_cg/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,8,8,8.00
2,0.0,1.,1,2,1,8,8,8.00
2,0.0,1.,2,1,1,8,8,8.00
2,0.0,1.,2,2,1,8,8,8.00
3,0.0,1.,1,1,1,14,14,14.00
3,0.0,1.,1,2,1,14,14,14.00
3,0.0,1.,2,1,1,14,14,14.00
3,0.0,1.,2,2,1,14,14,14.00
4,0.0,1.,1,1,1,16,16,16.00
4,0.0,1.,1,2,1,16,16,16.00
4,0.0,1.,2,1,1,16,16,16.00
4,0.0,1.,2,2,1,16,16,16.00
5,0.0,1.,1,1,1,18,18,18.00
5,0.0,1.,1,2,1,18,18,18.00
5,0.0,1.,2,1,1,18,18,18.00
5,0.0,1.,2,2,1,18,18,18.00
7,0.0,1.,1,1,1,21,21,21.00
7,0.0,1.,1,2,1,21,21,21.00
7,0.0,1.,2,1,1,21,21,21.00
7,0.0,1.,2,2,1,21,21,21.00
8,0.0,1.,1,1,1,22,22,22.00
8,0.0,1.,1,2,1,22,22,22.00
8,0.0,1.,2,1,1,22,22,22.00
8,0.0,1.,2,2,1,22,22,22.00
11,0.0,1.,1,1,1,22,22,22.00
11,0.0,1.,1,2,1,22,22,22.00
11,0.0,1.,2,1,1,22,22,22.00
11,0.0,1.,2,2,1,22,22,22.00


==> results/cart_2D_pmg/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,15,15,15.00
2,0.0,1.,1,2,1,13,13,13.00
2,0.0,1.,2,1,1,15,15,15.00
2,0.0,1.,2,2,1,13,13,13.00
3,0.0,1.,1,1,1,28,28,28.00
3,0.0,1.,1,2,1,24,24,24.00
3,0.0,1.,2,1,1,28,28,28.00
3,0.0,1.,2,2,1,24,24,24.00
4,0.0,1.,1,1,1,33,33,33.00
4,0.0,1.,1,2,1,27,27,27.00
4,0.0,1.,2,1,1,33,33,33.00
4,0.0,1.,2,2,1,27,27,27.00
5,0.0,1.,1,1,1,38,38,38.00
5,0.0,1.,1,2,1,31,31,31.00
5,0.0,1.,2,1,1,38,38,38.00
5,0.0,1.,2,2,1,31,31,31.00
7,0.0,1.,1,1,1,52,52,52.00
7,0.0,1.,1,2,1,39,39,39.00
7,0.0,1.,2,1,1,52,52,52.00
7,0.0,1.,2,2,1,39,39,39.00
8,0.0,1.,1,1,1,45,45,45.00
8,0.0,1.,1,2,1,37,37,37.00
8,0.0,1.,2,1,1,45,45,45.00
8,0.0,1.,2,2,1,37,37,37.00
11,0.0,1.,1,1,1,57,57,57.00
11,0.0,1.,1,2,1,44,44,44.00
11,0.0,1.,2,1,1,57,57,57.00
11,0.0,1.,2,2,1,44,44,44.00


==> results/cart_2D_pmg/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,6,6,6.00
2,0.0,1.,1,2,1,4,4,4.00
2,0.0,1.,2,1,1,6,6,6.00
2,0.0,1.,2,2,1,4,4,4.00
3,0.0,1.,1,1,1,9,9,9.00
3,0.0,1.,1,2,1,6,6,6.00
3,0.0,1.,2,1,1,9,9,9.00
3,0.0,1.,2,2,1,6,6,6.00
4,0.0,1.,1,1,1,8,8,8.00
4,0.0,1.,1,2,1,6,6,6.00
4,0.0,1.,2,1,1,8,8,8.00
4,0.0,1.,2,2,1,6,6,6.00
5,0.0,1.,1,1,1,9,9,9.00
5,0.0,1.,1,2,1,6,6,6.00
5,0.0,1.,2,1,1,9,9,9.00
5,0.0,1.,2,2,1,6,6,6.00
7,0.0,1.,1,1,1,13,13,13.00
7,0.0,1.,1,2,1,9,9,9.00
7,0.0,1.,2,1,1,13,13,13.00
7,0.0,1.,2,2,1,9,9,9.00
8,0.0,1.,1,1,1,10,10,10.00
8,0.0,1.,1,2,1,7,7,7.00
8,0.0,1.,2,1,1,10,10,10.00
8,0.0,1.,2,2,1,7,7,7.00
11,0.0,1.,1,1,1,13,13,13.00
11,0.0,1.,1,2,1,9,9,9.00
11,0.0,1.,2,1,1,13,13,13.00
11,0.0,1.,2,2,1,9,9,9.00


==> results/cart_2D_pmg/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,8,8,8.00
2,0.0,1.,1,2,1,8,8,8.00
2,0.0,1.,2,1,1,8,8,8.00
2,0.0,1.,2,2,1,8,8,8.00
3,0.0,1.,1,1,1,14,14,14.00
3,0.0,1.,1,2,1,14,14,14.00
3,0.0,1.,2,1,1,14,14,14.00
3,0.0,1.,2,2,1,14,14,14.00
4,0.0,1.,1,1,1,16,16,16.00
4,0.0,1.,1,2,1,16,16,16.00
4,0.0,1.,2,1,1,16,16,16.00
4,0.0,1.,2,2,1,16,16,16.00
5,0.0,1.,1,1,1,18,18,18.00
5,0.0,1.,1,2,1,18,18,18.00
5,0.0,1.,2,1,1,18,18,18.00
5,0.0,1.,2,2,1,18,18,18.00
7,0.0,1.,1,1,1,21,21,21.00
7,0.0,1.,1,2,1,21,21,21.00
7,0.0,1.,2,1,1,21,21,21.00
7,0.0,1.,2,2,1,21,21,21.00
8,0.0,1.,1,1,1,22,22,22.00
8,0.0,1.,1,2,1,22,22,22.00
8,0.0,1.,2,1,1,22,22,22.00
8,0.0,1.,2,2,1,22,22,22.00
11,0.0,1.,1,1,1,22,22,22.00
11,0.0,1.,1,2,1,22,22,22.00
11,0.0,1.,2,1,1,22,22,22.00
11,0.0,1.,2,2,1,22,22,22.00


==> results/cart_2D_pmg_cg/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,15,15,15.00
2,0.0,1.,1,2,1,13,13,13.00
2,0.0,1.,2,1,1,15,15,15.00
2,0.0,1.,2,2,1,13,13,13.00
3,0.0,1.,1,1,1,28,28,28.00
3,0.0,1.,1,2,1,24,24,24.00
3,0.0,1.,2,1,1,28,28,28.00
3,0.0,1.,2,2,1,24,24,24.00
4,0.0,1.,1,1,1,33,33,33.00
4,0.0,1.,1,2,1,27,27,27.00
4,0.0,1.,2,1,1,33,33,33.00
4,0.0,1.,2,2,1,27,27,27.00
5,0.0,1.,1,1,1,38,38,38.00
5,0.0,1.,1,2,1,31,31,31.00
5,0.0,1.,2,1,1,38,38,38.00
5,0.0,1.,2,2,1,31,31,31.00
7,0.0,1.,1,1,1,52,52,52.00
7,0.0,1.,1,2,1,39,39,39.00
7,0.0,1.,2,1,1,52,52,52.00
7,0.0,1.,2,2,1,39,39,39.00
8,0.0,1.,1,1,1,45,45,45.00
8,0.0,1.,1,2,1,37,37,37.00
8,0.0,1.,2,1,1,45,45,45.00
8,0.0,1.,2,2,1,37,37,37.00
11,0.0,1.,1,1,1,57,57,57.00
11,0.0,1.,1,2,1,44,44,44.00
11,0.0,1.,2,1,1,57,57,57.00
11,0.0,1.,2,2,1,44,44,44.00


==> results/cart_2D_pmg_cg/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,6,6,6.00
2,0.0,1.,1,2,1,4,4,4.00
2,0.0,1.,2,1,1,6,6,6.00
2,0.0,1.,2,2,1,4,4,4.00
3,0.0,1.,1,1,1,10,10,10.00
3,0.0,1.,1,2,1,6,6,6.00
3,0.0,1.,2,1,1,10,10,10.00
3,0.0,1.,2,2,1,6,6,6.00
4,0.0,1.,1,1,1,8,8,8.00
4,0.0,1.,1,2,1,6,6,6.00
4,0.0,1.,2,1,1,8,8,8.00
4,0.0,1.,2,2,1,6,6,6.00
5,0.0,1.,1,1,1,9,9,9.00
5,0.0,1.,1,2,1,6,6,6.00
5,0.0,1.,2,1,1,9,9,9.00
5,0.0,1.,2,2,1,6,6,6.00
7,0.0,1.,1,1,1,13,13,13.00
7,0.0,1.,1,2,1,9,9,9.00
7,0.0,1.,2,1,1,13,13,13.00
7,0.0,1.,2,2,1,9,9,9.00
8,0.0,1.,1,1,1,10,10,10.00
8,0.0,1.,1,2,1,7,7,7.00
8,0.0,1.,2,1,1,10,10,10.00
8,0.0,1.,2,2,1,7,7,7.00
11,0.0,1.,1,1,1,13,13,13.00
11,0.0,1.,1,2,1,9,9,9.00
11,0.0,1.,2,1,1,13,13,13.00
11,0.0,1.,2,2,1,9,9,9.00


==> results/cart_2D_pmg_cg/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,1,8,8,8.00
2,0.0,1.,1,2,1,8,8,8.00
2,0.0,1.,2,1,1,8,8,8.00
2,0.0,1.,2,2,1,8,8,8.00
3,0.0,1.,1,1,1,14,14,14.00
3,0.0,1.,1,2,1,14,14,14.00
3,0.0,1.,2,1,1,14,14,14.00
3,0.0,1.,2,2,1,14,14,14.00
4,0.0,1.,1,1,1,16,16,16.00
4,0.0,1.,1,2,1,16,16,16.00
4,0.0,1.,2,1,1,16,16,16.00
4,0.0,1.,2,2,1,16,16,16.00
5,0.0,1.,1,1,1,18,18,18.00
5,0.0,1.,1,2,1,18,18,18.00
5,0.0,1.,2,1,1,18,18,18.00
5,0.0,1.,2,2,1,18,18,18.00
7,0.0,1.,1,1,1,21,21,21.00
7,0.0,1.,1,2,1,21,21,21.00
7,0.0,1.,2,1,1,21,21,21.00
7,0.0,1.,2,2,1,21,21,21.00
8,0.0,1.,1,1,1,22,22,22.00
8,0.0,1.,1,2,1,22,22,22.00
8,0.0,1.,2,1,1,22,22,22.00
8,0.0,1.,2,2,1,22,22,22.00
11,0.0,1.,1,1,1,22,22,22.00
11,0.0,1.,1,2,1,22,22,22.00
11,0.0,1.,2,1,1,22,22,22.00
11,0.0,1.,2,2,1,22,22,22.00


==> results/gmg/distorted_2d.csv <==
folder,dim,degree,levels,distortion,mu,mg_type,mg_cycles,iterations
2D_p2_L2_dist0.0_mu1_block_mg_cyc2,2,2,2,0.0,1,block_mg,2,5
2D_p2_L2_dist0.0_mu1_block_mg_cyc3,2,2,2,0.0,1,block_mg,3,5
2D_p2_L2_dist0.0_mu1_block_mg_cyc4,2,2,2,0.0,1,block_mg,4,5
2D_p2_L2_dist0.0_mu1_block_mg_cyc5,2,2,2,0.0,1,block_mg,5,5
2D_p2_L2_dist0.0_mu1_braess_sarazin_cyc1,2,2,2,0.0,1,braess_sarazin,1,5
2D_p2_L2_dist0.0_mu1_braess_sarazin_cyc2,2,2,2,0.0,1,braess_sarazin,2,5
2D_p2_L2_dist0.0_mu1_direct_cyc1,2,2,2,0.0,1,direct,1,5
2D_p2_L2_dist0.0_mu1_direct_cyc2,2,2,2,0.0,1,direct,2,5
2D_p2_L2_dist0.0_mu1e2_block_mg_cyc2,2,2,2,0.0,1e2,block_mg,2,5
2D_p2_L2_dist0.0_mu1e2_block_mg_cyc3,2,2,2,0.0,1e2,block_mg,3,5
2D_p2_L2_dist0.0_mu1e2_block_mg_cyc4,2,2,2,0.0,1e2,block_mg,4,5
2D_p2_L2_dist0.0_mu1e2_block_mg_cyc5,2,2,2,0.0,1e2,block_mg,5,5
2D_p2_L2_dist0.0_mu1e2_braess_sarazin_cyc1,2,2,2,0.0,1e2,braess_sarazin,1,5
2D_p2_L2_dist0.0_mu1e2_braess_sarazin_cyc2,2,2,2,0.0,1e2,braess_sarazin,2,5
2D_p2_L2_dist0.0_mu1e2_direct_cyc1,2,2,2,0.0,1e2,direct,1,5
2D_p2_L2_dist0.0_mu1e2_direct_cyc2,2,2,2,0.0,1e2,direct,2,5
2D_p2_L2_dist0.0_mu1e6_block_mg_cyc2,2,2,2,0.0,1e6,block_mg,2,5
2D_p2_L2_dist0.0_mu1e6_block_mg_cyc3,2,2,2,0.0,1e6,block_mg,3,5
2D_p2_L2_dist0.0_mu1e6_block_mg_cyc4,2,2,2,0.0,1e6,block_mg,4,5
2D_p2_L2_dist0.0_mu1e6_block_mg_cyc5,2,2,2,0.0,1e6,block_mg,5,5
2D_p2_L2_dist0.0_mu1e6_braess_sarazin_cyc1,2,2,2,0.0,1e6,braess_sarazin,1,5
2D_p2_L2_dist0.0_mu1e6_braess_sarazin_cyc2,2,2,2,0.0,1e6,braess_sarazin,2,5
2D_p2_L2_dist0.0_mu1e6_direct_cyc1,2,2,2,0.0,1e6,direct,1,5
2D_p2_L2_dist0.0_mu1e6_direct_cyc2,2,2,2,0.0,1e6,direct,2,5
2D_p2_L2_dist0.1_mu1_block_mg_cyc2,2,2,2,0.1,1,block_mg,2,5
2D_p2_L2_dist0.1_mu1_block_mg_cyc3,2,2,2,0.1,1,block_mg,3,5
2D_p2_L2_dist0.1_mu1_block_mg_cyc4,2,2,2,0.1,1,block_mg,4,5
2D_p2_L2_dist0.1_mu1_block_mg_cyc5,2,2,2,0.1,1,block_mg,5,5
2D_p2_L2_dist0.1_mu1_braess_sarazin_cyc1,2,2,2,0.1,1,braess_sarazin,1,5
2D_p2_L2_dist0.1_mu1_braess_sarazin_cyc2,2,2,2,0.1,1,braess_sarazin,2,5
2D_p2_L2_dist0.1_mu1_direct_cyc1,2,2,2,0.1,1,direct,1,5
2D_p2_L2_dist0.1_mu1_direct_cyc2,2,2,2,0.1,1,direct,2,5
2D_p2_L2_dist0.1_mu1e2_block_mg_cyc2,2,2,2,0.1,1e2,block_mg,2,6
2D_p2_L2_dist0.1_mu1e2_block_mg_cyc3,2,2,2,0.1,1e2,block_mg,3,5
2D_p2_L2_dist0.1_mu1e2_block_mg_cyc4,2,2,2,0.1,1e2,block_mg,4,5
2D_p2_L2_dist0.1_mu1e2_block_mg_cyc5,2,2,2,0.1,1e2,block_mg,5,5
2D_p2_L2_dist0.1_mu1e2_braess_sarazin_cyc1,2,2,2,0.1,1e2,braess_sarazin,1,6
2D_p2_L2_dist0.1_mu1e2_braess_sarazin_cyc2,2,2,2,0.1,1e2,braess_sarazin,2,5
2D_p2_L2_dist0.1_mu1e2_direct_cyc1,2,2,2,0.1,1e2,direct,1,5
2D_p2_L2_dist0.1_mu1e2_direct_cyc2,2,2,2,0.1,1e2,direct,2,5
2D_p2_L2_dist0.1_mu1e6_block_mg_cyc2,2,2,2,0.1,1e6,block_mg,2,5
2D_p2_L2_dist0.1_mu1e6_block_mg_cyc3,2,2,2,0.1,1e6,block_mg,3,5
2D_p2_L2_dist0.1_mu1e6_block_mg_cyc4,2,2,2,0.1,1e6,block_mg,4,5
2D_p2_L2_dist0.1_mu1e6_block_mg_cyc5,2,2,2,0.1,1e6,block_mg,5,5
2D_p2_L2_dist0.1_mu1e6_braess_sarazin_cyc1,2,2,2,0.1,1e6,braess_sarazin,1,5
2D_p2_L2_dist0.1_mu1e6_braess_sarazin_cyc2,2,2,2,0.1,1e6,braess_sarazin,2,5
2D_p2_L2_dist0.1_mu1e6_direct_cyc1,2,2,2,0.1,1e6,direct,1,5
2D_p2_L2_dist0.1_mu1e6_direct_cyc2,2,2,2,0.1,1e6,direct,2,5
2D_p2_L2_dist0.25_mu1_block_mg_cyc2,2,2,2,0.25,1,block_mg,2,6
2D_p2_L2_dist0.25_mu1_block_mg_cyc3,2,2,2,0.25,1,block_mg,3,6
2D_p2_L2_dist0.25_mu1_block_mg_cyc4,2,2,2,0.25,1,block_mg,4,6
2D_p2_L2_dist0.25_mu1_block_mg_cyc5,2,2,2,0.25,1,block_mg,5,6
2D_p2_L2_dist0.25_mu1_braess_sarazin_cyc1,2,2,2,0.25,1,braess_sarazin,1,6
2D_p2_L2_dist0.25_mu1_braess_sarazin_cyc2,2,2,2,0.25,1,braess_sarazin,2,5
2D_p2_L2_dist0.25_mu1_direct_cyc1,2,2,2,0.25,1,direct,1,5
2D_p2_L2_dist0.25_mu1_direct_cyc2,2,2,2,0.25,1,direct,2,5
2D_p2_L2_dist0.25_mu1e2_block_mg_cyc2,2,2,2,0.25,1e2,block_mg,2,6
2D_p2_L2_dist0.25_mu1e2_block_mg_cyc3,2,2,2,0.25,1e2,block_mg,3,6
2D_p2_L2_dist0.25_mu1e2_block_mg_cyc4,2,2,2,0.25,1e2,block_mg,4,6
2D_p2_L2_dist0.25_mu1e2_block_mg_cyc5,2,2,2,0.25,1e2,block_mg,5,6
2D_p2_L2_dist0.25_mu1e2_braess_sarazin_cyc1,2,2,2,0.25,1e2,braess_sarazin,1,7
2D_p2_L2_dist0.25_mu1e2_braess_sarazin_cyc2,2,2,2,0.25,1e2,braess_sarazin,2,5
2D_p2_L2_dist0.25_mu1e2_direct_cyc1,2,2,2,0.25,1e2,direct,1,5
2D_p2_L2_dist0.25_mu1e2_direct_cyc2,2,2,2,0.25,1e2,direct,2,6
2D_p2_L2_dist0.25_mu1e6_block_mg_cyc2,2,2,2,0.25,1e6,block_mg,2,6
2D_p2_L2_dist0.25_mu1e6_block_mg_cyc3,2,2,2,0.25,1e6,block_mg,3,6
2D_p2_L2_dist0.25_mu1e6_block_mg_cyc4,2,2,2,0.25,1e6,block_mg,4,6
2D_p2_L2_dist0.25_mu1e6_block_mg_cyc5,2,2,2,0.25,1e6,block_mg,5,6
2D_p2_L2_dist0.25_mu1e6_braess_sarazin_cyc1,2,2,2,0.25,1e6,braess_sarazin,1,7
2D_p2_L2_dist0.25_mu1e6_braess_sarazin_cyc2,2,2,2,0.25,1e6,braess_sarazin,2,6
2D_p2_L2_dist0.25_mu1e6_direct_cyc1,2,2,2,0.25,1e6,direct,1,6
2D_p2_L2_dist0.25_mu1e6_direct_cyc2,2,2,2,0.25,1e6,direct,2,6
2D_p2_L2_dist0.35_mu1_block_mg_cyc2,2,2,2,0.35,1,block_mg,2,7
2D_p2_L2_dist0.35_mu1_block_mg_cyc3,2,2,2,0.35,1,block_mg,3,7
2D_p2_L2_dist0.35_mu1_block_mg_cyc4,2,2,2,0.35,1,block_mg,4,6
2D_p2_L2_dist0.35_mu1_block_mg_cyc5,2,2,2,0.35,1,block_mg,5,6
2D_p2_L2_dist0.35_mu1_braess_sarazin_cyc1,2,2,2,0.35,1,braess_sarazin,1,7
2D_p2_L2_dist0.35_mu1_braess_sarazin_cyc2,2,2,2,0.35,1,braess_sarazin,2,6
2D_p2_L2_dist0.35_mu1_direct_cyc1,2,2,2,0.35,1,direct,1,6
2D_p2_L2_dist0.35_mu1_direct_cyc2,2,2,2,0.35,1,direct,2,6
2D_p2_L2_dist0.35_mu1e2_block_mg_cyc2,2,2,2,0.35,1e2,block_mg,2,7
2D_p2_L2_dist0.35_mu1e2_block_mg_cyc3,2,2,2,0.35,1e2,block_mg,3,6
2D_p2_L2_dist0.35_mu1e2_block_mg_cyc4,2,2,2,0.35,1e2,block_mg,4,6
2D_p2_L2_dist0.35_mu1e2_block_mg_cyc5,2,2,2,0.35,1e2,block_mg,5,7
2D_p2_L2_dist0.35_mu1e2_braess_sarazin_cyc1,2,2,2,0.35,1e2,braess_sarazin,1,7
2D_p2_L2_dist0.35_mu1e2_braess_sarazin_cyc2,2,2,2,0.35,1e2,braess_sarazin,2,6
2D_p2_L2_dist0.35_mu1e2_direct_cyc1,2,2,2,0.35,1e2,direct,1,8
2D_p2_L2_dist0.35_mu1e2_direct_cyc2,2,2,2,0.35,1e2,direct,2,6
2D_p2_L2_dist0.35_mu1e6_block_mg_cyc2,2,2,2,0.35,1e6,block_mg,2,8
2D_p2_L2_dist0.35_mu1e6_block_mg_cyc3,2,2,2,0.35,1e6,block_mg,3,6
2D_p2_L2_dist0.35_mu1e6_block_mg_cyc4,2,2,2,0.35,1e6,block_mg,4,6
2D_p2_L2_dist0.35_mu1e6_block_mg_cyc5,2,2,2,0.35,1e6,block_mg,5,6
2D_p2_L2_dist0.35_mu1e6_braess_sarazin_cyc1,2,2,2,0.35,1e6,braess_sarazin,1,7
2D_p2_L2_dist0.35_mu1e6_braess_sarazin_cyc2,2,2,2,0.35,1e6,braess_sarazin,2,6
2D_p2_L2_dist0.35_mu1e6_direct_cyc1,2,2,2,0.35,1e6,direct,1,6
2D_p2_L2_dist0.35_mu1e6_direct_cyc2,2,2,2,0.35,1e6,direct,2,6
2D_p2_L3_dist0.0_mu1_block_mg_cyc2,2,2,3,0.0,1,block_mg,2,6
2D_p2_L3_dist0.0_mu1_block_mg_cyc3,2,2,3,0.0,1,block_mg,3,6
2D_p2_L3_dist0.0_mu1_block_mg_cyc4,2,2,3,0.0,1,block_mg,4,6
2D_p2_L3_dist0.0_mu1_block_mg_cyc5,2,2,3,0.0,1,block_mg,5,6
2D_p2_L3_dist0.0_mu1_braess_sarazin_cyc1,2,2,3,0.0,1,braess_sarazin,1,6
2D_p2_L3_dist0.0_mu1_braess_sarazin_cyc2,2,2,3,0.0,1,braess_sarazin,2,6
2D_p2_L3_dist0.0_mu1_direct_cyc1,2,2,3,0.0,1,direct,1,6
2D_p2_L3_dist0.0_mu1_direct_cyc2,2,2,3,0.0,1,direct,2,6
2D_p2_L3_dist0.0_mu1e2_block_mg_cyc2,2,2,3,0.0,1e2,block_mg,2,6
2D_p2_L3_dist0.0_mu1e2_block_mg_cyc3,2,2,3,0.0,1e2,block_mg,3,6
2D_p2_L3_dist0.0_mu1e2_block_mg_cyc4,2,2,3,0.0,1e2,block_mg,4,6
2D_p2_L3_dist0.0_mu1e2_block_mg_cyc5,2,2,3,0.0,1e2,block_mg,5,6
2D_p2_L3_dist0.0_mu1e2_braess_sarazin_cyc1,2,2,3,0.0,1e2,braess_sarazin,1,6
2D_p2_L3_dist0.0_mu1e2_braess_sarazin_cyc2,2,2,3,0.0,1e2,braess_sarazin,2,6
2D_p2_L3_dist0.0_mu1e2_direct_cyc1,2,2,3,0.0,1e2,direct,1,6
2D_p2_L3_dist0.0_mu1e2_direct_cyc2,2,2,3,0.0,1e2,direct,2,6
2D_p2_L3_dist0.0_mu1e6_block_mg_cyc2,2,2,3,0.0,1e6,block_mg,2,6
2D_p2_L3_dist0.0_mu1e6_block_mg_cyc3,2,2,3,0.0,1e6,block_mg,3,6
2D_p2_L3_dist0.0_mu1e6_block_mg_cyc4,2,2,3,0.0,1e6,block_mg,4,6
2D_p2_L3_dist0.0_mu1e6_block_mg_cyc5,2,2,3,0.0,1e6,block_mg,5,6
2D_p2_L3_dist0.0_mu1e6_braess_sarazin_cyc1,2,2,3,0.0,1e6,braess_sarazin,1,6
2D_p2_L3_dist0.0_mu1e6_braess_sarazin_cyc2,2,2,3,0.0,1e6,braess_sarazin,2,6
2D_p2_L3_dist0.0_mu1e6_direct_cyc1,2,2,3,0.0,1e6,direct,1,6
2D_p2_L3_dist0.0_mu1e6_direct_cyc2,2,2,3,0.0,1e6,direct,2,6
2D_p2_L3_dist0.1_mu1_block_mg_cyc2,2,2,3,0.1,1,block_mg,2,6
2D_p2_L3_dist0.1_mu1_block_mg_cyc3,2,2,3,0.1,1,block_mg,3,6
2D_p2_L3_dist0.1_mu1_block_mg_cyc4,2,2,3,0.1,1,block_mg,4,6
2D_p2_L3_dist0.1_mu1_block_mg_cyc5,2,2,3,0.1,1,block_mg,5,6
2D_p2_L3_dist0.1_mu1_braess_sarazin_cyc1,2,2,3,0.1,1,braess_sarazin,1,6
2D_p2_L3_dist0.1_mu1_braess_sarazin_cyc2,2,2,3,0.1,1,braess_sarazin,2,6
2D_p2_L3_dist0.1_mu1_direct_cyc1,2,2,3,0.1,1,direct,1,6
2D_p2_L3_dist0.1_mu1_direct_cyc2,2,2,3,0.1,1,direct,2,6
2D_p2_L3_dist0.1_mu1e2_block_mg_cyc2,2,2,3,0.1,1e2,block_mg,2,6
2D_p2_L3_dist0.1_mu1e2_block_mg_cyc3,2,2,3,0.1,1e2,block_mg,3,6
2D_p2_L3_dist0.1_mu1e2_block_mg_cyc4,2,2,3,0.1,1e2,block_mg,4,6
2D_p2_L3_dist0.1_mu1e2_block_mg_cyc5,2,2,3,0.1,1e2,block_mg,5,6
2D_p2_L3_dist0.1_mu1e2_braess_sarazin_cyc1,2,2,3,0.1,1e2,braess_sarazin,1,6
2D_p2_L3_dist0.1_mu1e2_braess_sarazin_cyc2,2,2,3,0.1,1e2,braess_sarazin,2,6
2D_p2_L3_dist0.1_mu1e2_direct_cyc1,2,2,3,0.1,1e2,direct,1,6
2D_p2_L3_dist0.1_mu1e2_direct_cyc2,2,2,3,0.1,1e2,direct,2,6
2D_p2_L3_dist0.1_mu1e6_block_mg_cyc2,2,2,3,0.1,1e6,block_mg,2,6
2D_p2_L3_dist0.1_mu1e6_block_mg_cyc3,2,2,3,0.1,1e6,block_mg,3,6
2D_p2_L3_dist0.1_mu1e6_block_mg_cyc4,2,2,3,0.1,1e6,block_mg,4,6
2D_p2_L3_dist0.1_mu1e6_block_mg_cyc5,2,2,3,0.1,1e6,block_mg,5,6
2D_p2_L3_dist0.1_mu1e6_braess_sarazin_cyc1,2,2,3,0.1,1e6,braess_sarazin,1,6
2D_p2_L3_dist0.1_mu1e6_braess_sarazin_cyc2,2,2,3,0.1,1e6,braess_sarazin,2,6
2D_p2_L3_dist0.1_mu1e6_direct_cyc1,2,2,3,0.1,1e6,direct,1,6
2D_p2_L3_dist0.1_mu1e6_direct_cyc2,2,2,3,0.1,1e6,direct,2,6
2D_p2_L3_dist0.25_mu1_block_mg_cyc2,2,2,3,0.25,1,block_mg,2,7
2D_p2_L3_dist0.25_mu1_block_mg_cyc3,2,2,3,0.25,1,block_mg,3,7
2D_p2_L3_dist0.25_mu1_block_mg_cyc4,2,2,3,0.25,1,block_mg,4,7
2D_p2_L3_dist0.25_mu1_block_mg_cyc5,2,2,3,0.25,1,block_mg,5,7
2D_p2_L3_dist0.25_mu1_braess_sarazin_cyc1,2,2,3,0.25,1,braess_sarazin,1,8
2D_p2_L3_dist0.25_mu1_braess_sarazin_cyc2,2,2,3,0.25,1,braess_sarazin,2,7
2D_p2_L3_dist0.25_mu1_direct_cyc1,2,2,3,0.25,1,direct,1,7
2D_p2_L3_dist0.25_mu1_direct_cyc2,2,2,3,0.25,1,direct,2,7
2D_p2_L3_dist0.25_mu1e2_block_mg_cyc2,2,2,3,0.25,1e2,block_mg,2,7
2D_p2_L3_dist0.25_mu1e2_block_mg_cyc3,2,2,3,0.25,1e2,block_mg,3,7
2D_p2_L3_dist0.25_mu1e2_block_mg_cyc4,2,2,3,0.25,1e2,block_mg,4,7
2D_p2_L3_dist0.25_mu1e2_block_mg_cyc5,2,2,3,0.25,1e2,block_mg,5,7
2D_p2_L3_dist0.25_mu1e2_braess_sarazin_cyc1,2,2,3,0.25,1e2,braess_sarazin,1,7
2D_p2_L3_dist0.25_mu1e2_braess_sarazin_cyc2,2,2,3,0.25,1e2,braess_sarazin,2,7
2D_p2_L3_dist0.25_mu1e2_direct_cyc1,2,2,3,0.25,1e2,direct,1,7
2D_p2_L3_dist0.25_mu1e2_direct_cyc2,2,2,3,0.25,1e2,direct,2,7
2D_p2_L3_dist0.25_mu1e6_block_mg_cyc2,2,2,3,0.25,1e6,block_mg,2,7
2D_p2_L3_dist0.25_mu1e6_block_mg_cyc3,2,2,3,0.25,1e6,block_mg,3,7
2D_p2_L3_dist0.25_mu1e6_block_mg_cyc4,2,2,3,0.25,1e6,block_mg,4,7
2D_p2_L3_dist0.25_mu1e6_block_mg_cyc5,2,2,3,0.25,1e6,block_mg,5,7
2D_p2_L3_dist0.25_mu1e6_braess_sarazin_cyc1,2,2,3,0.25,1e6,braess_sarazin,1,7
2D_p2_L3_dist0.25_mu1e6_braess_sarazin_cyc2,2,2,3,0.25,1e6,braess_sarazin,2,7
2D_p2_L3_dist0.25_mu1e6_direct_cyc1,2,2,3,0.25,1e6,direct,1,7
2D_p2_L3_dist0.25_mu1e6_direct_cyc2,2,2,3,0.25,1e6,direct,2,7
2D_p2_L3_dist0.35_mu1_block_mg_cyc2,2,2,3,0.35,1,block_mg,2,9
2D_p2_L3_dist0.35_mu1_block_mg_cyc3,2,2,3,0.35,1,block_mg,3,8
2D_p2_L3_dist0.35_mu1_block_mg_cyc4,2,2,3,0.35,1,block_mg,4,8
2D_p2_L3_dist0.35_mu1_block_mg_cyc5,2,2,3,0.35,1,block_mg,5,7
2D_p2_L3_dist0.35_mu1_braess_sarazin_cyc1,2,2,3,0.35,1,braess_sarazin,1,8
2D_p2_L3_dist0.35_mu1_braess_sarazin_cyc2,2,2,3,0.35,1,braess_sarazin,2,8
2D_p2_L3_dist0.35_mu1_direct_cyc1,2,2,3,0.35,1,direct,1,8
2D_p2_L3_dist0.35_mu1_direct_cyc2,2,2,3,0.35,1,direct,2,7
2D_p2_L3_dist0.35_mu1e2_block_mg_cyc2,2,2,3,0.35,1e2,block_mg,2,9
2D_p2_L3_dist0.35_mu1e2_block_mg_cyc3,2,2,3,0.35,1e2,block_mg,3,7
2D_p2_L3_dist0.35_mu1e2_block_mg_cyc4,2,2,3,0.35,1e2,block_mg,4,8
2D_p2_L3_dist0.35_mu1e2_block_mg_cyc5,2,2,3,0.35,1e2,block_mg,5,8
2D_p2_L3_dist0.35_mu1e2_braess_sarazin_cyc1,2,2,3,0.35,1e2,braess_sarazin,1,8
2D_p2_L3_dist0.35_mu1e2_braess_sarazin_cyc2,2,2,3,0.35,1e2,braess_sarazin,2,8
2D_p2_L3_dist0.35_mu1e2_direct_cyc1,2,2,3,0.35,1e2,direct,1,8
2D_p2_L3_dist0.35_mu1e2_direct_cyc2,2,2,3,0.35,1e2,direct,2,9
2D_p2_L3_dist0.35_mu1e6_block_mg_cyc2,2,2,3,0.35,1e6,block_mg,2,9
2D_p2_L3_dist0.35_mu1e6_block_mg_cyc3,2,2,3,0.35,1e6,block_mg,3,8
2D_p2_L3_dist0.35_mu1e6_block_mg_cyc4,2,2,3,0.35,1e6,block_mg,4,7
2D_p2_L3_dist0.35_mu1e6_block_mg_cyc5,2,2,3,0.35,1e6,block_mg,5,8
2D_p2_L3_dist0.35_mu1e6_braess_sarazin_cyc1,2,2,3,0.35,1e6,braess_sarazin,1,8
2D_p2_L3_dist0.35_mu1e6_braess_sarazin_cyc2,2,2,3,0.35,1e6,braess_sarazin,2,8
2D_p2_L3_dist0.35_mu1e6_direct_cyc1,2,2,3,0.35,1e6,direct,1,7
2D_p2_L3_dist0.35_mu1e6_direct_cyc2,2,2,3,0.35,1e6,direct,2,8
2D_p2_L4_dist0.0_mu1_block_mg_cyc2,2,2,4,0.0,1,block_mg,2,7
2D_p2_L4_dist0.0_mu1_block_mg_cyc3,2,2,4,0.0,1,block_mg,3,6
2D_p2_L4_dist0.0_mu1_braess_sarazin_cyc1,2,2,4,0.0,1,braess_sarazin,1,6
2D_p2_L4_dist0.0_mu1_braess_sarazin_cyc2,2,2,4,0.0,1,braess_sarazin,2,7
2D_p2_L4_dist0.0_mu1_direct_cyc1,2,2,4,0.0,1,direct,1,7
2D_p2_L4_dist0.0_mu1_direct_cyc2,2,2,4,0.0,1,direct,2,6
2D_p2_L4_dist0.0_mu1e2_block_mg_cyc2,2,2,4,0.0,1e2,block_mg,2,7
2D_p2_L4_dist0.0_mu1e2_block_mg_cyc3,2,2,4,0.0,1e2,block_mg,3,6
2D_p2_L4_dist0.0_mu1e2_braess_sarazin_cyc1,2,2,4,0.0,1e2,braess_sarazin,1,6
2D_p2_L4_dist0.0_mu1e2_braess_sarazin_cyc2,2,2,4,0.0,1e2,braess_sarazin,2,6
2D_p2_L4_dist0.0_mu1e2_direct_cyc1,2,2,4,0.0,1e2,direct,1,6
2D_p2_L4_dist0.0_mu1e2_direct_cyc2,2,2,4,0.0,1e2,direct,2,6
2D_p2_L4_dist0.0_mu1e6_block_mg_cyc2,2,2,4,0.0,1e6,block_mg,2,7
2D_p2_L4_dist0.0_mu1e6_block_mg_cyc3,2,2,4,0.0,1e6,block_mg,3,6
2D_p2_L4_dist0.0_mu1e6_braess_sarazin_cyc1,2,2,4,0.0,1e6,braess_sarazin,1,6
2D_p2_L4_dist0.0_mu1e6_braess_sarazin_cyc2,2,2,4,0.0,1e6,braess_sarazin,2,6
2D_p2_L4_dist0.0_mu1e6_direct_cyc1,2,2,4,0.0,1e6,direct,1,6
2D_p2_L4_dist0.0_mu1e6_direct_cyc2,2,2,4,0.0,1e6,direct,2,6
2D_p2_L4_dist0.1_mu1_block_mg_cyc2,2,2,4,0.1,1,block_mg,2,7
2D_p2_L4_dist0.1_mu1_block_mg_cyc3,2,2,4,0.1,1,block_mg,3,7
2D_p2_L4_dist0.1_mu1_braess_sarazin_cyc1,2,2,4,0.1,1,braess_sarazin,1,7
2D_p2_L4_dist0.1_mu1_braess_sarazin_cyc2,2,2,4,0.1,1,braess_sarazin,2,7
2D_p2_L4_dist0.1_mu1_direct_cyc1,2,2,4,0.1,1,direct,1,7
2D_p2_L4_dist0.1_mu1_direct_cyc2,2,2,4,0.1,1,direct,2,7
2D_p2_L4_dist0.1_mu1e2_block_mg_cyc2,2,2,4,0.1,1e2,block_mg,2,7
2D_p2_L4_dist0.1_mu1e2_block_mg_cyc3,2,2,4,0.1,1e2,block_mg,3,7
2D_p2_L4_dist0.1_mu1e2_braess_sarazin_cyc1,2,2,4,0.1,1e2,braess_sarazin,1,7
2D_p2_L4_dist0.1_mu1e2_braess_sarazin_cyc2,2,2,4,0.1,1e2,braess_sarazin,2,7
2D_p2_L4_dist0.1_mu1e2_direct_cyc1,2,2,4,0.1,1e2,direct,1,7
2D_p2_L4_dist0.1_mu1e2_direct_cyc2,2,2,4,0.1,1e2,direct,2,7
2D_p2_L4_dist0.1_mu1e6_block_mg_cyc2,2,2,4,0.1,1e6,block_mg,2,7
2D_p2_L4_dist0.1_mu1e6_block_mg_cyc3,2,2,4,0.1,1e6,block_mg,3,7
2D_p2_L4_dist0.1_mu1e6_braess_sarazin_cyc1,2,2,4,0.1,1e6,braess_sarazin,1,7
2D_p2_L4_dist0.1_mu1e6_braess_sarazin_cyc2,2,2,4,0.1,1e6,braess_sarazin,2,7
2D_p2_L4_dist0.1_mu1e6_direct_cyc1,2,2,4,0.1,1e6,direct,1,7
2D_p2_L4_dist0.1_mu1e6_direct_cyc2,2,2,4,0.1,1e6,direct,2,7
2D_p2_L4_dist0.25_mu1_block_mg_cyc2,2,2,4,0.25,1,block_mg,2,9
2D_p2_L4_dist0.25_mu1_block_mg_cyc3,2,2,4,0.25,1,block_mg,3,8
2D_p2_L4_dist0.25_mu1_braess_sarazin_cyc1,2,2,4,0.25,1,braess_sarazin,1,8
2D_p2_L4_dist0.25_mu1_braess_sarazin_cyc2,2,2,4,0.25,1,braess_sarazin,2,8
2D_p2_L4_dist0.25_mu1_direct_cyc1,2,2,4,0.25,1,direct,1,8
2D_p2_L4_dist0.25_mu1_direct_cyc2,2,2,4,0.25,1,direct,2,8
2D_p2_L4_dist0.25_mu1e2_block_mg_cyc2,2,2,4,0.25,1e2,block_mg,2,8
2D_p2_L4_dist0.25_mu1e2_block_mg_cyc3,2,2,4,0.25,1e2,block_mg,3,8
2D_p2_L4_dist0.25_mu1e2_braess_sarazin_cyc1,2,2,4,0.25,1e2,braess_sarazin,1,8
2D_p2_L4_dist0.25_mu1e2_braess_sarazin_cyc2,2,2,4,0.25,1e2,braess_sarazin,2,8
2D_p2_L4_dist0.25_mu1e2_direct_cyc1,2,2,4,0.25,1e2,direct,1,8
2D_p2_L4_dist0.25_mu1e2_direct_cyc2,2,2,4,0.25,1e2,direct,2,8
2D_p2_L4_dist0.25_mu1e6_block_mg_cyc2,2,2,4,0.25,1e6,block_mg,2,8
2D_p2_L4_dist0.25_mu1e6_block_mg_cyc3,2,2,4,0.25,1e6,block_mg,3,8
2D_p2_L4_dist0.25_mu1e6_braess_sarazin_cyc1,2,2,4,0.25,1e6,braess_sarazin,1,9
2D_p2_L4_dist0.25_mu1e6_braess_sarazin_cyc2,2,2,4,0.25,1e6,braess_sarazin,2,9
2D_p2_L4_dist0.25_mu1e6_direct_cyc1,2,2,4,0.25,1e6,direct,1,8
2D_p2_L4_dist0.25_mu1e6_direct_cyc2,2,2,4,0.25,1e6,direct,2,8
2D_p2_L4_dist0.35_mu1_block_mg_cyc2,2,2,4,0.35,1,block_mg,2,10
2D_p2_L4_dist0.35_mu1_block_mg_cyc3,2,2,4,0.35,1,block_mg,3,9
2D_p2_L4_dist0.35_mu1_braess_sarazin_cyc1,2,2,4,0.35,1,braess_sarazin,1,9
2D_p2_L4_dist0.35_mu1_braess_sarazin_cyc2,2,2,4,0.35,1,braess_sarazin,2,9
2D_p2_L4_dist0.35_mu1_direct_cyc1,2,2,4,0.35,1,direct,1,9
2D_p2_L4_dist0.35_mu1_direct_cyc2,2,2,4,0.35,1,direct,2,9
2D_p2_L4_dist0.35_mu1e2_block_mg_cyc2,2,2,4,0.35,1e2,block_mg,2,11
2D_p2_L4_dist0.35_mu1e2_block_mg_cyc3,2,2,4,0.35,1e2,block_mg,3,10
2D_p2_L4_dist0.35_mu1e2_braess_sarazin_cyc1,2,2,4,0.35,1e2,braess_sarazin,1,9
2D_p2_L4_dist0.35_mu1e2_braess_sarazin_cyc2,2,2,4,0.35,1e2,braess_sarazin,2,10
2D_p2_L4_dist0.35_mu1e2_direct_cyc1,2,2,4,0.35,1e2,direct,1,9
2D_p2_L4_dist0.35_mu1e2_direct_cyc2,2,2,4,0.35,1e2,direct,2,9
2D_p2_L4_dist0.35_mu1e6_block_mg_cyc2,2,2,4,0.35,1e6,block_mg,2,10
2D_p2_L4_dist0.35_mu1e6_block_mg_cyc3,2,2,4,0.35,1e6,block_mg,3,9
2D_p2_L4_dist0.35_mu1e6_braess_sarazin_cyc1,2,2,4,0.35,1e6,braess_sarazin,1,9
2D_p2_L4_dist0.35_mu1e6_braess_sarazin_cyc2,2,2,4,0.35,1e6,braess_sarazin,2,10
2D_p2_L4_dist0.35_mu1e6_direct_cyc1,2,2,4,0.35,1e6,direct,1,9
2D_p2_L4_dist0.35_mu1e6_direct_cyc2,2,2,4,0.35,1e6,direct,2,10
2D_p3_L2_dist0.0_mu1_block_mg_cyc2,2,3,2,0.0,1,block_mg,2,5
2D_p3_L2_dist0.0_mu1_block_mg_cyc3,2,3,2,0.0,1,block_mg,3,5
2D_p3_L2_dist0.0_mu1_block_mg_cyc4,2,3,2,0.0,1,block_mg,4,5
2D_p3_L2_dist0.0_mu1_block_mg_cyc5,2,3,2,0.0,1,block_mg,5,5
2D_p3_L2_dist0.0_mu1_braess_sarazin_cyc1,2,3,2,0.0,1,braess_sarazin,1,5
2D_p3_L2_dist0.0_mu1_braess_sarazin_cyc2,2,3,2,0.0,1,braess_sarazin,2,5
2D_p3_L2_dist0.0_mu1_direct_cyc1,2,3,2,0.0,1,direct,1,5
2D_p3_L2_dist0.0_mu1_direct_cyc2,2,3,2,0.0,1,direct,2,5
2D_p3_L2_dist0.0_mu1e2_block_mg_cyc2,2,3,2,0.0,1e2,block_mg,2,5
2D_p3_L2_dist0.0_mu1e2_block_mg_cyc3,2,3,2,0.0,1e2,block_mg,3,5
2D_p3_L2_dist0.0_mu1e2_block_mg_cyc4,2,3,2,0.0,1e2,block_mg,4,5
2D_p3_L2_dist0.0_mu1e2_block_mg_cyc5,2,3,2,0.0,1e2,block_mg,5,5
2D_p3_L2_dist0.0_mu1e2_braess_sarazin_cyc1,2,3,2,0.0,1e2,braess_sarazin,1,5
2D_p3_L2_dist0.0_mu1e2_braess_sarazin_cyc2,2,3,2,0.0,1e2,braess_sarazin,2,5
2D_p3_L2_dist0.0_mu1e2_direct_cyc1,2,3,2,0.0,1e2,direct,1,5
2D_p3_L2_dist0.0_mu1e2_direct_cyc2,2,3,2,0.0,1e2,direct,2,5
2D_p3_L2_dist0.0_mu1e6_block_mg_cyc2,2,3,2,0.0,1e6,block_mg,2,5
2D_p3_L2_dist0.0_mu1e6_block_mg_cyc3,2,3,2,0.0,1e6,block_mg,3,5
2D_p3_L2_dist0.0_mu1e6_block_mg_cyc4,2,3,2,0.0,1e6,block_mg,4,5
2D_p3_L2_dist0.0_mu1e6_block_mg_cyc5,2,3,2,0.0,1e6,block_mg,5,5
2D_p3_L2_dist0.0_mu1e6_braess_sarazin_cyc1,2,3,2,0.0,1e6,braess_sarazin,1,5
2D_p3_L2_dist0.0_mu1e6_braess_sarazin_cyc2,2,3,2,0.0,1e6,braess_sarazin,2,5
2D_p3_L2_dist0.0_mu1e6_direct_cyc1,2,3,2,0.0,1e6,direct,1,5
2D_p3_L2_dist0.0_mu1e6_direct_cyc2,2,3,2,0.0,1e6,direct,2,5
2D_p3_L2_dist0.1_mu1_block_mg_cyc2,2,3,2,0.1,1,block_mg,2,6
2D_p3_L2_dist0.1_mu1_block_mg_cyc3,2,3,2,0.1,1,block_mg,3,5
2D_p3_L2_dist0.1_mu1_block_mg_cyc4,2,3,2,0.1,1,block_mg,4,5
2D_p3_L2_dist0.1_mu1_block_mg_cyc5,2,3,2,0.1,1,block_mg,5,5
2D_p3_L2_dist0.1_mu1_braess_sarazin_cyc1,2,3,2,0.1,1,braess_sarazin,1,5
2D_p3_L2_dist0.1_mu1_braess_sarazin_cyc2,2,3,2,0.1,1,braess_sarazin,2,5
2D_p3_L2_dist0.1_mu1_direct_cyc1,2,3,2,0.1,1,direct,1,5
2D_p3_L2_dist0.1_mu1_direct_cyc2,2,3,2,0.1,1,direct,2,5
2D_p3_L2_dist0.1_mu1e2_block_mg_cyc2,2,3,2,0.1,1e2,block_mg,2,6
2D_p3_L2_dist0.1_mu1e2_block_mg_cyc3,2,3,2,0.1,1e2,block_mg,3,5
2D_p3_L2_dist0.1_mu1e2_block_mg_cyc4,2,3,2,0.1,1e2,block_mg,4,5
2D_p3_L2_dist0.1_mu1e2_block_mg_cyc5,2,3,2,0.1,1e2,block_mg,5,5
2D_p3_L2_dist0.1_mu1e2_braess_sarazin_cyc1,2,3,2,0.1,1e2,braess_sarazin,1,5
2D_p3_L2_dist0.1_mu1e2_braess_sarazin_cyc2,2,3,2,0.1,1e2,braess_sarazin,2,5
2D_p3_L2_dist0.1_mu1e2_direct_cyc1,2,3,2,0.1,1e2,direct,1,5
2D_p3_L2_dist0.1_mu1e2_direct_cyc2,2,3,2,0.1,1e2,direct,2,5
2D_p3_L2_dist0.1_mu1e6_block_mg_cyc2,2,3,2,0.1,1e6,block_mg,2,6
2D_p3_L2_dist0.1_mu1e6_block_mg_cyc3,2,3,2,0.1,1e6,block_mg,3,5
2D_p3_L2_dist0.1_mu1e6_block_mg_cyc4,2,3,2,0.1,1e6,block_mg,4,5
2D_p3_L2_dist0.1_mu1e6_block_mg_cyc5,2,3,2,0.1,1e6,block_mg,5,5
2D_p3_L2_dist0.1_mu1e6_braess_sarazin_cyc1,2,3,2,0.1,1e6,braess_sarazin,1,5
2D_p3_L2_dist0.1_mu1e6_braess_sarazin_cyc2,2,3,2,0.1,1e6,braess_sarazin,2,5
2D_p3_L2_dist0.1_mu1e6_direct_cyc1,2,3,2,0.1,1e6,direct,1,5
2D_p3_L2_dist0.1_mu1e6_direct_cyc2,2,3,2,0.1,1e6,direct,2,5
2D_p3_L2_dist0.25_mu1_block_mg_cyc2,2,3,2,0.25,1,block_mg,2,7
2D_p3_L2_dist0.25_mu1_block_mg_cyc3,2,3,2,0.25,1,block_mg,3,6
2D_p3_L2_dist0.25_mu1_block_mg_cyc4,2,3,2,0.25,1,block_mg,4,5
2D_p3_L2_dist0.25_mu1_block_mg_cyc5,2,3,2,0.25,1,block_mg,5,6
2D_p3_L2_dist0.25_mu1_braess_sarazin_cyc1,2,3,2,0.25,1,braess_sarazin,1,6
2D_p3_L2_dist0.25_mu1_braess_sarazin_cyc2,2,3,2,0.25,1,braess_sarazin,2,5
2D_p3_L2_dist0.25_mu1_direct_cyc1,2,3,2,0.25,1,direct,1,5
2D_p3_L2_dist0.25_mu1_direct_cyc2,2,3,2,0.25,1,direct,2,5
2D_p3_L2_dist0.25_mu1e2_block_mg_cyc2,2,3,2,0.25,1e2,block_mg,2,7
2D_p3_L2_dist0.25_mu1e2_block_mg_cyc3,2,3,2,0.25,1e2,block_mg,3,6
2D_p3_L2_dist0.25_mu1e2_block_mg_cyc4,2,3,2,0.25,1e2,block_mg,4,6
2D_p3_L2_dist0.25_mu1e2_block_mg_cyc5,2,3,2,0.25,1e2,block_mg,5,5
2D_p3_L2_dist0.25_mu1e2_braess_sarazin_cyc1,2,3,2,0.25,1e2,braess_sarazin,1,6
2D_p3_L2_dist0.25_mu1e2_braess_sarazin_cyc2,2,3,2,0.25,1e2,braess_sarazin,2,5
2D_p3_L2_dist0.25_mu1e2_direct_cyc1,2,3,2,0.25,1e2,direct,1,5
2D_p3_L2_dist0.25_mu1e2_direct_cyc2,2,3,2,0.25,1e2,direct,2,5
2D_p3_L2_dist0.25_mu1e6_block_mg_cyc2,2,3,2,0.25,1e6,block_mg,2,8
2D_p3_L2_dist0.25_mu1e6_block_mg_cyc3,2,3,2,0.25,1e6,block_mg,3,6
2D_p3_L2_dist0.25_mu1e6_block_mg_cyc4,2,3,2,0.25,1e6,block_mg,4,5
2D_p3_L2_dist0.25_mu1e6_block_mg_cyc5,2,3,2,0.25,1e6,block_mg,5,6
2D_p3_L2_dist0.25_mu1e6_braess_sarazin_cyc1,2,3,2,0.25,1e6,braess_sarazin,1,6
2D_p3_L2_dist0.25_mu1e6_braess_sarazin_cyc2,2,3,2,0.25,1e6,braess_sarazin,2,6
2D_p3_L2_dist0.25_mu1e6_direct_cyc1,2,3,2,0.25,1e6,direct,1,6
2D_p3_L2_dist0.25_mu1e6_direct_cyc2,2,3,2,0.25,1e6,direct,2,6
2D_p3_L2_dist0.35_mu1_block_mg_cyc2,2,3,2,0.35,1,block_mg,2,8
2D_p3_L2_dist0.35_mu1_block_mg_cyc3,2,3,2,0.35,1,block_mg,3,6
2D_p3_L2_dist0.35_mu1_block_mg_cyc4,2,3,2,0.35,1,block_mg,4,6
2D_p3_L2_dist0.35_mu1_block_mg_cyc5,2,3,2,0.35,1,block_mg,5,7
2D_p3_L2_dist0.35_mu1_braess_sarazin_cyc1,2,3,2,0.35,1,braess_sarazin,1,7
2D_p3_L2_dist0.35_mu1_braess_sarazin_cyc2,2,3,2,0.35,1,braess_sarazin,2,6
2D_p3_L2_dist0.35_mu1_direct_cyc1,2,3,2,0.35,1,direct,1,6
2D_p3_L2_dist0.35_mu1_direct_cyc2,2,3,2,0.35,1,direct,2,6
2D_p3_L2_dist0.35_mu1e2_block_mg_cyc2,2,3,2,0.35,1e2,block_mg,2,8
2D_p3_L2_dist0.35_mu1e2_block_mg_cyc3,2,3,2,0.35,1e2,block_mg,3,9
2D_p3_L2_dist0.35_mu1e2_block_mg_cyc4,2,3,2,0.35,1e2,block_mg,4,6
2D_p3_L2_dist0.35_mu1e2_block_mg_cyc5,2,3,2,0.35,1e2,block_mg,5,7
2D_p3_L2_dist0.35_mu1e2_braess_sarazin_cyc1,2,3,2,0.35,1e2,braess_sarazin,1,8
2D_p3_L2_dist0.35_mu1e2_braess_sarazin_cyc2,2,3,2,0.35,1e2,braess_sarazin,2,6
2D_p3_L2_dist0.35_mu1e2_direct_cyc1,2,3,2,0.35,1e2,direct,1,6
2D_p3_L2_dist0.35_mu1e2_direct_cyc2,2,3,2,0.35,1e2,direct,2,6
2D_p3_L2_dist0.35_mu1e6_block_mg_cyc2,2,3,2,0.35,1e6,block_mg,2,10
2D_p3_L2_dist0.35_mu1e6_block_mg_cyc3,2,3,2,0.35,1e6,block_mg,3,6
2D_p3_L2_dist0.35_mu1e6_block_mg_cyc4,2,3,2,0.35,1e6,block_mg,4,7
2D_p3_L2_dist0.35_mu1e6_block_mg_cyc5,2,3,2,0.35,1e6,block_mg,5,7
2D_p3_L2_dist0.35_mu1e6_braess_sarazin_cyc1,2,3,2,0.35,1e6,braess_sarazin,1,8
2D_p3_L2_dist0.35_mu1e6_braess_sarazin_cyc2,2,3,2,0.35,1e6,braess_sarazin,2,6
2D_p3_L2_dist0.35_mu1e6_direct_cyc1,2,3,2,0.35,1e6,direct,1,6
2D_p3_L2_dist0.35_mu1e6_direct_cyc2,2,3,2,0.35,1e6,direct,2,6
2D_p3_L3_dist0.0_mu1_block_mg_cyc2,2,3,3,0.0,1,block_mg,2,6
2D_p3_L3_dist0.0_mu1_block_mg_cyc3,2,3,3,0.0,1,block_mg,3,5
2D_p3_L3_dist0.0_mu1_block_mg_cyc4,2,3,3,0.0,1,block_mg,4,5
2D_p3_L3_dist0.0_mu1_block_mg_cyc5,2,3,3,0.0,1,block_mg,5,5
2D_p3_L3_dist0.0_mu1_braess_sarazin_cyc1,2,3,3,0.0,1,braess_sarazin,1,6
2D_p3_L3_dist0.0_mu1_braess_sarazin_cyc2,2,3,3,0.0,1,braess_sarazin,2,5
2D_p3_L3_dist0.0_mu1_direct_cyc1,2,3,3,0.0,1,direct,1,5
2D_p3_L3_dist0.0_mu1_direct_cyc2,2,3,3,0.0,1,direct,2,5
2D_p3_L3_dist0.0_mu1e2_block_mg_cyc2,2,3,3,0.0,1e2,block_mg,2,6
2D_p3_L3_dist0.0_mu1e2_block_mg_cyc3,2,3,3,0.0,1e2,block_mg,3,5
2D_p3_L3_dist0.0_mu1e2_block_mg_cyc4,2,3,3,0.0,1e2,block_mg,4,5
2D_p3_L3_dist0.0_mu1e2_block_mg_cyc5,2,3,3,0.0,1e2,block_mg,5,5
2D_p3_L3_dist0.0_mu1e2_braess_sarazin_cyc1,2,3,3,0.0,1e2,braess_sarazin,1,6
2D_p3_L3_dist0.0_mu1e2_braess_sarazin_cyc2,2,3,3,0.0,1e2,braess_sarazin,2,5
2D_p3_L3_dist0.0_mu1e2_direct_cyc1,2,3,3,0.0,1e2,direct,1,5
2D_p3_L3_dist0.0_mu1e2_direct_cyc2,2,3,3,0.0,1e2,direct,2,5
2D_p3_L3_dist0.0_mu1e6_block_mg_cyc2,2,3,3,0.0,1e6,block_mg,2,6
2D_p3_L3_dist0.0_mu1e6_block_mg_cyc3,2,3,3,0.0,1e6,block_mg,3,5
2D_p3_L3_dist0.0_mu1e6_block_mg_cyc4,2,3,3,0.0,1e6,block_mg,4,5
2D_p3_L3_dist0.0_mu1e6_block_mg_cyc5,2,3,3,0.0,1e6,block_mg,5,5
2D_p3_L3_dist0.0_mu1e6_braess_sarazin_cyc1,2,3,3,0.0,1e6,braess_sarazin,1,6
2D_p3_L3_dist0.0_mu1e6_braess_sarazin_cyc2,2,3,3,0.0,1e6,braess_sarazin,2,5
2D_p3_L3_dist0.0_mu1e6_direct_cyc1,2,3,3,0.0,1e6,direct,1,5
2D_p3_L3_dist0.0_mu1e6_direct_cyc2,2,3,3,0.0,1e6,direct,2,5
2D_p3_L3_dist0.1_mu1_block_mg_cyc2,2,3,3,0.1,1,block_mg,2,6
2D_p3_L3_dist0.1_mu1_block_mg_cyc3,2,3,3,0.1,1,block_mg,3,6
2D_p3_L3_dist0.1_mu1_block_mg_cyc4,2,3,3,0.1,1,block_mg,4,6
2D_p3_L3_dist0.1_mu1_block_mg_cyc5,2,3,3,0.1,1,block_mg,5,6
2D_p3_L3_dist0.1_mu1_braess_sarazin_cyc1,2,3,3,0.1,1,braess_sarazin,1,6
2D_p3_L3_dist0.1_mu1_braess_sarazin_cyc2,2,3,3,0.1,1,braess_sarazin,2,6
2D_p3_L3_dist0.1_mu1_direct_cyc1,2,3,3,0.1,1,direct,1,6
2D_p3_L3_dist0.1_mu1_direct_cyc2,2,3,3,0.1,1,direct,2,6
2D_p3_L3_dist0.1_mu1e2_block_mg_cyc2,2,3,3,0.1,1e2,block_mg,2,6
2D_p3_L3_dist0.1_mu1e2_block_mg_cyc3,2,3,3,0.1,1e2,block_mg,3,6
2D_p3_L3_dist0.1_mu1e2_block_mg_cyc4,2,3,3,0.1,1e2,block_mg,4,6
2D_p3_L3_dist0.1_mu1e2_block_mg_cyc5,2,3,3,0.1,1e2,block_mg,5,6
2D_p3_L3_dist0.1_mu1e2_braess_sarazin_cyc1,2,3,3,0.1,1e2,braess_sarazin,1,6
2D_p3_L3_dist0.1_mu1e2_braess_sarazin_cyc2,2,3,3,0.1,1e2,braess_sarazin,2,6
2D_p3_L3_dist0.1_mu1e2_direct_cyc1,2,3,3,0.1,1e2,direct,1,6
2D_p3_L3_dist0.1_mu1e2_direct_cyc2,2,3,3,0.1,1e2,direct,2,6
2D_p3_L3_dist0.1_mu1e6_block_mg_cyc2,2,3,3,0.1,1e6,block_mg,2,6
2D_p3_L3_dist0.1_mu1e6_block_mg_cyc3,2,3,3,0.1,1e6,block_mg,3,6
2D_p3_L3_dist0.1_mu1e6_block_mg_cyc4,2,3,3,0.1,1e6,block_mg,4,6
2D_p3_L3_dist0.1_mu1e6_block_mg_cyc5,2,3,3,0.1,1e6,block_mg,5,6
2D_p3_L3_dist0.1_mu1e6_braess_sarazin_cyc1,2,3,3,0.1,1e6,braess_sarazin,1,6
2D_p3_L3_dist0.1_mu1e6_braess_sarazin_cyc2,2,3,3,0.1,1e6,braess_sarazin,2,6
2D_p3_L3_dist0.1_mu1e6_direct_cyc1,2,3,3,0.1,1e6,direct,1,6
2D_p3_L3_dist0.1_mu1e6_direct_cyc2,2,3,3,0.1,1e6,direct,2,6
2D_p3_L3_dist0.25_mu1_block_mg_cyc2,2,3,3,0.25,1,block_mg,2,8
2D_p3_L3_dist0.25_mu1_block_mg_cyc3,2,3,3,0.25,1,block_mg,3,7
2D_p3_L3_dist0.25_mu1_block_mg_cyc4,2,3,3,0.25,1,block_mg,4,7
2D_p3_L3_dist0.25_mu1_block_mg_cyc5,2,3,3,0.25,1,block_mg,5,6
2D_p3_L3_dist0.25_mu1_braess_sarazin_cyc1,2,3,3,0.25,1,braess_sarazin,1,7
2D_p3_L3_dist0.25_mu1_braess_sarazin_cyc2,2,3,3,0.25,1,braess_sarazin,2,7
2D_p3_L3_dist0.25_mu1_direct_cyc1,2,3,3,0.25,1,direct,1,8
2D_p3_L3_dist0.25_mu1_direct_cyc2,2,3,3,0.25,1,direct,2,7
2D_p3_L3_dist0.25_mu1e2_block_mg_cyc2,2,3,3,0.25,1e2,block_mg,2,8
2D_p3_L3_dist0.25_mu1e2_block_mg_cyc3,2,3,3,0.25,1e2,block_mg,3,7
2D_p3_L3_dist0.25_mu1e2_block_mg_cyc4,2,3,3,0.25,1e2,block_mg,4,8
2D_p3_L3_dist0.25_mu1e2_block_mg_cyc5,2,3,3,0.25,1e2,block_mg,5,7
2D_p3_L3_dist0.25_mu1e2_braess_sarazin_cyc1,2,3,3,0.25,1e2,braess_sarazin,1,7
2D_p3_L3_dist0.25_mu1e2_braess_sarazin_cyc2,2,3,3,0.25,1e2,braess_sarazin,2,7
2D_p3_L3_dist0.25_mu1e2_direct_cyc1,2,3,3,0.25,1e2,direct,1,6
2D_p3_L3_dist0.25_mu1e2_direct_cyc2,2,3,3,0.25,1e2,direct,2,6
2D_p3_L3_dist0.25_mu1e6_block_mg_cyc2,2,3,3,0.25,1e6,block_mg,2,7
2D_p3_L3_dist0.25_mu1e6_block_mg_cyc3,2,3,3,0.25,1e6,block_mg,3,7
2D_p3_L3_dist0.25_mu1e6_block_mg_cyc4,2,3,3,0.25,1e6,block_mg,4,7
2D_p3_L3_dist0.25_mu1e6_block_mg_cyc5,2,3,3,0.25,1e6,block_mg,5,7
2D_p3_L3_dist0.25_mu1e6_braess_sarazin_cyc1,2,3,3,0.25,1e6,braess_sarazin,1,7
2D_p3_L3_dist0.25_mu1e6_braess_sarazin_cyc2,2,3,3,0.25,1e6,braess_sarazin,2,7
2D_p3_L3_dist0.25_mu1e6_direct_cyc1,2,3,3,0.25,1e6,direct,1,6
2D_p3_L3_dist0.25_mu1e6_direct_cyc2,2,3,3,0.25,1e6,direct,2,6
2D_p3_L3_dist0.35_mu1_block_mg_cyc2,2,3,3,0.35,1,block_mg,2,10
2D_p3_L3_dist0.35_mu1_block_mg_cyc3,2,3,3,0.35,1,block_mg,3,8
2D_p3_L3_dist0.35_mu1_block_mg_cyc4,2,3,3,0.35,1,block_mg,4,10
2D_p3_L3_dist0.35_mu1_block_mg_cyc5,2,3,3,0.35,1,block_mg,5,8
2D_p3_L3_dist0.35_mu1_braess_sarazin_cyc1,2,3,3,0.35,1,braess_sarazin,1,9
2D_p3_L3_dist0.35_mu1_braess_sarazin_cyc2,2,3,3,0.35,1,braess_sarazin,2,7
2D_p3_L3_dist0.35_mu1_direct_cyc1,2,3,3,0.35,1,direct,1,7
2D_p3_L3_dist0.35_mu1_direct_cyc2,2,3,3,0.35,1,direct,2,7
2D_p3_L3_dist0.35_mu1e2_block_mg_cyc2,2,3,3,0.35,1e2,block_mg,2,10
2D_p3_L3_dist0.35_mu1e2_block_mg_cyc3,2,3,3,0.35,1e2,block_mg,3,10
2D_p3_L3_dist0.35_mu1e2_block_mg_cyc4,2,3,3,0.35,1e2,block_mg,4,8
2D_p3_L3_dist0.35_mu1e2_block_mg_cyc5,2,3,3,0.35,1e2,block_mg,5,8
2D_p3_L3_dist0.35_mu1e2_braess_sarazin_cyc1,2,3,3,0.35,1e2,braess_sarazin,1,9
2D_p3_L3_dist0.35_mu1e2_braess_sarazin_cyc2,2,3,3,0.35,1e2,braess_sarazin,2,8
2D_p3_L3_dist0.35_mu1e2_direct_cyc1,2,3,3,0.35,1e2,direct,1,10
2D_p3_L3_dist0.35_mu1e2_direct_cyc2,2,3,3,0.35,1e2,direct,2,8
2D_p3_L3_dist0.35_mu1e6_block_mg_cyc2,2,3,3,0.35,1e6,block_mg,2,10
2D_p3_L3_dist0.35_mu1e6_block_mg_cyc3,2,3,3,0.35,1e6,block_mg,3,10
2D_p3_L3_dist0.35_mu1e6_block_mg_cyc4,2,3,3,0.35,1e6,block_mg,4,10
2D_p3_L3_dist0.35_mu1e6_block_mg_cyc5,2,3,3,0.35,1e6,block_mg,5,8
2D_p3_L3_dist0.35_mu1e6_braess_sarazin_cyc1,2,3,3,0.35,1e6,braess_sarazin,1,9
2D_p3_L3_dist0.35_mu1e6_braess_sarazin_cyc2,2,3,3,0.35,1e6,braess_sarazin,2,7
2D_p3_L3_dist0.35_mu1e6_direct_cyc1,2,3,3,0.35,1e6,direct,1,7
2D_p3_L3_dist0.35_mu1e6_direct_cyc2,2,3,3,0.35,1e6,direct,2,8
2D_p3_L4_dist0.0_mu1_block_mg_cyc2,2,3,4,0.0,1,block_mg,2,7
2D_p3_L4_dist0.0_mu1_block_mg_cyc3,2,3,4,0.0,1,block_mg,3,6
2D_p3_L4_dist0.0_mu1_braess_sarazin_cyc1,2,3,4,0.0,1,braess_sarazin,1,6
2D_p3_L4_dist0.0_mu1_braess_sarazin_cyc2,2,3,4,0.0,1,braess_sarazin,2,6
2D_p3_L4_dist0.0_mu1_direct_cyc1,2,3,4,0.0,1,direct,1,6
2D_p3_L4_dist0.0_mu1_direct_cyc2,2,3,4,0.0,1,direct,2,6
2D_p3_L4_dist0.0_mu1e2_block_mg_cyc2,2,3,4,0.0,1e2,block_mg,2,7
2D_p3_L4_dist0.0_mu1e2_block_mg_cyc3,2,3,4,0.0,1e2,block_mg,3,6
2D_p3_L4_dist0.0_mu1e2_braess_sarazin_cyc1,2,3,4,0.0,1e2,braess_sarazin,1,6
2D_p3_L4_dist0.0_mu1e2_braess_sarazin_cyc2,2,3,4,0.0,1e2,braess_sarazin,2,6
2D_p3_L4_dist0.0_mu1e2_direct_cyc1,2,3,4,0.0,1e2,direct,1,6
2D_p3_L4_dist0.0_mu1e2_direct_cyc2,2,3,4,0.0,1e2,direct,2,6
2D_p3_L4_dist0.0_mu1e6_block_mg_cyc2,2,3,4,0.0,1e6,block_mg,2,7
2D_p3_L4_dist0.0_mu1e6_block_mg_cyc3,2,3,4,0.0,1e6,block_mg,3,6
2D_p3_L4_dist0.0_mu1e6_braess_sarazin_cyc1,2,3,4,0.0,1e6,braess_sarazin,1,6
2D_p3_L4_dist0.0_mu1e6_braess_sarazin_cyc2,2,3,4,0.0,1e6,braess_sarazin,2,6
2D_p3_L4_dist0.0_mu1e6_direct_cyc1,2,3,4,0.0,1e6,direct,1,6
2D_p3_L4_dist0.0_mu1e6_direct_cyc2,2,3,4,0.0,1e6,direct,2,6
2D_p3_L4_dist0.1_mu1_block_mg_cyc2,2,3,4,0.1,1,block_mg,2,7
2D_p3_L4_dist0.1_mu1_block_mg_cyc3,2,3,4,0.1,1,block_mg,3,7
2D_p3_L4_dist0.1_mu1_braess_sarazin_cyc1,2,3,4,0.1,1,braess_sarazin,1,7
2D_p3_L4_dist0.1_mu1_braess_sarazin_cyc2,2,3,4,0.1,1,braess_sarazin,2,7
2D_p3_L4_dist0.1_mu1_direct_cyc1,2,3,4,0.1,1,direct,1,7
2D_p3_L4_dist0.1_mu1_direct_cyc2,2,3,4,0.1,1,direct,2,7
2D_p3_L4_dist0.1_mu1e2_block_mg_cyc2,2,3,4,0.1,1e2,block_mg,2,7
2D_p3_L4_dist0.1_mu1e2_block_mg_cyc3,2,3,4,0.1,1e2,block_mg,3,7
2D_p3_L4_dist0.1_mu1e2_braess_sarazin_cyc1,2,3,4,0.1,1e2,braess_sarazin,1,7
2D_p3_L4_dist0.1_mu1e2_braess_sarazin_cyc2,2,3,4,0.1,1e2,braess_sarazin,2,7
2D_p3_L4_dist0.1_mu1e2_direct_cyc1,2,3,4,0.1,1e2,direct,1,7
2D_p3_L4_dist0.1_mu1e2_direct_cyc2,2,3,4,0.1,1e2,direct,2,7
2D_p3_L4_dist0.1_mu1e6_block_mg_cyc2,2,3,4,0.1,1e6,block_mg,2,7
2D_p3_L4_dist0.1_mu1e6_block_mg_cyc3,2,3,4,0.1,1e6,block_mg,3,7
2D_p3_L4_dist0.1_mu1e6_braess_sarazin_cyc1,2,3,4,0.1,1e6,braess_sarazin,1,7
2D_p3_L4_dist0.1_mu1e6_braess_sarazin_cyc2,2,3,4,0.1,1e6,braess_sarazin,2,7
2D_p3_L4_dist0.1_mu1e6_direct_cyc1,2,3,4,0.1,1e6,direct,1,7
2D_p3_L4_dist0.1_mu1e6_direct_cyc2,2,3,4,0.1,1e6,direct,2,7
2D_p3_L4_dist0.25_mu1_block_mg_cyc2,2,3,4,0.25,1,block_mg,2,9
2D_p3_L4_dist0.25_mu1_block_mg_cyc3,2,3,4,0.25,1,block_mg,3,8
2D_p3_L4_dist0.25_mu1_braess_sarazin_cyc1,2,3,4,0.25,1,braess_sarazin,1,8
2D_p3_L4_dist0.25_mu1_braess_sarazin_cyc2,2,3,4,0.25,1,braess_sarazin,2,8
2D_p3_L4_dist0.25_mu1_direct_cyc1,2,3,4,0.25,1,direct,1,8
2D_p3_L4_dist0.25_mu1_direct_cyc2,2,3,4,0.25,1,direct,2,8
2D_p3_L4_dist0.25_mu1e2_block_mg_cyc2,2,3,4,0.25,1e2,block_mg,2,9
2D_p3_L4_dist0.25_mu1e2_block_mg_cyc3,2,3,4,0.25,1e2,block_mg,3,8
2D_p3_L4_dist0.25_mu1e2_braess_sarazin_cyc1,2,3,4,0.25,1e2,braess_sarazin,1,8
2D_p3_L4_dist0.25_mu1e2_braess_sarazin_cyc2,2,3,4,0.25,1e2,braess_sarazin,2,7
2D_p3_L4_dist0.25_mu1e2_direct_cyc1,2,3,4,0.25,1e2,direct,1,8
2D_p3_L4_dist0.25_mu1e2_direct_cyc2,2,3,4,0.25,1e2,direct,2,8
2D_p3_L4_dist0.25_mu1e6_block_mg_cyc2,2,3,4,0.25,1e6,block_mg,2,9
2D_p3_L4_dist0.25_mu1e6_block_mg_cyc3,2,3,4,0.25,1e6,block_mg,3,8
2D_p3_L4_dist0.25_mu1e6_braess_sarazin_cyc1,2,3,4,0.25,1e6,braess_sarazin,1,8
2D_p3_L4_dist0.25_mu1e6_braess_sarazin_cyc2,2,3,4,0.25,1e6,braess_sarazin,2,8
2D_p3_L4_dist0.25_mu1e6_direct_cyc1,2,3,4,0.25,1e6,direct,1,8
2D_p3_L4_dist0.25_mu1e6_direct_cyc2,2,3,4,0.25,1e6,direct,2,8
2D_p3_L4_dist0.35_mu1_block_mg_cyc2,2,3,4,0.35,1,block_mg,2,12
2D_p3_L4_dist0.35_mu1_block_mg_cyc3,2,3,4,0.35,1,block_mg,3,17
2D_p3_L4_dist0.35_mu1_braess_sarazin_cyc1,2,3,4,0.35,1,braess_sarazin,1,10
2D_p3_L4_dist0.35_mu1_braess_sarazin_cyc2,2,3,4,0.35,1,braess_sarazin,2,10
2D_p3_L4_dist0.35_mu1_direct_cyc1,2,3,4,0.35,1,direct,1,9
2D_p3_L4_dist0.35_mu1_direct_cyc2,2,3,4,0.35,1,direct,2,8
2D_p3_L4_dist0.35_mu1e2_block_mg_cyc2,2,3,4,0.35,1e2,block_mg,2,13
2D_p3_L4_dist0.35_mu1e2_block_mg_cyc3,2,3,4,0.35,1e2,block_mg,3,16
2D_p3_L4_dist0.35_mu1e2_braess_sarazin_cyc1,2,3,4,0.35,1e2,braess_sarazin,1,10
2D_p3_L4_dist0.35_mu1e2_braess_sarazin_cyc2,2,3,4,0.35,1e2,braess_sarazin,2,9
2D_p3_L4_dist0.35_mu1e2_direct_cyc1,2,3,4,0.35,1e2,direct,1,8
2D_p3_L4_dist0.35_mu1e2_direct_cyc2,2,3,4,0.35,1e2,direct,2,8
2D_p3_L4_dist0.35_mu1e6_block_mg_cyc2,2,3,4,0.35,1e6,block_mg,2,12
2D_p3_L4_dist0.35_mu1e6_block_mg_cyc3,2,3,4,0.35,1e6,block_mg,3,14
2D_p3_L4_dist0.35_mu1e6_braess_sarazin_cyc1,2,3,4,0.35,1e6,braess_sarazin,1,10
2D_p3_L4_dist0.35_mu1e6_braess_sarazin_cyc2,2,3,4,0.35,1e6,braess_sarazin,2,9
2D_p3_L4_dist0.35_mu1e6_direct_cyc1,2,3,4,0.35,1e6,direct,1,9
2D_p3_L4_dist0.35_mu1e6_direct_cyc2,2,3,4,0.35,1e6,direct,2,9
2D_p4_L2_dist0.0_mu1_block_mg_cyc2,2,4,2,0.0,1,block_mg,2,5
2D_p4_L2_dist0.0_mu1_block_mg_cyc3,2,4,2,0.0,1,block_mg,3,4
2D_p4_L2_dist0.0_mu1_braess_sarazin_cyc1,2,4,2,0.0,1,braess_sarazin,1,5
2D_p4_L2_dist0.0_mu1_braess_sarazin_cyc2,2,4,2,0.0,1,braess_sarazin,2,5
2D_p4_L2_dist0.0_mu1_direct_cyc1,2,4,2,0.0,1,direct,1,4
2D_p4_L2_dist0.0_mu1_direct_cyc2,2,4,2,0.0,1,direct,2,5
2D_p4_L2_dist0.0_mu1e2_block_mg_cyc2,2,4,2,0.0,1e2,block_mg,2,5
2D_p4_L2_dist0.0_mu1e2_block_mg_cyc3,2,4,2,0.0,1e2,block_mg,3,5
2D_p4_L2_dist0.0_mu1e2_braess_sarazin_cyc1,2,4,2,0.0,1e2,braess_sarazin,1,5
2D_p4_L2_dist0.0_mu1e2_braess_sarazin_cyc2,2,4,2,0.0,1e2,braess_sarazin,2,4
2D_p4_L2_dist0.0_mu1e2_direct_cyc1,2,4,2,0.0,1e2,direct,1,5
2D_p4_L2_dist0.0_mu1e2_direct_cyc2,2,4,2,0.0,1e2,direct,2,5
2D_p4_L2_dist0.0_mu1e6_block_mg_cyc2,2,4,2,0.0,1e6,block_mg,2,5
2D_p4_L2_dist0.0_mu1e6_block_mg_cyc3,2,4,2,0.0,1e6,block_mg,3,5
2D_p4_L2_dist0.0_mu1e6_braess_sarazin_cyc1,2,4,2,0.0,1e6,braess_sarazin,1,5
2D_p4_L2_dist0.0_mu1e6_braess_sarazin_cyc2,2,4,2,0.0,1e6,braess_sarazin,2,5
2D_p4_L2_dist0.0_mu1e6_direct_cyc1,2,4,2,0.0,1e6,direct,1,4
2D_p4_L2_dist0.0_mu1e6_direct_cyc2,2,4,2,0.0,1e6,direct,2,4
2D_p4_L2_dist0.1_mu1_block_mg_cyc2,2,4,2,0.1,1,block_mg,2,5
2D_p4_L2_dist0.1_mu1_block_mg_cyc3,2,4,2,0.1,1,block_mg,3,5
2D_p4_L2_dist0.1_mu1_braess_sarazin_cyc1,2,4,2,0.1,1,braess_sarazin,1,5
2D_p4_L2_dist0.1_mu1_braess_sarazin_cyc2,2,4,2,0.1,1,braess_sarazin,2,4
2D_p4_L2_dist0.1_mu1_direct_cyc1,2,4,2,0.1,1,direct,1,5
2D_p4_L2_dist0.1_mu1_direct_cyc2,2,4,2,0.1,1,direct,2,5
2D_p4_L2_dist0.1_mu1e2_block_mg_cyc2,2,4,2,0.1,1e2,block_mg,2,5
2D_p4_L2_dist0.1_mu1e2_block_mg_cyc3,2,4,2,0.1,1e2,block_mg,3,5
2D_p4_L2_dist0.1_mu1e2_braess_sarazin_cyc1,2,4,2,0.1,1e2,braess_sarazin,1,5
2D_p4_L2_dist0.1_mu1e2_braess_sarazin_cyc2,2,4,2,0.1,1e2,braess_sarazin,2,5
2D_p4_L2_dist0.1_mu1e2_direct_cyc1,2,4,2,0.1,1e2,direct,1,5
2D_p4_L2_dist0.1_mu1e2_direct_cyc2,2,4,2,0.1,1e2,direct,2,5
2D_p4_L2_dist0.1_mu1e6_block_mg_cyc2,2,4,2,0.1,1e6,block_mg,2,5
2D_p4_L2_dist0.1_mu1e6_block_mg_cyc3,2,4,2,0.1,1e6,block_mg,3,5
2D_p4_L2_dist0.1_mu1e6_braess_sarazin_cyc1,2,4,2,0.1,1e6,braess_sarazin,1,5
2D_p4_L2_dist0.1_mu1e6_braess_sarazin_cyc2,2,4,2,0.1,1e6,braess_sarazin,2,5
2D_p4_L2_dist0.1_mu1e6_direct_cyc1,2,4,2,0.1,1e6,direct,1,5
2D_p4_L2_dist0.1_mu1e6_direct_cyc2,2,4,2,0.1,1e6,direct,2,5
2D_p4_L2_dist0.25_mu1_block_mg_cyc2,2,4,2,0.25,1,block_mg,2,7
2D_p4_L2_dist0.25_mu1_block_mg_cyc3,2,4,2,0.25,1,block_mg,3,5
2D_p4_L2_dist0.25_mu1_braess_sarazin_cyc1,2,4,2,0.25,1,braess_sarazin,1,6
2D_p4_L2_dist0.25_mu1_braess_sarazin_cyc2,2,4,2,0.25,1,braess_sarazin,2,5
2D_p4_L2_dist0.25_mu1_direct_cyc1,2,4,2,0.25,1,direct,1,5
2D_p4_L2_dist0.25_mu1_direct_cyc2,2,4,2,0.25,1,direct,2,5
2D_p4_L2_dist0.25_mu1e2_block_mg_cyc2,2,4,2,0.25,1e2,block_mg,2,8
2D_p4_L2_dist0.25_mu1e2_block_mg_cyc3,2,4,2,0.25,1e2,block_mg,3,5
2D_p4_L2_dist0.25_mu1e2_braess_sarazin_cyc1,2,4,2,0.25,1e2,braess_sarazin,1,5
2D_p4_L2_dist0.25_mu1e2_braess_sarazin_cyc2,2,4,2,0.25,1e2,braess_sarazin,2,5
2D_p4_L2_dist0.25_mu1e2_direct_cyc1,2,4,2,0.25,1e2,direct,1,5
2D_p4_L2_dist0.25_mu1e2_direct_cyc2,2,4,2,0.25,1e2,direct,2,5
2D_p4_L2_dist0.25_mu1e6_block_mg_cyc2,2,4,2,0.25,1e6,block_mg,2,8
2D_p4_L2_dist0.25_mu1e6_block_mg_cyc3,2,4,2,0.25,1e6,block_mg,3,7
2D_p4_L2_dist0.25_mu1e6_braess_sarazin_cyc1,2,4,2,0.25,1e6,braess_sarazin,1,6
2D_p4_L2_dist0.25_mu1e6_braess_sarazin_cyc2,2,4,2,0.25,1e6,braess_sarazin,2,5
2D_p4_L2_dist0.25_mu1e6_direct_cyc1,2,4,2,0.25,1e6,direct,1,5
2D_p4_L2_dist0.25_mu1e6_direct_cyc2,2,4,2,0.25,1e6,direct,2,5
2D_p4_L2_dist0.35_mu1_block_mg_cyc2,2,4,2,0.35,1,block_mg,2,10
2D_p4_L2_dist0.35_mu1_block_mg_cyc3,2,4,2,0.35,1,block_mg,3,9
2D_p4_L2_dist0.35_mu1_braess_sarazin_cyc1,2,4,2,0.35,1,braess_sarazin,1,7
2D_p4_L2_dist0.35_mu1_braess_sarazin_cyc2,2,4,2,0.35,1,braess_sarazin,2,6
2D_p4_L2_dist0.35_mu1_direct_cyc1,2,4,2,0.35,1,direct,1,6
2D_p4_L2_dist0.35_mu1_direct_cyc2,2,4,2,0.35,1,direct,2,5
2D_p4_L2_dist0.35_mu1e2_block_mg_cyc2,2,4,2,0.35,1e2,block_mg,2,8
2D_p4_L2_dist0.35_mu1e2_block_mg_cyc3,2,4,2,0.35,1e2,block_mg,3,9
2D_p4_L2_dist0.35_mu1e2_braess_sarazin_cyc1,2,4,2,0.35,1e2,braess_sarazin,1,8
2D_p4_L2_dist0.35_mu1e2_braess_sarazin_cyc2,2,4,2,0.35,1e2,braess_sarazin,2,6
2D_p4_L2_dist0.35_mu1e2_direct_cyc1,2,4,2,0.35,1e2,direct,1,6
2D_p4_L2_dist0.35_mu1e2_direct_cyc2,2,4,2,0.35,1e2,direct,2,6
2D_p4_L2_dist0.35_mu1e6_block_mg_cyc2,2,4,2,0.35,1e6,block_mg,2,10
2D_p4_L2_dist0.35_mu1e6_block_mg_cyc3,2,4,2,0.35,1e6,block_mg,3,8
2D_p4_L2_dist0.35_mu1e6_braess_sarazin_cyc1,2,4,2,0.35,1e6,braess_sarazin,1,7
2D_p4_L2_dist0.35_mu1e6_braess_sarazin_cyc2,2,4,2,0.35,1e6,braess_sarazin,2,6
2D_p4_L2_dist0.35_mu1e6_direct_cyc1,2,4,2,0.35,1e6,direct,1,6
2D_p4_L2_dist0.35_mu1e6_direct_cyc2,2,4,2,0.35,1e6,direct,2,6
2D_p4_L3_dist0.0_mu1_block_mg_cyc2,2,4,3,0.0,1,block_mg,2,6
2D_p4_L3_dist0.0_mu1_block_mg_cyc3,2,4,3,0.0,1,block_mg,3,5
2D_p4_L3_dist0.0_mu1_braess_sarazin_cyc1,2,4,3,0.0,1,braess_sarazin,1,5
2D_p4_L3_dist0.0_mu1_braess_sarazin_cyc2,2,4,3,0.0,1,braess_sarazin,2,5
2D_p4_L3_dist0.0_mu1_direct_cyc1,2,4,3,0.0,1,direct,1,5
2D_p4_L3_dist0.0_mu1_direct_cyc2,2,4,3,0.0,1,direct,2,5
2D_p4_L3_dist0.0_mu1e2_block_mg_cyc2,2,4,3,0.0,1e2,block_mg,2,6
2D_p4_L3_dist0.0_mu1e2_block_mg_cyc3,2,4,3,0.0,1e2,block_mg,3,5
2D_p4_L3_dist0.0_mu1e2_braess_sarazin_cyc1,2,4,3,0.0,1e2,braess_sarazin,1,5
2D_p4_L3_dist0.0_mu1e2_braess_sarazin_cyc2,2,4,3,0.0,1e2,braess_sarazin,2,5
2D_p4_L3_dist0.0_mu1e2_direct_cyc1,2,4,3,0.0,1e2,direct,1,5
2D_p4_L3_dist0.0_mu1e2_direct_cyc2,2,4,3,0.0,1e2,direct,2,5
2D_p4_L3_dist0.0_mu1e6_block_mg_cyc2,2,4,3,0.0,1e6,block_mg,2,5
2D_p4_L3_dist0.0_mu1e6_block_mg_cyc3,2,4,3,0.0,1e6,block_mg,3,5
2D_p4_L3_dist0.0_mu1e6_braess_sarazin_cyc1,2,4,3,0.0,1e6,braess_sarazin,1,5
2D_p4_L3_dist0.0_mu1e6_braess_sarazin_cyc2,2,4,3,0.0,1e6,braess_sarazin,2,5
2D_p4_L3_dist0.0_mu1e6_direct_cyc1,2,4,3,0.0,1e6,direct,1,5
2D_p4_L3_dist0.0_mu1e6_direct_cyc2,2,4,3,0.0,1e6,direct,2,5
2D_p4_L3_dist0.1_mu1_block_mg_cyc2,2,4,3,0.1,1,block_mg,2,6
2D_p4_L3_dist0.1_mu1_block_mg_cyc3,2,4,3,0.1,1,block_mg,3,6
2D_p4_L3_dist0.1_mu1_braess_sarazin_cyc1,2,4,3,0.1,1,braess_sarazin,1,6
2D_p4_L3_dist0.1_mu1_braess_sarazin_cyc2,2,4,3,0.1,1,braess_sarazin,2,6
2D_p4_L3_dist0.1_mu1_direct_cyc1,2,4,3,0.1,1,direct,1,6
2D_p4_L3_dist0.1_mu1_direct_cyc2,2,4,3,0.1,1,direct,2,6
2D_p4_L3_dist0.1_mu1e2_block_mg_cyc2,2,4,3,0.1,1e2,block_mg,2,6
2D_p4_L3_dist0.1_mu1e2_block_mg_cyc3,2,4,3,0.1,1e2,block_mg,3,6
2D_p4_L3_dist0.1_mu1e2_braess_sarazin_cyc1,2,4,3,0.1,1e2,braess_sarazin,1,6
2D_p4_L3_dist0.1_mu1e2_braess_sarazin_cyc2,2,4,3,0.1,1e2,braess_sarazin,2,6
2D_p4_L3_dist0.1_mu1e2_direct_cyc1,2,4,3,0.1,1e2,direct,1,5
2D_p4_L3_dist0.1_mu1e2_direct_cyc2,2,4,3,0.1,1e2,direct,2,6
2D_p4_L3_dist0.1_mu1e6_block_mg_cyc2,2,4,3,0.1,1e6,block_mg,2,6
2D_p4_L3_dist0.1_mu1e6_block_mg_cyc3,2,4,3,0.1,1e6,block_mg,3,6
2D_p4_L3_dist0.1_mu1e6_braess_sarazin_cyc1,2,4,3,0.1,1e6,braess_sarazin,1,6
2D_p4_L3_dist0.1_mu1e6_braess_sarazin_cyc2,2,4,3,0.1,1e6,braess_sarazin,2,6
2D_p4_L3_dist0.1_mu1e6_direct_cyc1,2,4,3,0.1,1e6,direct,1,6
2D_p4_L3_dist0.1_mu1e6_direct_cyc2,2,4,3,0.1,1e6,direct,2,6
2D_p4_L3_dist0.25_mu1_block_mg_cyc2,2,4,3,0.25,1,block_mg,2,9
2D_p4_L3_dist0.25_mu1_block_mg_cyc3,2,4,3,0.25,1,block_mg,3,8
2D_p4_L3_dist0.25_mu1_braess_sarazin_cyc1,2,4,3,0.25,1,braess_sarazin,1,7
2D_p4_L3_dist0.25_mu1_braess_sarazin_cyc2,2,4,3,0.25,1,braess_sarazin,2,6
2D_p4_L3_dist0.25_mu1_direct_cyc1,2,4,3,0.25,1,direct,1,6
2D_p4_L3_dist0.25_mu1_direct_cyc2,2,4,3,0.25,1,direct,2,6
2D_p4_L3_dist0.25_mu1e2_block_mg_cyc2,2,4,3,0.25,1e2,block_mg,2,9
2D_p4_L3_dist0.25_mu1e2_block_mg_cyc3,2,4,3,0.25,1e2,block_mg,3,7
2D_p4_L3_dist0.25_mu1e2_braess_sarazin_cyc1,2,4,3,0.25,1e2,braess_sarazin,1,7
2D_p4_L3_dist0.25_mu1e2_braess_sarazin_cyc2,2,4,3,0.25,1e2,braess_sarazin,2,6
2D_p4_L3_dist0.25_mu1e2_direct_cyc1,2,4,3,0.25,1e2,direct,1,6
2D_p4_L3_dist0.25_mu1e2_direct_cyc2,2,4,3,0.25,1e2,direct,2,6
2D_p4_L3_dist0.25_mu1e6_block_mg_cyc2,2,4,3,0.25,1e6,block_mg,2,8
2D_p4_L3_dist0.25_mu1e6_block_mg_cyc3,2,4,3,0.25,1e6,block_mg,3,7
2D_p4_L3_dist0.25_mu1e6_braess_sarazin_cyc1,2,4,3,0.25,1e6,braess_sarazin,1,7
2D_p4_L3_dist0.25_mu1e6_braess_sarazin_cyc2,2,4,3,0.25,1e6,braess_sarazin,2,6
2D_p4_L3_dist0.25_mu1e6_direct_cyc1,2,4,3,0.25,1e6,direct,1,6
2D_p4_L3_dist0.25_mu1e6_direct_cyc2,2,4,3,0.25,1e6,direct,2,6
2D_p4_L3_dist0.35_mu1_block_mg_cyc2,2,4,3,0.35,1,block_mg,2,13
2D_p4_L3_dist0.35_mu1_block_mg_cyc3,2,4,3,0.35,1,block_mg,3,29
2D_p4_L3_dist0.35_mu1_braess_sarazin_cyc1,2,4,3,0.35,1,braess_sarazin,1,8
2D_p4_L3_dist0.35_mu1_braess_sarazin_cyc2,2,4,3,0.35,1,braess_sarazin,2,7
2D_p4_L3_dist0.35_mu1_direct_cyc1,2,4,3,0.35,1,direct,1,7
2D_p4_L3_dist0.35_mu1_direct_cyc2,2,4,3,0.35,1,direct,2,8
2D_p4_L3_dist0.35_mu1e2_block_mg_cyc2,2,4,3,0.35,1e2,block_mg,2,10
2D_p4_L3_dist0.35_mu1e2_block_mg_cyc3,2,4,3,0.35,1e2,block_mg,3,13
2D_p4_L3_dist0.35_mu1e2_braess_sarazin_cyc1,2,4,3,0.35,1e2,braess_sarazin,1,8
2D_p4_L3_dist0.35_mu1e2_braess_sarazin_cyc2,2,4,3,0.35,1e2,braess_sarazin,2,7
2D_p4_L3_dist0.35_mu1e2_direct_cyc1,2,4,3,0.35,1e2,direct,1,7
2D_p4_L3_dist0.35_mu1e2_direct_cyc2,2,4,3,0.35,1e2,direct,2,7
2D_p4_L3_dist0.35_mu1e6_block_mg_cyc2,2,4,3,0.35,1e6,block_mg,2,13
2D_p4_L3_dist0.35_mu1e6_block_mg_cyc3,2,4,3,0.35,1e6,block_mg,3,25
2D_p4_L3_dist0.35_mu1e6_braess_sarazin_cyc1,2,4,3,0.35,1e6,braess_sarazin,1,8
2D_p4_L3_dist0.35_mu1e6_braess_sarazin_cyc2,2,4,3,0.35,1e6,braess_sarazin,2,7
2D_p4_L3_dist0.35_mu1e6_direct_cyc1,2,4,3,0.35,1e6,direct,1,7
2D_p4_L3_dist0.35_mu1e6_direct_cyc2,2,4,3,0.35,1e6,direct,2,7
2D_p4_L4_dist0.0_mu1_block_mg_cyc2,2,4,4,0.0,1,block_mg,2,6
2D_p4_L4_dist0.0_mu1_block_mg_cyc3,2,4,4,0.0,1,block_mg,3,6
2D_p4_L4_dist0.0_mu1_braess_sarazin_cyc1,2,4,4,0.0,1,braess_sarazin,1,6
2D_p4_L4_dist0.0_mu1_braess_sarazin_cyc2,2,4,4,0.0,1,braess_sarazin,2,6
2D_p4_L4_dist0.0_mu1_direct_cyc1,2,4,4,0.0,1,direct,1,6
2D_p4_L4_dist0.0_mu1_direct_cyc2,2,4,4,0.0,1,direct,2,6
2D_p4_L4_dist0.0_mu1e2_block_mg_cyc2,2,4,4,0.0,1e2,block_mg,2,6
2D_p4_L4_dist0.0_mu1e2_block_mg_cyc3,2,4,4,0.0,1e2,block_mg,3,6
2D_p4_L4_dist0.0_mu1e2_braess_sarazin_cyc1,2,4,4,0.0,1e2,braess_sarazin,1,6
2D_p4_L4_dist0.0_mu1e2_braess_sarazin_cyc2,2,4,4,0.0,1e2,braess_sarazin,2,6
2D_p4_L4_dist0.0_mu1e2_direct_cyc1,2,4,4,0.0,1e2,direct,1,6
2D_p4_L4_dist0.0_mu1e2_direct_cyc2,2,4,4,0.0,1e2,direct,2,6
2D_p4_L4_dist0.0_mu1e6_block_mg_cyc2,2,4,4,0.0,1e6,block_mg,2,6
2D_p4_L4_dist0.0_mu1e6_block_mg_cyc3,2,4,4,0.0,1e6,block_mg,3,6
2D_p4_L4_dist0.0_mu1e6_braess_sarazin_cyc1,2,4,4,0.0,1e6,braess_sarazin,1,6
2D_p4_L4_dist0.0_mu1e6_braess_sarazin_cyc2,2,4,4,0.0,1e6,braess_sarazin,2,6
2D_p4_L4_dist0.0_mu1e6_direct_cyc1,2,4,4,0.0,1e6,direct,1,6
2D_p4_L4_dist0.0_mu1e6_direct_cyc2,2,4,4,0.0,1e6,direct,2,6
2D_p4_L4_dist0.1_mu1_block_mg_cyc2,2,4,4,0.1,1,block_mg,2,7
2D_p4_L4_dist0.1_mu1_block_mg_cyc3,2,4,4,0.1,1,block_mg,3,7
2D_p4_L4_dist0.1_mu1_braess_sarazin_cyc1,2,4,4,0.1,1,braess_sarazin,1,7
2D_p4_L4_dist0.1_mu1_braess_sarazin_cyc2,2,4,4,0.1,1,braess_sarazin,2,6
2D_p4_L4_dist0.1_mu1_direct_cyc1,2,4,4,0.1,1,direct,1,7
2D_p4_L4_dist0.1_mu1_direct_cyc2,2,4,4,0.1,1,direct,2,7
2D_p4_L4_dist0.1_mu1e2_block_mg_cyc2,2,4,4,0.1,1e2,block_mg,2,7
2D_p4_L4_dist0.1_mu1e2_block_mg_cyc3,2,4,4,0.1,1e2,block_mg,3,7
2D_p4_L4_dist0.1_mu1e2_braess_sarazin_cyc1,2,4,4,0.1,1e2,braess_sarazin,1,6
2D_p4_L4_dist0.1_mu1e2_braess_sarazin_cyc2,2,4,4,0.1,1e2,braess_sarazin,2,6
2D_p4_L4_dist0.1_mu1e2_direct_cyc1,2,4,4,0.1,1e2,direct,1,7
2D_p4_L4_dist0.1_mu1e2_direct_cyc2,2,4,4,0.1,1e2,direct,2,7
2D_p4_L4_dist0.1_mu1e6_block_mg_cyc2,2,4,4,0.1,1e6,block_mg,2,7
2D_p4_L4_dist0.1_mu1e6_block_mg_cyc3,2,4,4,0.1,1e6,block_mg,3,6
2D_p4_L4_dist0.1_mu1e6_braess_sarazin_cyc1,2,4,4,0.1,1e6,braess_sarazin,1,6
2D_p4_L4_dist0.1_mu1e6_braess_sarazin_cyc2,2,4,4,0.1,1e6,braess_sarazin,2,6
2D_p4_L4_dist0.1_mu1e6_direct_cyc1,2,4,4,0.1,1e6,direct,1,6
2D_p4_L4_dist0.1_mu1e6_direct_cyc2,2,4,4,0.1,1e6,direct,2,6
2D_p4_L4_dist0.25_mu1_block_mg_cyc2,2,4,4,0.25,1,block_mg,2,12
2D_p4_L4_dist0.25_mu1_block_mg_cyc3,2,4,4,0.25,1,block_mg,3,10
2D_p4_L4_dist0.25_mu1_braess_sarazin_cyc1,2,4,4,0.25,1,braess_sarazin,1,8
2D_p4_L4_dist0.25_mu1_braess_sarazin_cyc2,2,4,4,0.25,1,braess_sarazin,2,7
2D_p4_L4_dist0.25_mu1_direct_cyc1,2,4,4,0.25,1,direct,1,8
2D_p4_L4_dist0.25_mu1_direct_cyc2,2,4,4,0.25,1,direct,2,8
2D_p4_L4_dist0.25_mu1e2_block_mg_cyc2,2,4,4,0.25,1e2,block_mg,2,11
2D_p4_L4_dist0.25_mu1e2_block_mg_cyc3,2,4,4,0.25,1e2,block_mg,3,9
2D_p4_L4_dist0.25_mu1e2_braess_sarazin_cyc1,2,4,4,0.25,1e2,braess_sarazin,1,7
2D_p4_L4_dist0.25_mu1e2_braess_sarazin_cyc2,2,4,4,0.25,1e2,braess_sarazin,2,7
2D_p4_L4_dist0.25_mu1e2_direct_cyc1,2,4,4,0.25,1e2,direct,1,8
2D_p4_L4_dist0.25_mu1e2_direct_cyc2,2,4,4,0.25,1e2,direct,2,8
2D_p4_L4_dist0.25_mu1e6_block_mg_cyc2,2,4,4,0.25,1e6,block_mg,2,11
2D_p4_L4_dist0.25_mu1e6_block_mg_cyc3,2,4,4,0.25,1e6,block_mg,3,10
2D_p4_L4_dist0.25_mu1e6_braess_sarazin_cyc1,2,4,4,0.25,1e6,braess_sarazin,1,8
2D_p4_L4_dist0.25_mu1e6_braess_sarazin_cyc2,2,4,4,0.25,1e6,braess_sarazin,2,7
2D_p4_L4_dist0.25_mu1e6_direct_cyc1,2,4,4,0.25,1e6,direct,1,7
2D_p4_L4_dist0.25_mu1e6_direct_cyc2,2,4,4,0.25,1e6,direct,2,8
2D_p4_L4_dist0.35_mu1_block_mg_cyc2,2,4,4,0.35,1,block_mg,2,17
2D_p4_L4_dist0.35_mu1_block_mg_cyc3,2,4,4,0.35,1,block_mg,3,99999
2D_p4_L4_dist0.35_mu1_braess_sarazin_cyc1,2,4,4,0.35,1,braess_sarazin,1,9
2D_p4_L4_dist0.35_mu1_braess_sarazin_cyc2,2,4,4,0.35,1,braess_sarazin,2,8
2D_p4_L4_dist0.35_mu1_direct_cyc1,2,4,4,0.35,1,direct,1,8
2D_p4_L4_dist0.35_mu1_direct_cyc2,2,4,4,0.35,1,direct,2,9
2D_p4_L4_dist0.35_mu1e2_block_mg_cyc2,2,4,4,0.35,1e2,block_mg,2,16
2D_p4_L4_dist0.35_mu1e2_block_mg_cyc3,2,4,4,0.35,1e2,block_mg,3,55
2D_p4_L4_dist0.35_mu1e2_braess_sarazin_cyc1,2,4,4,0.35,1e2,braess_sarazin,1,9
2D_p4_L4_dist0.35_mu1e2_braess_sarazin_cyc2,2,4,4,0.35,1e2,braess_sarazin,2,8
2D_p4_L4_dist0.35_mu1e2_direct_cyc1,2,4,4,0.35,1e2,direct,1,8
2D_p4_L4_dist0.35_mu1e2_direct_cyc2,2,4,4,0.35,1e2,direct,2,8
2D_p4_L4_dist0.35_mu1e6_block_mg_cyc2,2,4,4,0.35,1e6,block_mg,2,16
2D_p4_L4_dist0.35_mu1e6_block_mg_cyc3,2,4,4,0.35,1e6,block_mg,3,99999
2D_p4_L4_dist0.35_mu1e6_braess_sarazin_cyc1,2,4,4,0.35,1e6,braess_sarazin,1,9
2D_p4_L4_dist0.35_mu1e6_braess_sarazin_cyc2,2,4,4,0.35,1e6,braess_sarazin,2,8
2D_p4_L4_dist0.35_mu1e6_direct_cyc1,2,4,4,0.35,1e6,direct,1,8
2D_p4_L4_dist0.35_mu1e6_direct_cyc2,2,4,4,0.35,1e6,direct,2,8
2D_p7_L2_dist0.0_mu1_block_mg_cyc2,2,7,2,0.0,1,block_mg,2,9
2D_p7_L2_dist0.0_mu1_block_mg_cyc3,2,7,2,0.0,1,block_mg,3,9
2D_p7_L2_dist0.0_mu1_braess_sarazin_cyc1,2,7,2,0.0,1,braess_sarazin,1,6
2D_p7_L2_dist0.0_mu1_braess_sarazin_cyc2,2,7,2,0.0,1,braess_sarazin,2,5
2D_p7_L2_dist0.0_mu1_direct_cyc1,2,7,2,0.0,1,direct,1,4
2D_p7_L2_dist0.0_mu1_direct_cyc2,2,7,2,0.0,1,direct,2,4
2D_p7_L2_dist0.0_mu1e2_block_mg_cyc2,2,7,2,0.0,1e2,block_mg,2,9
2D_p7_L2_dist0.0_mu1e2_block_mg_cyc3,2,7,2,0.0,1e2,block_mg,3,8
2D_p7_L2_dist0.0_mu1e2_braess_sarazin_cyc1,2,7,2,0.0,1e2,braess_sarazin,1,6
2D_p7_L2_dist0.0_mu1e2_braess_sarazin_cyc2,2,7,2,0.0,1e2,braess_sarazin,2,5
2D_p7_L2_dist0.0_mu1e2_direct_cyc1,2,7,2,0.0,1e2,direct,1,4
2D_p7_L2_dist0.0_mu1e2_direct_cyc2,2,7,2,0.0,1e2,direct,2,4
2D_p7_L2_dist0.0_mu1e6_block_mg_cyc2,2,7,2,0.0,1e6,block_mg,2,9
2D_p7_L2_dist0.0_mu1e6_block_mg_cyc3,2,7,2,0.0,1e6,block_mg,3,8
2D_p7_L2_dist0.0_mu1e6_braess_sarazin_cyc1,2,7,2,0.0,1e6,braess_sarazin,1,6
2D_p7_L2_dist0.0_mu1e6_braess_sarazin_cyc2,2,7,2,0.0,1e6,braess_sarazin,2,5
2D_p7_L2_dist0.0_mu1e6_direct_cyc1,2,7,2,0.0,1e6,direct,1,4
2D_p7_L2_dist0.0_mu1e6_direct_cyc2,2,7,2,0.0,1e6,direct,2,4
2D_p7_L2_dist0.1_mu1_block_mg_cyc2,2,7,2,0.1,1,block_mg,2,14
2D_p7_L2_dist0.1_mu1_block_mg_cyc3,2,7,2,0.1,1,block_mg,3,15
2D_p7_L2_dist0.1_mu1_braess_sarazin_cyc1,2,7,2,0.1,1,braess_sarazin,1,7
2D_p7_L2_dist0.1_mu1_braess_sarazin_cyc2,2,7,2,0.1,1,braess_sarazin,2,5
2D_p7_L2_dist0.1_mu1_direct_cyc1,2,7,2,0.1,1,direct,1,4
2D_p7_L2_dist0.1_mu1_direct_cyc2,2,7,2,0.1,1,direct,2,5
2D_p7_L2_dist0.1_mu1e2_block_mg_cyc2,2,7,2,0.1,1e2,block_mg,2,13
2D_p7_L2_dist0.1_mu1e2_block_mg_cyc3,2,7,2,0.1,1e2,block_mg,3,13
2D_p7_L2_dist0.1_mu1e2_braess_sarazin_cyc1,2,7,2,0.1,1e2,braess_sarazin,1,7
2D_p7_L2_dist0.1_mu1e2_braess_sarazin_cyc2,2,7,2,0.1,1e2,braess_sarazin,2,5
2D_p7_L2_dist0.1_mu1e2_direct_cyc1,2,7,2,0.1,1e2,direct,1,4
2D_p7_L2_dist0.1_mu1e2_direct_cyc2,2,7,2,0.1,1e2,direct,2,5
2D_p7_L2_dist0.1_mu1e6_block_mg_cyc2,2,7,2,0.1,1e6,block_mg,2,14
2D_p7_L2_dist0.1_mu1e6_block_mg_cyc3,2,7,2,0.1,1e6,block_mg,3,14
2D_p7_L2_dist0.1_mu1e6_braess_sarazin_cyc1,2,7,2,0.1,1e6,braess_sarazin,1,7
2D_p7_L2_dist0.1_mu1e6_braess_sarazin_cyc2,2,7,2,0.1,1e6,braess_sarazin,2,5
2D_p7_L2_dist0.1_mu1e6_direct_cyc1,2,7,2,0.1,1e6,direct,1,4
2D_p7_L2_dist0.1_mu1e6_direct_cyc2,2,7,2,0.1,1e6,direct,2,5
2D_p7_L2_dist0.25_mu1_block_mg_cyc2,2,7,2,0.25,1,block_mg,2,25
2D_p7_L2_dist0.25_mu1_block_mg_cyc3,2,7,2,0.25,1,block_mg,3,27
2D_p7_L2_dist0.25_mu1_braess_sarazin_cyc1,2,7,2,0.25,1,braess_sarazin,1,8
2D_p7_L2_dist0.25_mu1_braess_sarazin_cyc2,2,7,2,0.25,1,braess_sarazin,2,6
2D_p7_L2_dist0.25_mu1_direct_cyc1,2,7,2,0.25,1,direct,1,5
2D_p7_L2_dist0.25_mu1_direct_cyc2,2,7,2,0.25,1,direct,2,5
2D_p7_L2_dist0.25_mu1e2_block_mg_cyc2,2,7,2,0.25,1e2,block_mg,2,20
2D_p7_L2_dist0.25_mu1e2_block_mg_cyc3,2,7,2,0.25,1e2,block_mg,3,20
2D_p7_L2_dist0.25_mu1e2_braess_sarazin_cyc1,2,7,2,0.25,1e2,braess_sarazin,1,8
2D_p7_L2_dist0.25_mu1e2_braess_sarazin_cyc2,2,7,2,0.25,1e2,braess_sarazin,2,6
2D_p7_L2_dist0.25_mu1e2_direct_cyc1,2,7,2,0.25,1e2,direct,1,5
2D_p7_L2_dist0.25_mu1e2_direct_cyc2,2,7,2,0.25,1e2,direct,2,5
2D_p7_L2_dist0.25_mu1e6_block_mg_cyc2,2,7,2,0.25,1e6,block_mg,2,25
2D_p7_L2_dist0.25_mu1e6_block_mg_cyc3,2,7,2,0.25,1e6,block_mg,3,27
2D_p7_L2_dist0.25_mu1e6_braess_sarazin_cyc1,2,7,2,0.25,1e6,braess_sarazin,1,8
2D_p7_L2_dist0.25_mu1e6_braess_sarazin_cyc2,2,7,2,0.25,1e6,braess_sarazin,2,6
2D_p7_L2_dist0.25_mu1e6_direct_cyc1,2,7,2,0.25,1e6,direct,1,5
2D_p7_L2_dist0.25_mu1e6_direct_cyc2,2,7,2,0.25,1e6,direct,2,5
2D_p7_L2_dist0.35_mu1_block_mg_cyc2,2,7,2,0.35,1,block_mg,2,21
2D_p7_L2_dist0.35_mu1_block_mg_cyc3,2,7,2,0.35,1,block_mg,3,86
2D_p7_L2_dist0.35_mu1_braess_sarazin_cyc1,2,7,2,0.35,1,braess_sarazin,1,10
2D_p7_L2_dist0.35_mu1_braess_sarazin_cyc2,2,7,2,0.35,1,braess_sarazin,2,7
2D_p7_L2_dist0.35_mu1_direct_cyc1,2,7,2,0.35,1,direct,1,6
2D_p7_L2_dist0.35_mu1_direct_cyc2,2,7,2,0.35,1,direct,2,6
2D_p7_L2_dist0.35_mu1e2_block_mg_cyc2,2,7,2,0.35,1e2,block_mg,2,27
2D_p7_L2_dist0.35_mu1e2_block_mg_cyc3,2,7,2,0.35,1e2,block_mg,3,25
2D_p7_L2_dist0.35_mu1e2_braess_sarazin_cyc1,2,7,2,0.35,1e2,braess_sarazin,1,10
2D_p7_L2_dist0.35_mu1e2_braess_sarazin_cyc2,2,7,2,0.35,1e2,braess_sarazin,2,7
2D_p7_L2_dist0.35_mu1e2_direct_cyc1,2,7,2,0.35,1e2,direct,1,5
2D_p7_L2_dist0.35_mu1e2_direct_cyc2,2,7,2,0.35,1e2,direct,2,6
2D_p7_L2_dist0.35_mu1e6_block_mg_cyc2,2,7,2,0.35,1e6,block_mg,2,29
2D_p7_L2_dist0.35_mu1e6_block_mg_cyc3,2,7,2,0.35,1e6,block_mg,3,46
2D_p7_L2_dist0.35_mu1e6_braess_sarazin_cyc1,2,7,2,0.35,1e6,braess_sarazin,1,9
2D_p7_L2_dist0.35_mu1e6_braess_sarazin_cyc2,2,7,2,0.35,1e6,braess_sarazin,2,8
2D_p7_L2_dist0.35_mu1e6_direct_cyc1,2,7,2,0.35,1e6,direct,1,5
2D_p7_L2_dist0.35_mu1e6_direct_cyc2,2,7,2,0.35,1e6,direct,2,5
2D_p7_L3_dist0.0_mu1_block_mg_cyc2,2,7,3,0.0,1,block_mg,2,10
2D_p7_L3_dist0.0_mu1_block_mg_cyc3,2,7,3,0.0,1,block_mg,3,10
2D_p7_L3_dist0.0_mu1_braess_sarazin_cyc1,2,7,3,0.0,1,braess_sarazin,1,7
2D_p7_L3_dist0.0_mu1_braess_sarazin_cyc2,2,7,3,0.0,1,braess_sarazin,2,6
2D_p7_L3_dist0.0_mu1_direct_cyc1,2,7,3,0.0,1,direct,1,5
2D_p7_L3_dist0.0_mu1_direct_cyc2,2,7,3,0.0,1,direct,2,5
2D_p7_L3_dist0.0_mu1e2_block_mg_cyc2,2,7,3,0.0,1e2,block_mg,2,10
2D_p7_L3_dist0.0_mu1e2_block_mg_cyc3,2,7,3,0.0,1e2,block_mg,3,10
2D_p7_L3_dist0.0_mu1e2_braess_sarazin_cyc1,2,7,3,0.0,1e2,braess_sarazin,1,7
2D_p7_L3_dist0.0_mu1e2_braess_sarazin_cyc2,2,7,3,0.0,1e2,braess_sarazin,2,6
2D_p7_L3_dist0.0_mu1e2_direct_cyc1,2,7,3,0.0,1e2,direct,1,5
2D_p7_L3_dist0.0_mu1e2_direct_cyc2,2,7,3,0.0,1e2,direct,2,5
2D_p7_L3_dist0.0_mu1e6_block_mg_cyc2,2,7,3,0.0,1e6,block_mg,2,10
2D_p7_L3_dist0.0_mu1e6_block_mg_cyc3,2,7,3,0.0,1e6,block_mg,3,9
2D_p7_L3_dist0.0_mu1e6_braess_sarazin_cyc1,2,7,3,0.0,1e6,braess_sarazin,1,7
2D_p7_L3_dist0.0_mu1e6_braess_sarazin_cyc2,2,7,3,0.0,1e6,braess_sarazin,2,6
2D_p7_L3_dist0.0_mu1e6_direct_cyc1,2,7,3,0.0,1e6,direct,1,5
2D_p7_L3_dist0.0_mu1e6_direct_cyc2,2,7,3,0.0,1e6,direct,2,5
2D_p7_L3_dist0.1_mu1_block_mg_cyc2,2,7,3,0.1,1,block_mg,2,16
2D_p7_L3_dist0.1_mu1_block_mg_cyc3,2,7,3,0.1,1,block_mg,3,22
2D_p7_L3_dist0.1_mu1_braess_sarazin_cyc1,2,7,3,0.1,1,braess_sarazin,1,8
2D_p7_L3_dist0.1_mu1_braess_sarazin_cyc2,2,7,3,0.1,1,braess_sarazin,2,6
2D_p7_L3_dist0.1_mu1_direct_cyc1,2,7,3,0.1,1,direct,1,5
2D_p7_L3_dist0.1_mu1_direct_cyc2,2,7,3,0.1,1,direct,2,5
2D_p7_L3_dist0.1_mu1e2_block_mg_cyc2,2,7,3,0.1,1e2,block_mg,2,17
2D_p7_L3_dist0.1_mu1e2_block_mg_cyc3,2,7,3,0.1,1e2,block_mg,3,27
2D_p7_L3_dist0.1_mu1e2_braess_sarazin_cyc1,2,7,3,0.1,1e2,braess_sarazin,1,8
2D_p7_L3_dist0.1_mu1e2_braess_sarazin_cyc2,2,7,3,0.1,1e2,braess_sarazin,2,6
2D_p7_L3_dist0.1_mu1e2_direct_cyc1,2,7,3,0.1,1e2,direct,1,5
2D_p7_L3_dist0.1_mu1e2_direct_cyc2,2,7,3,0.1,1e2,direct,2,5
2D_p7_L3_dist0.1_mu1e6_block_mg_cyc2,2,7,3,0.1,1e6,block_mg,2,16
2D_p7_L3_dist0.1_mu1e6_block_mg_cyc3,2,7,3,0.1,1e6,block_mg,3,21
2D_p7_L3_dist0.1_mu1e6_braess_sarazin_cyc1,2,7,3,0.1,1e6,braess_sarazin,1,8
2D_p7_L3_dist0.1_mu1e6_braess_sarazin_cyc2,2,7,3,0.1,1e6,braess_sarazin,2,6
2D_p7_L3_dist0.1_mu1e6_direct_cyc1,2,7,3,0.1,1e6,direct,1,5
2D_p7_L3_dist0.1_mu1e6_direct_cyc2,2,7,3,0.1,1e6,direct,2,5
2D_p7_L3_dist0.25_mu1_block_mg_cyc2,2,7,3,0.25,1,block_mg,2,26
2D_p7_L3_dist0.25_mu1_block_mg_cyc3,2,7,3,0.25,1,block_mg,3,99999
2D_p7_L3_dist0.25_mu1_braess_sarazin_cyc1,2,7,3,0.25,1,braess_sarazin,1,9
2D_p7_L3_dist0.25_mu1_braess_sarazin_cyc2,2,7,3,0.25,1,braess_sarazin,2,7
2D_p7_L3_dist0.25_mu1_direct_cyc1,2,7,3,0.25,1,direct,1,6
2D_p7_L3_dist0.25_mu1_direct_cyc2,2,7,3,0.25,1,direct,2,6
2D_p7_L3_dist0.25_mu1e2_block_mg_cyc2,2,7,3,0.25,1e2,block_mg,2,22
2D_p7_L3_dist0.25_mu1e2_block_mg_cyc3,2,7,3,0.25,1e2,block_mg,3,55
2D_p7_L3_dist0.25_mu1e2_braess_sarazin_cyc1,2,7,3,0.25,1e2,braess_sarazin,1,9
2D_p7_L3_dist0.25_mu1e2_braess_sarazin_cyc2,2,7,3,0.25,1e2,braess_sarazin,2,7
2D_p7_L3_dist0.25_mu1e2_direct_cyc1,2,7,3,0.25,1e2,direct,1,6
2D_p7_L3_dist0.25_mu1e2_direct_cyc2,2,7,3,0.25,1e2,direct,2,6
2D_p7_L3_dist0.25_mu1e6_block_mg_cyc2,2,7,3,0.25,1e6,block_mg,2,55
2D_p7_L3_dist0.25_mu1e6_block_mg_cyc3,2,7,3,0.25,1e6,block_mg,3,99999
2D_p7_L3_dist0.25_mu1e6_braess_sarazin_cyc1,2,7,3,0.25,1e6,braess_sarazin,1,9
2D_p7_L3_dist0.25_mu1e6_braess_sarazin_cyc2,2,7,3,0.25,1e6,braess_sarazin,2,7
2D_p7_L3_dist0.25_mu1e6_direct_cyc1,2,7,3,0.25,1e6,direct,1,6
2D_p7_L3_dist0.25_mu1e6_direct_cyc2,2,7,3,0.25,1e6,direct,2,6
2D_p7_L3_dist0.35_mu1_block_mg_cyc2,2,7,3,0.35,1,block_mg,2,33
2D_p7_L3_dist0.35_mu1_block_mg_cyc3,2,7,3,0.35,1,block_mg,3,99999
2D_p7_L3_dist0.35_mu1_braess_sarazin_cyc1,2,7,3,0.35,1,braess_sarazin,1,11
2D_p7_L3_dist0.35_mu1_braess_sarazin_cyc2,2,7,3,0.35,1,braess_sarazin,2,8
2D_p7_L3_dist0.35_mu1_direct_cyc1,2,7,3,0.35,1,direct,1,6
2D_p7_L3_dist0.35_mu1_direct_cyc2,2,7,3,0.35,1,direct,2,6
2D_p7_L3_dist0.35_mu1e2_block_mg_cyc2,2,7,3,0.35,1e2,block_mg,2,40
2D_p7_L3_dist0.35_mu1e2_block_mg_cyc3,2,7,3,0.35,1e2,block_mg,3,99999
2D_p7_L3_dist0.35_mu1e2_braess_sarazin_cyc1,2,7,3,0.35,1e2,braess_sarazin,1,11
2D_p7_L3_dist0.35_mu1e2_braess_sarazin_cyc2,2,7,3,0.35,1e2,braess_sarazin,2,8
2D_p7_L3_dist0.35_mu1e2_direct_cyc1,2,7,3,0.35,1e2,direct,1,8
2D_p7_L3_dist0.35_mu1e2_direct_cyc2,2,7,3,0.35,1e2,direct,2,7
2D_p7_L3_dist0.35_mu1e6_block_mg_cyc2,2,7,3,0.35,1e6,block_mg,2,64
2D_p7_L3_dist0.35_mu1e6_block_mg_cyc3,2,7,3,0.35,1e6,block_mg,3,99999
2D_p7_L3_dist0.35_mu1e6_braess_sarazin_cyc1,2,7,3,0.35,1e6,braess_sarazin,1,11
2D_p7_L3_dist0.35_mu1e6_braess_sarazin_cyc2,2,7,3,0.35,1e6,braess_sarazin,2,8
2D_p7_L3_dist0.35_mu1e6_direct_cyc1,2,7,3,0.35,1e6,direct,1,7
2D_p7_L3_dist0.35_mu1e6_direct_cyc2,2,7,3,0.35,1e6,direct,2,6
2D_p7_L4_dist0.0_mu1_block_mg_cyc2,2,7,4,0.0,1,block_mg,2,12
2D_p7_L4_dist0.0_mu1_block_mg_cyc3,2,7,4,0.0,1,block_mg,3,11
2D_p7_L4_dist0.0_mu1_braess_sarazin_cyc1,2,7,4,0.0,1,braess_sarazin,1,8
2D_p7_L4_dist0.0_mu1_braess_sarazin_cyc2,2,7,4,0.0,1,braess_sarazin,2,6
2D_p7_L4_dist0.0_mu1_direct_cyc1,2,7,4,0.0,1,direct,1,5
2D_p7_L4_dist0.0_mu1_direct_cyc2,2,7,4,0.0,1,direct,2,6
2D_p7_L4_dist0.0_mu1e2_block_mg_cyc2,2,7,4,0.0,1e2,block_mg,2,12
2D_p7_L4_dist0.0_mu1e2_block_mg_cyc3,2,7,4,0.0,1e2,block_mg,3,11
2D_p7_L4_dist0.0_mu1e2_braess_sarazin_cyc1,2,7,4,0.0,1e2,braess_sarazin,1,8
2D_p7_L4_dist0.0_mu1e2_braess_sarazin_cyc2,2,7,4,0.0,1e2,braess_sarazin,2,6
2D_p7_L4_dist0.0_mu1e2_direct_cyc1,2,7,4,0.0,1e2,direct,1,5
2D_p7_L4_dist0.0_mu1e2_direct_cyc2,2,7,4,0.0,1e2,direct,2,5
2D_p7_L4_dist0.0_mu1e6_block_mg_cyc2,2,7,4,0.0,1e6,block_mg,2,12
2D_p7_L4_dist0.0_mu1e6_block_mg_cyc3,2,7,4,0.0,1e6,block_mg,3,11
2D_p7_L4_dist0.0_mu1e6_braess_sarazin_cyc1,2,7,4,0.0,1e6,braess_sarazin,1,8
2D_p7_L4_dist0.0_mu1e6_braess_sarazin_cyc2,2,7,4,0.0,1e6,braess_sarazin,2,6
2D_p7_L4_dist0.0_mu1e6_direct_cyc1,2,7,4,0.0,1e6,direct,1,5
2D_p7_L4_dist0.0_mu1e6_direct_cyc2,2,7,4,0.0,1e6,direct,2,5
2D_p7_L4_dist0.1_mu1_block_mg_cyc2,2,7,4,0.1,1,block_mg,2,22
2D_p7_L4_dist0.1_mu1_block_mg_cyc3,2,7,4,0.1,1,block_mg,3,99999
2D_p7_L4_dist0.1_mu1_braess_sarazin_cyc1,2,7,4,0.1,1,braess_sarazin,1,8
2D_p7_L4_dist0.1_mu1_braess_sarazin_cyc2,2,7,4,0.1,1,braess_sarazin,2,7
2D_p7_L4_dist0.1_mu1_direct_cyc1,2,7,4,0.1,1,direct,1,6
2D_p7_L4_dist0.1_mu1_direct_cyc2,2,7,4,0.1,1,direct,2,6
2D_p7_L4_dist0.1_mu1e2_block_mg_cyc2,2,7,4,0.1,1e2,block_mg,2,21
2D_p7_L4_dist0.1_mu1e2_block_mg_cyc3,2,7,4,0.1,1e2,block_mg,3,99999
2D_p7_L4_dist0.1_mu1e2_braess_sarazin_cyc1,2,7,4,0.1,1e2,braess_sarazin,1,8
2D_p7_L4_dist0.1_mu1e2_braess_sarazin_cyc2,2,7,4,0.1,1e2,braess_sarazin,2,7
2D_p7_L4_dist0.1_mu1e2_direct_cyc1,2,7,4,0.1,1e2,direct,1,6
2D_p7_L4_dist0.1_mu1e2_direct_cyc2,2,7,4,0.1,1e2,direct,2,6
2D_p7_L4_dist0.1_mu1e6_block_mg_cyc2,2,7,4,0.1,1e6,block_mg,2,26
2D_p7_L4_dist0.1_mu1e6_block_mg_cyc3,2,7,4,0.1,1e6,block_mg,3,99999
2D_p7_L4_dist0.1_mu1e6_braess_sarazin_cyc1,2,7,4,0.1,1e6,braess_sarazin,1,8
2D_p7_L4_dist0.1_mu1e6_braess_sarazin_cyc2,2,7,4,0.1,1e6,braess_sarazin,2,6
2D_p7_L4_dist0.1_mu1e6_direct_cyc1,2,7,4,0.1,1e6,direct,1,6
2D_p7_L4_dist0.1_mu1e6_direct_cyc2,2,7,4,0.1,1e6,direct,2,6
2D_p7_L4_dist0.25_mu1_block_mg_cyc2,2,7,4,0.25,1,block_mg,2,99999
2D_p7_L4_dist0.25_mu1_block_mg_cyc3,2,7,4,0.25,1,block_mg,3,99999
2D_p7_L4_dist0.25_mu1_braess_sarazin_cyc1,2,7,4,0.25,1,braess_sarazin,1,10
2D_p7_L4_dist0.25_mu1_braess_sarazin_cyc2,2,7,4,0.25,1,braess_sarazin,2,8
2D_p7_L4_dist0.25_mu1_direct_cyc1,2,7,4,0.25,1,direct,1,7
2D_p7_L4_dist0.25_mu1_direct_cyc2,2,7,4,0.25,1,direct,2,8
2D_p7_L4_dist0.25_mu1e2_block_mg_cyc2,2,7,4,0.25,1e2,block_mg,2,99999
2D_p7_L4_dist0.25_mu1e2_block_mg_cyc3,2,7,4,0.25,1e2,block_mg,3,99999
2D_p7_L4_dist0.25_mu1e2_braess_sarazin_cyc1,2,7,4,0.25,1e2,braess_sarazin,1,10
2D_p7_L4_dist0.25_mu1e2_braess_sarazin_cyc2,2,7,4,0.25,1e2,braess_sarazin,2,8
2D_p7_L4_dist0.25_mu1e2_direct_cyc1,2,7,4,0.25,1e2,direct,1,8
2D_p7_L4_dist0.25_mu1e2_direct_cyc2,2,7,4,0.25,1e2,direct,2,7
2D_p7_L4_dist0.25_mu1e6_block_mg_cyc2,2,7,4,0.25,1e6,block_mg,2,99999
2D_p7_L4_dist0.25_mu1e6_block_mg_cyc3,2,7,4,0.25,1e6,block_mg,3,99999
2D_p7_L4_dist0.25_mu1e6_braess_sarazin_cyc1,2,7,4,0.25,1e6,braess_sarazin,1,10
2D_p7_L4_dist0.25_mu1e6_braess_sarazin_cyc2,2,7,4,0.25,1e6,braess_sarazin,2,8
2D_p7_L4_dist0.25_mu1e6_direct_cyc1,2,7,4,0.25,1e6,direct,1,7
2D_p7_L4_dist0.25_mu1e6_direct_cyc2,2,7,4,0.25,1e6,direct,2,7
2D_p7_L4_dist0.35_mu1_block_mg_cyc2,2,7,4,0.35,1,block_mg,2,99999
2D_p7_L4_dist0.35_mu1_block_mg_cyc3,2,7,4,0.35,1,block_mg,3,99999
2D_p7_L4_dist0.35_mu1_braess_sarazin_cyc1,2,7,4,0.35,1,braess_sarazin,1,12
2D_p7_L4_dist0.35_mu1_braess_sarazin_cyc2,2,7,4,0.35,1,braess_sarazin,2,9
2D_p7_L4_dist0.35_mu1_direct_cyc1,2,7,4,0.35,1,direct,1,8
2D_p7_L4_dist0.35_mu1_direct_cyc2,2,7,4,0.35,1,direct,2,8
2D_p7_L4_dist0.35_mu1e2_block_mg_cyc2,2,7,4,0.35,1e2,block_mg,2,99999
2D_p7_L4_dist0.35_mu1e2_block_mg_cyc3,2,7,4,0.35,1e2,block_mg,3,99999
2D_p7_L4_dist0.35_mu1e2_braess_sarazin_cyc1,2,7,4,0.35,1e2,braess_sarazin,1,12
2D_p7_L4_dist0.35_mu1e2_braess_sarazin_cyc2,2,7,4,0.35,1e2,braess_sarazin,2,10
2D_p7_L4_dist0.35_mu1e2_direct_cyc1,2,7,4,0.35,1e2,direct,1,8
2D_p7_L4_dist0.35_mu1e2_direct_cyc2,2,7,4,0.35,1e2,direct,2,8
2D_p7_L4_dist0.35_mu1e6_block_mg_cyc2,2,7,4,0.35,1e6,block_mg,2,99999
2D_p7_L4_dist0.35_mu1e6_block_mg_cyc3,2,7,4,0.35,1e6,block_mg,3,99999
2D_p7_L4_dist0.35_mu1e6_braess_sarazin_cyc1,2,7,4,0.35,1e6,braess_sarazin,1,12
2D_p7_L4_dist0.35_mu1e6_braess_sarazin_cyc2,2,7,4,0.35,1e6,braess_sarazin,2,9
2D_p7_L4_dist0.35_mu1e6_direct_cyc1,2,7,4,0.35,1e6,direct,1,8
2D_p7_L4_dist0.35_mu1e6_direct_cyc2,2,7,4,0.35,1e6,direct,2,7


==> results/poisson_Ref/Jac_cart_2D.csv <==
degree,distortion,mu,count,min,max,avg
3,0.05,1.,20,9,10,9.90
3,0.1,1.,20,9,11,10.05
3,0.15,1.,20,10,11,10.30
3,0.2,1.,20,9,11,10.60
3,0.25,1.,20,10,12,10.80
3,0.3,1.,20,10,12,11.15
3,0.35,1.,20,10,12,11.25
3,0.40,1.,20,1,15,11.60
7,0.05,1.,20,13,14,13.95
7,0.1,1.,20,14,15,14.35
7,0.15,1.,20,14,16,15.00
7,0.2,1.,20,15,17,15.85
7,0.25,1.,20,15,18,16.65
7,0.3,1.,20,15,20,17.70
7,0.35,1.,20,17,23,19.55
7,0.40,1.,20,1,31,19.10
15,0.05,1.,20,22,23,22.10
15,0.1,1.,20,23,25,23.45
15,0.15,1.,20,23,27,25.15
15,0.2,1.,20,25,29,26.35
15,0.25,1.,20,26,32,28.75
15,0.3,1.,20,28,33,30.85
15,0.35,1.,20,27,38,33.20
15,0.40,1.,20,1,49,29.60
31,0.05,20,7,9,7.95
31,0.1,20,10,15,11.85
31,0.15,20,13,31,18.95
31,0.2,16,15,38,23.38
31,0.25,8,20,60,32.75

==> results/poisson_Ref/Jac_cart_3D.csv <==
degree,distortion,count,min,max,avg
3,0.0,1,9,9,9.00
4,0.0,1,9,9,9.00
5,0.0,1,13,13,13.00
6,0.0,1,13,13,13.00
7,0.0,1,16,16,16.00
8,0.0,1,13,13,13.00
9,0.0,1,13,13,13.00
10,0.0,1,16,16,16.00
11,0.0,1,17,17,17.00
12,0.0,1,19,19,19.00
13,0.0,1,21,21,21.00
14,0.0,1,23,23,23.00
15,0.0,1,25,25,25.00
16,0.0,1,18,18,18.00

==> results/simplex_2d_SCG/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,15,15,15.00
2,0.0,1.,1,2,20,13,13,13.00
2,0.0,1.,2,1,20,15,15,15.00
2,0.0,1.,2,2,20,13,13,13.00
2,0.0,1e1,1,1,20,16,16,16.00
2,0.0,1e1,1,2,20,14,14,14.00
2,0.0,1e1,2,1,20,16,16,16.00
2,0.0,1e1,2,2,20,14,14,14.00
2,0.0,1e2,1,1,20,16,16,16.00
2,0.0,1e2,1,2,20,14,14,14.00
2,0.0,1e2,2,1,20,16,16,16.00
2,0.0,1e2,2,2,20,14,14,14.00
2,0.0,1e3,1,1,20,15,15,15.00
2,0.0,1e3,1,2,20,14,14,14.00
2,0.0,1e3,2,1,20,15,15,15.00
2,0.0,1e3,2,2,20,14,14,14.00
2,0.0,1e4,1,1,20,15,15,15.00
2,0.0,1e4,1,2,20,14,14,14.00
2,0.0,1e4,2,1,20,15,15,15.00
2,0.0,1e4,2,2,20,14,14,14.00
2,0.0,1e5,1,1,20,15,15,15.00
2,0.0,1e5,1,2,20,13,13,13.00
2,0.0,1e5,2,1,20,15,15,15.00
2,0.0,1e5,2,2,20,13,13,13.00
2,0.0,1e6,1,1,20,15,15,15.00
2,0.0,1e6,1,2,20,13,13,13.00
2,0.0,1e6,2,1,20,15,15,15.00
2,0.0,1e6,2,2,20,13,13,13.00
2,0.0,1e7,1,1,20,15,15,15.00
2,0.0,1e7,1,2,20,13,13,13.00
2,0.0,1e7,2,1,20,15,15,15.00
2,0.0,1e7,2,2,20,13,13,13.00
2,0.0,1e8,1,1,20,15,15,15.00
2,0.0,1e8,1,2,20,12,12,12.00
2,0.0,1e8,2,1,20,15,15,15.00
2,0.0,1e8,2,2,20,12,12,12.00
2,0.05,1.,1,1,20,15,15,15.00
2,0.05,1.,1,2,20,13,13,13.00
2,0.05,1.,2,1,20,15,15,15.00
2,0.05,1.,2,2,20,13,14,13.15
2,0.05,1e1,1,1,20,15,16,15.95
2,0.05,1e1,1,2,20,13,14,13.70
2,0.05,1e1,2,1,20,15,17,15.90
2,0.05,1e1,2,2,20,13,14,13.75
2,0.05,1e2,1,1,20,15,16,15.80
2,0.05,1e2,1,2,20,13,14,13.70
2,0.05,1e2,2,1,20,15,16,15.80
2,0.05,1e2,2,2,20,13,14,13.85
2,0.05,1e3,1,1,20,15,16,15.10
2,0.05,1e3,1,2,20,13,14,13.60
2,0.05,1e3,2,1,20,15,16,15.30
2,0.05,1e3,2,2,20,13,14,13.80
2,0.05,1e4,1,1,20,15,15,15.00
2,0.05,1e4,1,2,20,13,14,13.35
2,0.05,1e4,2,1,20,15,15,15.00
2,0.05,1e4,2,2,20,13,14,13.50
2,0.05,1e5,1,1,20,15,15,15.00
2,0.05,1e5,1,2,20,13,14,13.30
2,0.05,1e5,2,1,20,15,15,15.00
2,0.05,1e5,2,2,20,13,14,13.30
2,0.05,1e6,1,1,20,15,15,15.00
2,0.05,1e6,1,2,20,13,13,13.00
2,0.05,1e6,2,1,20,15,15,15.00
2,0.05,1e6,2,2,20,13,13,13.00
2,0.05,1e7,1,1,20,15,15,15.00
2,0.05,1e7,1,2,20,13,13,13.00
2,0.05,1e7,2,1,20,15,15,15.00
2,0.05,1e7,2,2,20,12,13,12.95
2,0.05,1e8,1,1,20,14,15,14.80
2,0.05,1e8,1,2,20,12,13,12.85
2,0.05,1e8,2,1,20,14,15,14.85
2,0.05,1e8,2,2,20,12,13,12.90
2,0.1,1.,1,1,20,15,16,15.45
2,0.1,1.,1,2,20,13,14,13.50
2,0.1,1.,2,1,20,15,16,15.25
2,0.1,1.,2,2,20,13,14,13.25
2,0.1,1e1,1,1,20,15,17,16.00
2,0.1,1e1,1,2,20,13,14,13.90
2,0.1,1e1,2,1,20,15,17,15.95
2,0.1,1e1,2,2,20,13,14,13.60
2,0.1,1e2,1,1,20,15,16,15.60
2,0.1,1e2,1,2,20,13,14,13.70
2,0.1,1e2,2,1,20,15,17,15.55
2,0.1,1e2,2,2,20,13,14,13.70
2,0.1,1e3,1,1,20,15,16,15.10
2,0.1,1e3,1,2,20,13,14,13.55
2,0.1,1e3,2,1,20,15,16,15.30
2,0.1,1e3,2,2,20,13,14,13.60
2,0.1,1e4,1,1,20,15,15,15.00
2,0.1,1e4,1,2,20,13,14,13.50
2,0.1,1e4,2,1,20,15,15,15.00
2,0.1,1e4,2,2,20,13,14,13.55
2,0.1,1e5,1,1,20,14,15,14.95
2,0.1,1e5,1,2,20,13,14,13.40
2,0.1,1e5,2,1,20,14,15,14.95
2,0.1,1e5,2,2,20,13,14,13.25
2,0.1,1e6,1,1,20,15,15,15.00
2,0.1,1e6,1,2,20,13,13,13.00
2,0.1,1e6,2,1,20,15,15,15.00
2,0.1,1e6,2,2,20,13,14,13.25
2,0.1,1e7,1,1,20,14,15,14.90
2,0.1,1e7,1,2,20,12,14,13.00
2,0.1,1e7,2,1,20,14,15,14.90
2,0.1,1e7,2,2,20,12,13,12.80
2,0.1,1e8,1,1,20,14,15,14.65
2,0.1,1e8,1,2,20,12,13,12.95
2,0.1,1e8,2,1,20,14,15,14.20
2,0.1,1e8,2,2,20,12,13,12.95
2,0.15,1.,1,1,20,15,17,15.80
2,0.15,1.,1,2,20,13,14,13.75
2,0.15,1.,2,1,20,15,17,15.75
2,0.15,1.,2,2,20,13,14,13.80
2,0.15,1e1,1,1,20,15,17,16.00
2,0.15,1e1,1,2,20,13,14,13.70
2,0.15,1e1,2,1,20,15,17,15.90
2,0.15,1e1,2,2,20,13,14,13.70
2,0.15,1e2,1,1,20,15,17,15.70
2,0.15,1e2,1,2,20,13,14,13.75
2,0.15,1e2,2,1,20,15,17,15.40
2,0.15,1e2,2,2,20,13,14,13.60
2,0.15,1e3,1,1,20,15,17,15.20
2,0.15,1e3,1,2,20,13,14,13.65
2,0.15,1e3,2,1,20,15,17,15.25
2,0.15,1e3,2,2,20,13,14,13.50
2,0.15,1e4,1,1,20,15,16,15.10
2,0.15,1e4,1,2,20,13,14,13.55
2,0.15,1e4,2,1,20,15,16,15.10
2,0.15,1e4,2,2,20,13,14,13.50
2,0.15,1e5,1,1,20,15,15,15.00
2,0.15,1e5,1,2,20,13,14,13.20
2,0.15,1e5,2,1,20,15,15,15.00
2,0.15,1e5,2,2,20,13,14,13.35
2,0.15,1e6,1,1,20,14,15,14.95
2,0.15,1e6,1,2,20,13,14,13.15
2,0.15,1e6,2,1,20,14,15,14.95
2,0.15,1e6,2,2,20,13,14,13.05
2,0.15,1e7,1,1,20,14,15,14.95
2,0.15,1e7,1,2,20,13,13,13.00
2,0.15,1e7,2,1,20,14,15,14.75
2,0.15,1e7,2,2,20,12,14,13.05
2,0.15,1e8,1,1,20,14,15,14.40
2,0.15,1e8,1,2,20,12,13,12.95
2,0.15,1e8,2,1,20,14,15,14.70
2,0.15,1e8,2,2,20,12,13,12.95
2,0.2,1.,1,1,20,15,17,16.00
2,0.2,1.,1,2,20,13,14,13.80
2,0.2,1.,2,1,20,15,17,15.90
2,0.2,1.,2,2,20,13,14,13.90
2,0.2,1e1,1,1,20,15,17,16.00
2,0.2,1e1,1,2,20,13,14,13.75
2,0.2,1e1,2,1,20,15,17,16.00
2,0.2,1e1,2,2,20,13,14,13.90
2,0.2,1e2,1,1,20,15,17,15.50
2,0.2,1e2,1,2,20,13,14,13.80
2,0.2,1e2,2,1,20,15,17,15.90
2,0.2,1e2,2,2,20,13,14,13.60
2,0.2,1e3,1,1,20,15,16,15.20
2,0.2,1e3,1,2,20,13,14,13.90
2,0.2,1e3,2,1,20,15,16,15.25
2,0.2,1e3,2,2,20,13,14,13.55
2,0.2,1e4,1,1,20,15,17,15.10
2,0.2,1e4,1,2,20,13,14,13.40
2,0.2,1e4,2,1,20,15,16,15.05
2,0.2,1e4,2,2,20,13,14,13.60
2,0.2,1e5,1,1,20,15,16,15.05
2,0.2,1e5,1,2,20,13,14,13.35
2,0.2,1e5,2,1,20,14,15,14.95
2,0.2,1e5,2,2,20,13,14,13.35
2,0.2,1e6,1,1,20,14,15,14.90
2,0.2,1e6,1,2,20,13,14,13.15
2,0.2,1e6,2,1,20,14,15,14.95
2,0.2,1e6,2,2,20,13,14,13.30
2,0.2,1e7,1,1,20,14,15,14.70
2,0.2,1e7,1,2,20,13,14,13.10
2,0.2,1e7,2,1,20,14,15,14.80
2,0.2,1e7,2,2,20,13,13,13.00
2,0.2,1e8,1,1,20,14,15,14.70
2,0.2,1e8,1,2,20,13,13,13.00
2,0.2,1e8,2,1,20,14,15,14.60
2,0.2,1e8,2,2,20,12,14,13.00
2,0.25,1.,1,1,20,15,17,16.15
2,0.25,1.,1,2,20,14,14,14.00
2,0.25,1.,2,1,20,15,18,16.00
2,0.25,1.,2,2,20,13,14,13.95
2,0.25,1e1,1,1,20,15,18,16.20
2,0.25,1e1,1,2,20,13,14,13.70
2,0.25,1e1,2,1,20,15,17,16.35
2,0.25,1e1,2,2,20,13,14,13.75
2,0.25,1e2,1,1,20,15,17,15.80
2,0.25,1e2,1,2,20,13,14,13.75
2,0.25,1e2,2,1,20,15,16,15.50
2,0.25,1e2,2,2,20,13,14,13.70
2,0.25,1e3,1,1,20,15,17,15.50
2,0.25,1e3,1,2,20,13,14,13.80
2,0.25,1e3,2,1,20,15,17,15.30
2,0.25,1e3,2,2,20,13,14,13.55
2,0.25,1e4,1,1,20,15,16,15.15
2,0.25,1e4,1,2,20,13,14,13.70
2,0.25,1e4,2,1,20,15,16,15.05
2,0.25,1e4,2,2,20,13,14,13.70
2,0.25,1e5,1,1,20,15,16,15.05
2,0.25,1e5,1,2,20,13,14,13.40
2,0.25,1e5,2,1,20,14,15,14.85
2,0.25,1e5,2,2,20,13,14,13.45
2,0.25,1e6,1,1,20,14,15,14.90
2,0.25,1e6,1,2,20,13,14,13.40
2,0.25,1e6,2,1,20,14,15,14.80
2,0.25,1e6,2,2,20,13,14,13.35
2,0.25,1e7,1,1,20,14,15,14.85
2,0.25,1e7,1,2,20,12,14,13.05
2,0.25,1e7,2,1,20,14,15,14.65
2,0.25,1e7,2,2,20,13,14,13.30
2,0.25,1e8,1,1,20,14,15,14.65
2,0.25,1e8,1,2,20,13,14,13.10
2,0.25,1e8,2,1,20,14,15,14.40
2,0.25,1e8,2,2,20,13,14,13.10
2,0.3,1.,1,1,20,15,18,16.30
2,0.3,1.,1,2,20,13,14,13.90
2,0.3,1.,2,1,20,15,18,16.70
2,0.3,1.,2,2,20,13,14,13.95
2,0.3,1e1,1,1,20,15,18,16.70
2,0.3,1e1,1,2,20,14,15,14.15
2,0.3,1e1,2,1,20,15,19,16.35
2,0.3,1e1,2,2,20,13,16,14.00
2,0.3,1e2,1,1,20,15,18,16.20
2,0.3,1e2,1,2,20,13,14,13.90
2,0.3,1e2,2,1,20,15,18,15.95
2,0.3,1e2,2,2,20,13,14,13.80
2,0.3,1e3,1,1,20,15,18,15.65
2,0.3,1e3,1,2,20,13,14,13.75
2,0.3,1e3,2,1,20,15,17,15.50
2,0.3,1e3,2,2,20,13,15,13.90
2,0.3,1e4,1,1,20,15,17,15.20
2,0.3,1e4,1,2,20,13,15,13.75
2,0.3,1e4,2,1,20,15,17,15.20
2,0.3,1e4,2,2,20,13,15,13.85
2,0.3,1e5,1,1,20,14,15,14.95
2,0.3,1e5,1,2,20,13,15,13.80
2,0.3,1e5,2,1,20,14,16,15.05
2,0.3,1e5,2,2,20,13,14,13.50
2,0.3,1e6,1,1,20,14,15,14.85
2,0.3,1e6,1,2,20,13,14,13.50
2,0.3,1e6,2,1,20,15,15,15.00
2,0.3,1e6,2,2,20,13,14,13.50
2,0.3,1e7,1,1,20,14,15,14.85
2,0.3,1e7,1,2,20,13,14,13.35
2,0.3,1e7,2,1,20,14,15,14.75
2,0.3,1e7,2,2,20,13,14,13.20
2,0.3,1e8,1,1,20,14,15,14.55
2,0.3,1e8,1,2,20,13,14,13.20
2,0.3,1e8,2,1,20,14,15,14.55
2,0.3,1e8,2,2,20,12,14,13.20
3,0.0,1.,1,1,20,28,28,28.00
3,0.0,1.,1,2,20,24,24,24.00
3,0.0,1.,2,1,20,28,28,28.00
3,0.0,1.,2,2,20,24,24,24.00
3,0.0,1e1,1,1,20,29,29,29.00
3,0.0,1e1,1,2,20,27,27,27.00
3,0.0,1e1,2,1,20,29,29,29.00
3,0.0,1e1,2,2,20,27,27,27.00
3,0.0,1e2,1,1,20,30,30,30.00
3,0.0,1e2,1,2,20,25,25,25.00
3,0.0,1e2,2,1,20,30,30,30.00
3,0.0,1e2,2,2,20,25,25,25.00
3,0.0,1e3,1,1,20,29,29,29.00
3,0.0,1e3,1,2,20,25,25,25.00
3,0.0,1e3,2,1,20,29,29,29.00
3,0.0,1e3,2,2,20,25,25,25.00
3,0.0,1e4,1,1,20,27,27,27.00
3,0.0,1e4,1,2,20,21,21,21.00
3,0.0,1e4,2,1,20,27,27,27.00
3,0.0,1e4,2,2,20,21,21,21.00
3,0.0,1e5,1,1,20,27,27,27.00
3,0.0,1e5,1,2,20,21,21,21.00
3,0.0,1e5,2,1,20,27,27,27.00
3,0.0,1e5,2,2,20,21,21,21.00
3,0.0,1e6,1,1,20,26,26,26.00
3,0.0,1e6,1,2,20,21,21,21.00
3,0.0,1e6,2,1,20,26,26,26.00
3,0.0,1e6,2,2,20,21,21,21.00
3,0.0,1e7,1,1,20,25,25,25.00
3,0.0,1e7,1,2,20,20,20,20.00
3,0.0,1e7,2,1,20,25,25,25.00
3,0.0,1e7,2,2,20,20,20,20.00
3,0.0,1e8,1,1,20,24,24,24.00
3,0.0,1e8,1,2,20,20,20,20.00
3,0.0,1e8,2,1,20,24,24,24.00
3,0.0,1e8,2,2,20,20,20,20.00
3,0.05,1.,1,1,20,28,30,29.00
3,0.05,1.,1,2,20,25,26,25.85
3,0.05,1.,2,1,20,29,30,29.10
3,0.05,1.,2,2,20,24,26,25.55
3,0.05,1e1,1,1,20,29,31,29.95
3,0.05,1e1,1,2,20,26,27,26.70
3,0.05,1e1,2,1,20,30,31,30.40
3,0.05,1e1,2,2,20,25,27,26.40
3,0.05,1e2,1,1,20,29,31,30.05
3,0.05,1e2,1,2,20,25,27,26.00
3,0.05,1e2,2,1,20,29,31,30.00
3,0.05,1e2,2,2,20,25,27,25.85
3,0.05,1e3,1,1,20,29,30,29.10
3,0.05,1e3,1,2,20,24,26,25.15
3,0.05,1e3,2,1,20,29,29,29.00
3,0.05,1e3,2,2,20,24,26,24.95
3,0.05,1e4,1,1,20,27,29,28.10
3,0.05,1e4,1,2,20,22,25,23.90
3,0.05,1e4,2,1,20,28,29,28.35
3,0.05,1e4,2,2,20,22,25,23.55
3,0.05,1e5,1,1,20,27,28,27.85
3,0.05,1e5,1,2,20,21,23,21.70
3,0.05,1e5,2,1,20,26,28,27.60
3,0.05,1e5,2,2,20,21,22,21.75
3,0.05,1e6,1,1,20,25,28,26.40
3,0.05,1e6,1,2,20,21,22,21.10
3,0.05,1e6,2,1,20,25,28,27.00
3,0.05,1e6,2,2,20,21,22,21.10
3,0.05,1e7,1,1,20,24,28,26.00
3,0.05,1e7,1,2,20,20,21,20.85
3,0.05,1e7,2,1,20,24,27,25.80
3,0.05,1e7,2,2,20,21,21,21.00
3,0.05,1e8,1,1,20,24,25,24.15
3,0.05,1e8,1,2,20,19,21,20.00
3,0.05,1e8,2,1,20,24,25,24.05
3,0.05,1e8,2,2,20,19,20,19.95
3,0.1,1.,1,1,20,29,31,30.35
3,0.1,1.,1,2,20,25,27,26.05
3,0.1,1.,2,1,20,29,31,30.25
3,0.1,1.,2,2,20,25,27,26.00
3,0.1,1e1,1,1,20,29,31,30.35
3,0.1,1e1,1,2,20,25,27,26.45
3,0.1,1e1,2,1,20,29,31,30.65
3,0.1,1e1,2,2,20,26,27,26.55
3,0.1,1e2,1,1,20,29,31,30.35
3,0.1,1e2,1,2,20,25,27,26.35
3,0.1,1e2,2,1,20,29,31,30.20
3,0.1,1e2,2,2,20,25,27,26.15
3,0.1,1e3,1,1,20,28,30,29.25
3,0.1,1e3,1,2,20,24,26,25.15
3,0.1,1e3,2,1,20,29,31,29.70
3,0.1,1e3,2,2,20,24,27,25.30
3,0.1,1e4,1,1,20,28,29,28.60
3,0.1,1e4,1,2,20,22,25,24.35
3,0.1,1e4,2,1,20,28,29,28.50
3,0.1,1e4,2,2,20,23,25,24.35
3,0.1,1e5,1,1,20,27,29,28.00
3,0.1,1e5,1,2,20,21,25,22.65
3,0.1,1e5,2,1,20,27,29,28.00
3,0.1,1e5,2,2,20,21,25,22.75
3,0.1,1e6,1,1,20,25,28,27.20
3,0.1,1e6,1,2,20,21,25,21.95
3,0.1,1e6,2,1,20,25,28,27.40
3,0.1,1e6,2,2,20,21,23,21.45
3,0.1,1e7,1,1,20,24,28,26.15
3,0.1,1e7,1,2,20,20,22,21.05
3,0.1,1e7,2,1,20,25,28,26.70
3,0.1,1e7,2,2,20,20,23,21.25
3,0.1,1e8,1,1,20,24,27,25.15
3,0.1,1e8,1,2,20,19,21,20.60
3,0.1,1e8,2,1,20,24,27,25.00
3,0.1,1e8,2,2,20,20,21,20.45
3,0.15,1.,1,1,20,30,31,30.65
3,0.15,1.,1,2,20,25,28,26.20
3,0.15,1.,2,1,20,30,31,30.85
3,0.15,1.,2,2,20,26,28,26.65
3,0.15,1e1,1,1,20,30,31,30.75
3,0.15,1e1,1,2,20,26,28,26.65
3,0.15,1e1,2,1,20,30,32,31.10
3,0.15,1e1,2,2,20,26,28,27.10
3,0.15,1e2,1,1,20,29,31,30.50
3,0.15,1e2,1,2,20,25,28,26.30
3,0.15,1e2,2,1,20,29,31,30.10
3,0.15,1e2,2,2,20,25,27,26.05
3,0.15,1e3,1,1,20,28,31,29.65
3,0.15,1e3,1,2,20,24,27,25.55
3,0.15,1e3,2,1,20,29,31,29.80
3,0.15,1e3,2,2,20,24,27,25.70
3,0.15,1e4,1,1,20,28,30,28.80
3,0.15,1e4,1,2,20,22,26,24.15
3,0.15,1e4,2,1,20,28,30,29.05
3,0.15,1e4,2,2,20,22,26,24.45
3,0.15,1e5,1,1,20,28,30,28.60
3,0.15,1e5,1,2,20,22,25,23.25
3,0.15,1e5,2,1,20,27,30,28.40
3,0.15,1e5,2,2,20,21,25,23.00
3,0.15,1e6,1,1,20,27,29,28.00
3,0.15,1e6,1,2,20,21,25,22.60
3,0.15,1e6,2,1,20,26,30,27.85
3,0.15,1e6,2,2,20,21,24,22.35
3,0.15,1e7,1,1,20,25,29,27.20
3,0.15,1e7,1,2,20,20,24,21.70
3,0.15,1e7,2,1,20,26,29,27.05
3,0.15,1e7,2,2,20,21,24,21.95
3,0.15,1e8,1,1,20,24,28,26.80
3,0.15,1e8,1,2,20,19,23,20.95
3,0.15,1e8,2,1,20,24,28,25.85
3,0.15,1e8,2,2,20,20,24,21.10
3,0.2,1.,1,1,20,29,33,30.90
3,0.2,1.,1,2,20,25,28,26.85
3,0.2,1.,2,1,20,30,32,30.95
3,0.2,1.,2,2,20,26,28,27.00
3,0.2,1e1,1,1,20,30,33,31.40
3,0.2,1e1,1,2,20,26,28,26.95
3,0.2,1e1,2,1,20,30,33,31.00
3,0.2,1e1,2,2,20,26,28,26.85
3,0.2,1e2,1,1,20,30,32,30.75
3,0.2,1e2,1,2,20,25,28,26.55
3,0.2,1e2,2,1,20,30,32,31.05
3,0.2,1e2,2,2,20,25,28,26.70
3,0.2,1e3,1,1,20,28,33,30.20
3,0.2,1e3,1,2,20,24,27,26.05
3,0.2,1e3,2,1,20,28,32,30.30
3,0.2,1e3,2,2,20,24,28,26.10
3,0.2,1e4,1,1,20,29,31,29.75
3,0.2,1e4,1,2,20,24,26,25.15
3,0.2,1e4,2,1,20,28,32,29.80
3,0.2,1e4,2,2,20,23,26,25.05
3,0.2,1e5,1,1,20,27,30,28.85
3,0.2,1e5,1,2,20,22,26,24.50
3,0.2,1e5,2,1,20,27,30,28.95
3,0.2,1e5,2,2,20,22,27,24.15
3,0.2,1e6,1,1,20,26,30,28.05
3,0.2,1e6,1,2,20,22,26,23.45
3,0.2,1e6,2,1,20,27,30,28.45
3,0.2,1e6,2,2,20,21,26,23.95
3,0.2,1e7,1,1,20,25,29,27.35
3,0.2,1e7,1,2,20,21,24,22.35
3,0.2,1e7,2,1,20,26,29,27.75
3,0.2,1e7,2,2,20,20,26,22.70
3,0.2,1e8,1,1,20,25,29,27.15
3,0.2,1e8,1,2,20,19,25,21.80
3,0.2,1e8,2,1,20,24,29,26.65
3,0.2,1e8,2,2,20,20,24,21.30
3,0.25,1.,1,1,20,31,35,32.15
3,0.25,1.,1,2,20,25,30,27.60
3,0.25,1.,2,1,20,30,34,31.95
3,0.25,1.,2,2,20,26,29,27.25
3,0.25,1e1,1,1,20,31,33,32.05
3,0.25,1e1,1,2,20,24,29,27.15
3,0.25,1e1,2,1,20,31,34,32.10
3,0.25,1e1,2,2,20,26,29,27.35
3,0.25,1e2,1,1,20,29,34,31.65
3,0.25,1e2,1,2,20,25,29,26.95
3,0.25,1e2,2,1,20,30,33,31.40
3,0.25,1e2,2,2,20,25,29,26.95
3,0.25,1e3,1,1,20,29,33,30.95
3,0.25,1e3,1,2,20,25,28,26.60
3,0.25,1e3,2,1,20,29,33,31.00
3,0.25,1e3,2,2,20,25,28,26.25
3,0.25,1e4,1,1,20,29,32,29.95
3,0.25,1e4,1,2,20,23,28,25.50
3,0.25,1e4,2,1,20,28,33,29.95
3,0.25,1e4,2,2,20,24,28,25.70
3,0.25,1e5,1,1,20,28,30,29.45
3,0.25,1e5,1,2,20,22,27,24.55
3,0.25,1e5,2,1,20,28,32,29.80
3,0.25,1e5,2,2,20,23,27,24.60
3,0.25,1e6,1,1,20,27,30,28.95
3,0.25,1e6,1,2,20,21,27,24.35
3,0.25,1e6,2,1,20,26,31,28.85
3,0.25,1e6,2,2,20,22,27,24.35
3,0.25,1e7,1,1,20,26,30,28.00
3,0.25,1e7,1,2,20,20,26,23.75
3,0.25,1e7,2,1,20,26,29,28.25
3,0.25,1e7,2,2,20,20,26,23.60
3,0.25,1e8,1,1,20,25,31,27.55
3,0.25,1e8,1,2,20,20,26,22.40
3,0.25,1e8,2,1,20,25,29,27.30
3,0.25,1e8,2,2,20,20,25,22.10
3,0.3,1.,1,1,20,31,35,32.70
3,0.3,1.,1,2,20,25,30,27.75
3,0.3,1.,2,1,20,31,38,33.05
3,0.3,1.,2,2,20,26,30,28.00
3,0.3,1e1,1,1,20,30,35,32.05
3,0.3,1e1,1,2,20,26,33,27.75
3,0.3,1e1,2,1,20,31,39,32.65
3,0.3,1e1,2,2,20,25,30,27.95
3,0.3,1e2,1,1,20,30,35,31.95
3,0.3,1e2,1,2,20,25,29,27.65
3,0.3,1e2,2,1,20,30,35,31.80
3,0.3,1e2,2,2,20,26,30,27.50
3,0.3,1e3,1,1,20,28,34,31.30
3,0.3,1e3,1,2,20,24,30,27.40
3,0.3,1e3,2,1,20,29,36,31.75
3,0.3,1e3,2,2,20,25,29,26.50
3,0.3,1e4,1,1,20,29,34,30.90
3,0.3,1e4,1,2,20,23,29,26.70
3,0.3,1e4,2,1,20,29,33,30.60
3,0.3,1e4,2,2,20,24,28,26.15
3,0.3,1e5,1,1,20,28,32,29.90
3,0.3,1e5,1,2,20,23,28,25.65
3,0.3,1e5,2,1,20,29,31,29.75
3,0.3,1e5,2,2,20,23,28,25.25
3,0.3,1e6,1,1,20,26,31,29.15
3,0.3,1e6,1,2,20,22,29,24.75
3,0.3,1e6,2,1,20,26,32,29.10
3,0.3,1e6,2,2,20,22,27,24.15
3,0.3,1e7,1,1,20,26,31,28.80
3,0.3,1e7,1,2,20,22,27,23.85
3,0.3,1e7,2,1,20,26,31,28.40
3,0.3,1e7,2,2,20,23,29,24.30
3,0.3,1e8,1,1,20,25,31,27.95
3,0.3,1e8,1,2,20,21,27,23.85
3,0.3,1e8,2,1,20,26,30,27.95
3,0.3,1e8,2,2,20,21,26,23.00
7,0.0,1.,1,1,20,52,52,52.00
7,0.0,1.,1,2,20,39,39,39.00
7,0.0,1.,2,1,20,52,52,52.00
7,0.0,1.,2,2,20,39,39,39.00
7,0.0,1e1,1,1,20,54,54,54.00
7,0.0,1e1,1,2,20,42,42,42.00
7,0.0,1e1,2,1,20,54,54,54.00
7,0.0,1e1,2,2,20,42,42,42.00
7,0.0,1e2,1,1,20,53,53,53.00
7,0.0,1e2,1,2,20,41,41,41.00
7,0.0,1e2,2,1,20,53,53,53.00
7,0.0,1e2,2,2,20,41,41,41.00
7,0.0,1e3,1,1,20,51,51,51.00
7,0.0,1e3,1,2,20,40,40,40.00
7,0.0,1e3,2,1,20,51,51,51.00
7,0.0,1e3,2,2,20,40,40,40.00
7,0.0,1e4,1,1,20,50,50,50.00
7,0.0,1e4,1,2,20,39,39,39.00
7,0.0,1e4,2,1,20,50,50,50.00
7,0.0,1e4,2,2,20,39,39,39.00
7,0.0,1e5,1,1,20,47,47,47.00
7,0.0,1e5,1,2,20,37,37,37.00
7,0.0,1e5,2,1,20,47,47,47.00
7,0.0,1e5,2,2,20,37,37,37.00
7,0.0,1e6,1,1,20,46,46,46.00
7,0.0,1e6,1,2,20,36,36,36.00
7,0.0,1e6,2,1,20,46,46,46.00
7,0.0,1e6,2,2,20,36,36,36.00
7,0.0,1e7,1,1,20,46,46,46.00
7,0.0,1e7,1,2,20,35,35,35.00
7,0.0,1e7,2,1,20,46,46,46.00
7,0.0,1e7,2,2,20,35,35,35.00
7,0.0,1e8,1,1,20,45,45,45.00
7,0.0,1e8,1,2,20,34,34,34.00
7,0.0,1e8,2,1,20,45,45,45.00
7,0.0,1e8,2,2,20,34,34,34.00
7,0.05,1.,1,1,20,52,56,54.25
7,0.05,1.,1,2,20,41,44,42.55
7,0.05,1.,2,1,20,53,56,54.25
7,0.05,1.,2,2,20,40,44,42.35
7,0.05,1e1,1,1,20,54,58,55.30
7,0.05,1e1,1,2,20,41,44,42.30
7,0.05,1e1,2,1,20,53,58,55.05
7,0.05,1e1,2,2,20,41,44,42.20
7,0.05,1e2,1,1,20,50,55,53.75
7,0.05,1e2,1,2,20,40,43,41.25
7,0.05,1e2,2,1,20,52,56,54.05
7,0.05,1e2,2,2,20,41,43,41.65
7,0.05,1e3,1,1,20,51,54,52.55
7,0.05,1e3,1,2,20,39,43,40.80
7,0.05,1e3,2,1,20,51,55,52.70
7,0.05,1e3,2,2,20,38,42,40.55
7,0.05,1e4,1,1,20,48,53,50.70
7,0.05,1e4,1,2,20,37,41,39.40
7,0.05,1e4,2,1,20,48,53,51.20
7,0.05,1e4,2,2,20,37,41,39.50
7,0.05,1e5,1,1,20,47,51,48.70
7,0.05,1e5,1,2,20,37,40,38.45
7,0.05,1e5,2,1,20,47,51,49.00
7,0.05,1e5,2,2,20,36,39,37.95
7,0.05,1e6,1,1,20,46,50,47.50
7,0.05,1e6,1,2,20,35,39,36.90
7,0.05,1e6,2,1,20,46,50,47.75
7,0.05,1e6,2,2,20,35,39,36.65
7,0.05,1e7,1,1,20,46,50,46.95
7,0.05,1e7,1,2,20,35,38,35.80
7,0.05,1e7,2,1,20,45,48,46.25
7,0.05,1e7,2,2,20,34,36,35.60
7,0.05,1e8,1,1,20,44,48,45.50
7,0.05,1e8,1,2,20,33,37,34.95
7,0.05,1e8,2,1,20,44,47,45.50
7,0.05,1e8,2,2,20,33,37,35.00
7,0.1,1.,1,1,20,53,62,57.40
7,0.1,1.,1,2,20,42,48,44.15
7,0.1,1.,2,1,20,53,61,57.10
7,0.1,1.,2,2,20,41,47,44.55
7,0.1,1e1,1,1,20,54,60,57.10
7,0.1,1e1,1,2,20,42,47,44.65
7,0.1,1e1,2,1,20,53,60,56.55
7,0.1,1e1,2,2,20,42,46,44.45
7,0.1,1e2,1,1,20,53,59,56.05
7,0.1,1e2,1,2,20,40,45,43.15
7,0.1,1e2,2,1,20,53,62,55.75
7,0.1,1e2,2,2,20,42,46,43.50
7,0.1,1e3,1,1,20,50,57,54.05
7,0.1,1e3,1,2,20,40,46,42.40
7,0.1,1e3,2,1,20,52,57,53.95
7,0.1,1e3,2,2,20,40,45,42.15
7,0.1,1e4,1,1,20,49,56,52.35
7,0.1,1e4,1,2,20,38,44,41.40
7,0.1,1e4,2,1,20,50,55,52.55
7,0.1,1e4,2,2,20,39,43,40.85
7,0.1,1e5,1,1,20,47,55,51.25
7,0.1,1e5,1,2,20,37,42,39.05
7,0.1,1e5,2,1,20,48,55,50.95
7,0.1,1e5,2,2,20,37,42,39.20
7,0.1,1e6,1,1,20,47,53,50.20
7,0.1,1e6,1,2,20,35,41,37.90
7,0.1,1e6,2,1,20,47,54,49.70
7,0.1,1e6,2,2,20,35,41,38.55
7,0.1,1e7,1,1,20,46,51,48.75
7,0.1,1e7,1,2,20,35,39,37.35
7,0.1,1e7,2,1,20,45,51,48.00
7,0.1,1e7,2,2,20,35,41,37.55
7,0.1,1e8,1,1,20,46,51,48.15
7,0.1,1e8,1,2,20,34,39,36.15
7,0.1,1e8,2,1,20,46,51,48.25
7,0.1,1e8,2,2,20,33,39,36.50
7,0.15,1.,1,1,20,54,69,60.65
7,0.15,1.,1,2,20,45,53,47.50
7,0.15,1.,2,1,20,55,68,61.15
7,0.15,1.,2,2,20,40,53,46.10
7,0.15,1e1,1,1,20,55,69,60.35
7,0.15,1e1,1,2,20,42,50,45.85
7,0.15,1e1,2,1,20,55,68,60.65
7,0.15,1e1,2,2,20,43,48,45.20
7,0.15,1e2,1,1,20,55,64,59.85
7,0.15,1e2,1,2,20,41,49,45.30
7,0.15,1e2,2,1,20,53,64,59.15
7,0.15,1e2,2,2,20,40,50,45.15
7,0.15,1e3,1,1,20,51,64,56.15
7,0.15,1e3,1,2,20,41,46,44.20
7,0.15,1e3,2,1,20,54,63,57.00
7,0.15,1e3,2,2,20,40,49,45.05
7,0.15,1e4,1,1,20,51,62,55.30
7,0.15,1e4,1,2,20,38,47,42.75
7,0.15,1e4,2,1,20,51,61,55.40
7,0.15,1e4,2,2,20,40,50,42.75
7,0.15,1e5,1,1,20,49,60,53.00
7,0.15,1e5,1,2,20,37,46,42.30
7,0.15,1e5,2,1,20,50,60,54.30
7,0.15,1e5,2,2,20,39,45,42.30
7,0.15,1e6,1,1,20,48,61,53.55
7,0.15,1e6,1,2,20,37,43,40.10
7,0.15,1e6,2,1,20,47,57,52.60
7,0.15,1e6,2,2,20,36,44,40.10
7,0.15,1e7,1,1,20,46,59,51.75
7,0.15,1e7,1,2,20,36,42,38.90
7,0.15,1e7,2,1,20,48,57,52.25
7,0.15,1e7,2,2,20,36,45,39.45
7,0.15,1e8,1,1,20,45,56,49.75
7,0.15,1e8,1,2,20,36,41,38.35
7,0.15,1e8,2,1,20,46,57,50.15
7,0.15,1e8,2,2,20,34,40,37.25
7,0.2,1.,1,1,20,55,77,64.40
7,0.2,1.,1,2,20,44,61,49.35
7,0.2,1.,2,1,20,56,81,65.60
7,0.2,1.,2,2,20,45,57,50.75
7,0.2,1e1,1,1,20,54,73,63.00
7,0.2,1e1,1,2,20,43,62,50.25
7,0.2,1e1,2,1,20,57,73,64.55
7,0.2,1e1,2,2,20,43,54,49.60
7,0.2,1e2,1,1,20,55,70,63.20
7,0.2,1e2,1,2,20,43,55,48.25
7,0.2,1e2,2,1,20,55,74,63.15
7,0.2,1e2,2,2,20,42,55,47.95
7,0.2,1e3,1,1,20,54,72,61.35
7,0.2,1e3,1,2,20,40,53,46.25
7,0.2,1e3,2,1,20,53,68,60.40
7,0.2,1e3,2,2,20,43,55,48.35
7,0.2,1e4,1,1,20,52,67,59.90
7,0.2,1e4,1,2,20,43,51,46.55
7,0.2,1e4,2,1,20,51,70,60.55
7,0.2,1e4,2,2,20,38,53,46.05
7,0.2,1e5,1,1,20,49,68,58.20
7,0.2,1e5,1,2,20,38,49,44.00
7,0.2,1e5,2,1,20,49,63,57.10
7,0.2,1e5,2,2,20,39,49,44.25
7,0.2,1e6,1,1,20,49,67,56.95
7,0.2,1e6,1,2,20,38,50,43.20
7,0.2,1e6,2,1,20,47,64,55.05
7,0.2,1e6,2,2,20,37,48,42.50
7,0.2,1e7,1,1,20,48,67,55.50
7,0.2,1e7,1,2,20,38,54,42.70
7,0.2,1e7,2,1,20,48,63,54.55
7,0.2,1e7,2,2,20,37,50,42.00
7,0.2,1e8,1,1,20,49,68,55.00
7,0.2,1e8,1,2,20,34,47,40.75
7,0.2,1e8,2,1,20,46,59,52.95
7,0.2,1e8,2,2,20,35,45,40.65
7,0.25,1.,1,1,20,57,85,72.15
7,0.25,1.,1,2,20,47,63,52.65
7,0.25,1.,2,1,20,58,85,71.40
7,0.25,1.,2,2,20,44,63,54.85
7,0.25,1e1,1,1,20,56,117,72.10
7,0.25,1e1,1,2,20,42,67,56.10
7,0.25,1e1,2,1,20,57,87,68.75
7,0.25,1e1,2,2,20,47,89,56.50
7,0.25,1e2,1,1,20,58,79,67.65
7,0.25,1e2,1,2,20,44,64,50.80
7,0.25,1e2,2,1,20,59,86,66.70
7,0.25,1e2,2,2,20,43,60,50.95
7,0.25,1e3,1,1,20,56,80,65.00
7,0.25,1e3,1,2,20,41,60,48.15
7,0.25,1e3,2,1,20,55,78,66.15
7,0.25,1e3,2,2,20,44,64,51.70
7,0.25,1e4,1,1,20,54,95,66.85
7,0.25,1e4,1,2,20,40,64,50.15
7,0.25,1e4,2,1,20,56,79,66.25
7,0.25,1e4,2,2,20,40,65,51.35
7,0.25,1e5,1,1,20,49,72,61.65
7,0.25,1e5,1,2,20,42,67,48.90
7,0.25,1e5,2,1,20,54,75,62.80
7,0.25,1e5,2,2,20,39,59,48.40
7,0.25,1e6,1,1,20,51,72,62.25
7,0.25,1e6,1,2,20,37,55,45.00
7,0.25,1e6,2,1,20,50,87,61.55
7,0.25,1e6,2,2,20,39,75,48.65
7,0.25,1e7,1,1,20,48,91,58.65
7,0.25,1e7,1,2,20,39,52,43.90
7,0.25,1e7,2,1,20,49,67,59.40
7,0.25,1e7,2,2,20,37,50,42.60
7,0.25,1e8,1,1,20,48,71,58.50
7,0.25,1e8,1,2,20,34,52,42.10
7,0.25,1e8,2,1,20,46,69,58.10
7,0.25,1e8,2,2,20,37,49,43.25
7,0.3,1.,1,1,19,65,103,80.68
7,0.3,1.,1,2,19,45,77,59.05
7,0.3,1.,2,1,18,63,101,80.28
7,0.3,1.,2,2,20,44,75,58.10
7,0.3,1e1,1,1,18,58,93,74.94
7,0.3,1e1,1,2,20,47,83,58.60
7,0.3,1e1,2,1,20,60,99,80.70
7,0.3,1e1,2,2,19,48,80,62.05
7,0.3,1e2,1,1,18,59,98,77.94
7,0.3,1e2,1,2,20,46,78,56.50
7,0.3,1e2,2,1,18,56,100,72.72
7,0.3,1e2,2,2,19,44,75,54.89
7,0.3,1e3,1,1,20,60,97,74.55
7,0.3,1e3,1,2,19,43,78,53.47
7,0.3,1e3,2,1,18,62,94,75.06
7,0.3,1e3,2,2,20,43,68,56.95
7,0.3,1e4,1,1,19,54,95,70.63
7,0.3,1e4,1,2,19,39,80,53.68
7,0.3,1e4,2,1,18,55,102,71.17
7,0.3,1e4,2,2,20,42,74,54.95
7,0.3,1e5,1,1,19,51,89,68.21
7,0.3,1e5,1,2,19,38,64,51.21
7,0.3,1e5,2,1,20,54,78,65.55
7,0.3,1e5,2,2,16,42,66,54.94
7,0.3,1e6,1,1,20,52,88,68.25
7,0.3,1e6,1,2,19,38,61,49.89
7,0.3,1e6,2,1,18,54,89,67.56
7,0.3,1e6,2,2,16,39,72,53.56
7,0.3,1e7,1,1,18,49,80,64.22
7,0.3,1e7,1,2,20,40,61,48.95
7,0.3,1e7,2,1,18,51,99,66.11
7,0.3,1e7,2,2,19,39,65,47.89
7,0.3,1e8,1,1,19,49,86,62.84
7,0.3,1e8,1,2,19,35,81,49.74
7,0.3,1e8,2,1,20,50,88,63.45
7,0.3,1e8,2,2,19,34,72,49.26


==> results/simplex_2d_SCG/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,6,6,6.00
2,0.0,1.,1,2,20,4,4,4.00
2,0.0,1.,2,1,20,6,6,6.00
2,0.0,1.,2,2,20,4,4,4.00
2,0.0,1e1,1,1,20,6,6,6.00
2,0.0,1e1,1,2,20,4,4,4.00
2,0.0,1e1,2,1,20,6,6,6.00
2,0.0,1e1,2,2,20,4,4,4.00
2,0.0,1e2,1,1,20,6,6,6.00
2,0.0,1e2,1,2,20,4,4,4.00
2,0.0,1e2,2,1,20,6,6,6.00
2,0.0,1e2,2,2,20,4,4,4.00
2,0.0,1e3,1,1,20,6,6,6.00
2,0.0,1e3,1,2,20,4,4,4.00
2,0.0,1e3,2,1,20,6,6,6.00
2,0.0,1e3,2,2,20,4,4,4.00
2,0.0,1e4,1,1,20,5,5,5.00
2,0.0,1e4,1,2,20,4,4,4.00
2,0.0,1e4,2,1,20,5,5,5.00
2,0.0,1e4,2,2,20,4,4,4.00
2,0.0,1e5,1,1,20,5,5,5.00
2,0.0,1e5,1,2,20,4,4,4.00
2,0.0,1e5,2,1,20,5,5,5.00
2,0.0,1e5,2,2,20,4,4,4.00
2,0.0,1e6,1,1,20,5,5,5.00
2,0.0,1e6,1,2,20,4,4,4.00
2,0.0,1e6,2,1,20,5,5,5.00
2,0.0,1e6,2,2,20,4,4,4.00
2,0.0,1e7,1,1,20,5,5,5.00
2,0.0,1e7,1,2,20,4,4,4.00
2,0.0,1e7,2,1,20,5,5,5.00
2,0.0,1e7,2,2,20,4,4,4.00
2,0.0,1e8,1,1,20,5,5,5.00
2,0.0,1e8,1,2,20,4,4,4.00
2,0.0,1e8,2,1,20,5,5,5.00
2,0.0,1e8,2,2,20,4,4,4.00
2,0.05,1.,1,1,20,6,6,6.00
2,0.05,1.,1,2,20,4,4,4.00
2,0.05,1.,2,1,20,6,7,6.05
2,0.05,1.,2,2,20,4,4,4.00
2,0.05,1e1,1,1,20,6,7,6.10
2,0.05,1e1,1,2,20,4,4,4.00
2,0.05,1e1,2,1,20,6,7,6.15
2,0.05,1e1,2,2,20,4,4,4.00
2,0.05,1e2,1,1,20,6,6,6.00
2,0.05,1e2,1,2,20,4,4,4.00
2,0.05,1e2,2,1,20,6,6,6.00
2,0.05,1e2,2,2,20,4,4,4.00
2,0.05,1e3,1,1,20,6,6,6.00
2,0.05,1e3,1,2,20,4,4,4.00
2,0.05,1e3,2,1,20,5,6,5.95
2,0.05,1e3,2,2,20,4,4,4.00
2,0.05,1e4,1,1,20,5,6,5.20
2,0.05,1e4,1,2,20,4,4,4.00
2,0.05,1e4,2,1,20,5,6,5.05
2,0.05,1e4,2,2,20,4,4,4.00
2,0.05,1e5,1,1,20,5,5,5.00
2,0.05,1e5,1,2,20,4,4,4.00
2,0.05,1e5,2,1,20,5,5,5.00
2,0.05,1e5,2,2,20,4,4,4.00
2,0.05,1e6,1,1,20,5,5,5.00
2,0.05,1e6,1,2,20,4,4,4.00
2,0.05,1e6,2,1,20,5,5,5.00
2,0.05,1e6,2,2,20,4,4,4.00
2,0.05,1e7,1,1,20,5,5,5.00
2,0.05,1e7,1,2,20,4,4,4.00
2,0.05,1e7,2,1,20,5,5,5.00
2,0.05,1e7,2,2,20,4,4,4.00
2,0.05,1e8,1,1,20,5,5,5.00
2,0.05,1e8,1,2,20,4,4,4.00
2,0.05,1e8,2,1,20,5,5,5.00
2,0.05,1e8,2,2,20,4,4,4.00
2,0.1,1.,1,1,20,6,7,6.35
2,0.1,1.,1,2,20,4,4,4.00
2,0.1,1.,2,1,20,6,7,6.35
2,0.1,1.,2,2,20,4,4,4.00
2,0.1,1e1,1,1,20,6,7,6.50
2,0.1,1e1,1,2,20,4,5,4.10
2,0.1,1e1,2,1,20,6,7,6.65
2,0.1,1e1,2,2,20,4,5,4.05
2,0.1,1e2,1,1,20,6,6,6.00
2,0.1,1e2,1,2,20,4,4,4.00
2,0.1,1e2,2,1,20,6,7,6.05
2,0.1,1e2,2,2,20,4,4,4.00
2,0.1,1e3,1,1,20,5,6,5.95
2,0.1,1e3,1,2,20,4,4,4.00
2,0.1,1e3,2,1,20,5,6,5.95
2,0.1,1e3,2,2,20,4,4,4.00
2,0.1,1e4,1,1,20,5,6,5.35
2,0.1,1e4,1,2,20,4,4,4.00
2,0.1,1e4,2,1,20,5,6,5.15
2,0.1,1e4,2,2,20,3,4,3.90
2,0.1,1e5,1,1,20,5,5,5.00
2,0.1,1e5,1,2,20,3,4,3.95
2,0.1,1e5,2,1,20,5,5,5.00
2,0.1,1e5,2,2,20,3,4,3.90
2,0.1,1e6,1,1,20,5,5,5.00
2,0.1,1e6,1,2,20,3,4,3.95
2,0.1,1e6,2,1,20,5,5,5.00
2,0.1,1e6,2,2,20,4,4,4.00
2,0.1,1e7,1,1,20,5,5,5.00
2,0.1,1e7,1,2,20,3,4,3.90
2,0.1,1e7,2,1,20,5,5,5.00
2,0.1,1e7,2,2,20,3,4,3.90
2,0.1,1e8,1,1,20,5,5,5.00
2,0.1,1e8,1,2,20,3,4,3.90
2,0.1,1e8,2,1,20,5,5,5.00
2,0.1,1e8,2,2,20,3,4,3.95
2,0.15,1.,1,1,20,6,7,6.60
2,0.15,1.,1,2,20,4,5,4.30
2,0.15,1.,2,1,20,6,7,6.50
2,0.15,1.,2,2,20,4,5,4.30
2,0.15,1e1,1,1,20,6,7,6.50
2,0.15,1e1,1,2,20,4,5,4.15
2,0.15,1e1,2,1,20,6,7,6.55
2,0.15,1e1,2,2,20,4,5,4.30
2,0.15,1e2,1,1,20,6,7,6.40
2,0.15,1e2,1,2,20,4,4,4.00
2,0.15,1e2,2,1,20,6,7,6.20
2,0.15,1e2,2,2,20,4,4,4.00
2,0.15,1e3,1,1,20,5,6,5.80
2,0.15,1e3,1,2,20,4,5,4.05
2,0.15,1e3,2,1,20,5,6,5.90
2,0.15,1e3,2,2,20,4,4,4.00
2,0.15,1e4,1,1,20,5,6,5.40
2,0.15,1e4,1,2,20,4,4,4.00
2,0.15,1e4,2,1,20,5,6,5.45
2,0.15,1e4,2,2,20,3,4,3.90
2,0.15,1e5,1,1,20,5,5,5.00
2,0.15,1e5,1,2,20,3,4,3.85
2,0.15,1e5,2,1,20,5,5,5.00
2,0.15,1e5,2,2,20,3,4,3.85
2,0.15,1e6,1,1,20,5,5,5.00
2,0.15,1e6,1,2,20,3,4,3.90
2,0.15,1e6,2,1,20,5,5,5.00
2,0.15,1e6,2,2,20,3,4,3.95
2,0.15,1e7,1,1,20,5,5,5.00
2,0.15,1e7,1,2,20,3,4,3.95
2,0.15,1e7,2,1,20,5,5,5.00
2,0.15,1e7,2,2,20,4,4,4.00
2,0.15,1e8,1,1,20,5,5,5.00
2,0.15,1e8,1,2,20,3,4,3.95
2,0.15,1e8,2,1,20,5,5,5.00
2,0.15,1e8,2,2,20,3,4,3.95
2,0.2,1.,1,1,20,6,7,6.85
2,0.2,1.,1,2,20,4,5,4.50
2,0.2,1.,2,1,20,6,7,6.60
2,0.2,1.,2,2,20,4,5,4.60
2,0.2,1e1,1,1,20,6,7,6.60
2,0.2,1e1,1,2,20,4,5,4.70
2,0.2,1e1,2,1,20,6,7,6.60
2,0.2,1e1,2,2,20,4,5,4.60
2,0.2,1e2,1,1,20,5,7,6.15
2,0.2,1e2,1,2,20,4,5,4.20
2,0.2,1e2,2,1,20,6,7,6.30
2,0.2,1e2,2,2,20,4,5,4.05
2,0.2,1e3,1,1,20,5,6,5.90
2,0.2,1e3,1,2,20,3,5,4.05
2,0.2,1e3,2,1,20,5,6,5.85
2,0.2,1e3,2,2,20,4,4,4.00
2,0.2,1e4,1,1,20,5,6,5.40
2,0.2,1e4,1,2,20,4,4,4.00
2,0.2,1e4,2,1,20,5,6,5.45
2,0.2,1e4,2,2,20,3,4,3.95
2,0.2,1e5,1,1,20,5,5,5.00
2,0.2,1e5,1,2,20,3,4,3.90
2,0.2,1e5,2,1,20,5,5,5.00
2,0.2,1e5,2,2,20,3,4,3.95
2,0.2,1e6,1,1,20,4,5,4.90
2,0.2,1e6,1,2,20,3,4,3.85
2,0.2,1e6,2,1,20,4,5,4.95
2,0.2,1e6,2,2,20,3,4,3.95
2,0.2,1e7,1,1,20,5,5,5.00
2,0.2,1e7,1,2,20,3,4,3.95
2,0.2,1e7,2,1,20,5,5,5.00
2,0.2,1e7,2,2,20,3,4,3.85
2,0.2,1e8,1,1,20,5,5,5.00
2,0.2,1e8,1,2,20,3,4,3.90
2,0.2,1e8,2,1,20,5,5,5.00
2,0.2,1e8,2,2,20,3,4,3.95
2,0.25,1.,1,1,20,6,7,6.80
2,0.25,1.,1,2,20,4,5,4.80
2,0.25,1.,2,1,20,6,8,7.00
2,0.25,1.,2,2,20,4,6,4.80
2,0.25,1e1,1,1,20,6,7,6.70
2,0.25,1e1,1,2,20,4,6,4.65
2,0.25,1e1,2,1,20,6,7,6.80
2,0.25,1e1,2,2,20,4,6,4.70
2,0.25,1e2,1,1,20,6,7,6.40
2,0.25,1e2,1,2,20,4,5,4.25
2,0.25,1e2,2,1,20,6,7,6.20
2,0.25,1e2,2,2,20,4,5,4.30
2,0.25,1e3,1,1,20,5,6,5.75
2,0.25,1e3,1,2,20,4,5,4.10
2,0.25,1e3,2,1,20,5,6,5.65
2,0.25,1e3,2,2,20,4,5,4.05
2,0.25,1e4,1,1,20,5,6,5.40
2,0.25,1e4,1,2,20,4,4,4.00
2,0.25,1e4,2,1,20,5,6,5.25
2,0.25,1e4,2,2,20,4,4,4.00
2,0.25,1e5,1,1,20,5,5,5.00
2,0.25,1e5,1,2,20,3,4,3.95
2,0.25,1e5,2,1,20,4,5,4.95
2,0.25,1e5,2,2,20,3,4,3.95
2,0.25,1e6,1,1,20,5,5,5.00
2,0.25,1e6,1,2,20,3,4,3.90
2,0.25,1e6,2,1,20,5,5,5.00
2,0.25,1e6,2,2,20,3,4,3.90
2,0.25,1e7,1,1,20,5,5,5.00
2,0.25,1e7,1,2,20,3,4,3.85
2,0.25,1e7,2,1,20,5,5,5.00
2,0.25,1e7,2,2,20,3,4,3.80
2,0.25,1e8,1,1,20,5,5,5.00
2,0.25,1e8,1,2,20,4,4,4.00
2,0.25,1e8,2,1,20,5,5,5.00
2,0.25,1e8,2,2,20,4,4,4.00
2,0.3,1.,1,1,20,6,8,7.00
2,0.3,1.,1,2,20,4,6,4.95
2,0.3,1.,2,1,20,6,8,7.00
2,0.3,1.,2,2,20,4,6,4.95
2,0.3,1e1,1,1,20,6,7,6.75
2,0.3,1e1,1,2,20,4,6,5.00
2,0.3,1e1,2,1,20,6,7,6.80
2,0.3,1e1,2,2,20,4,6,4.70
2,0.3,1e2,1,1,20,5,7,6.50
2,0.3,1e2,1,2,20,4,5,4.55
2,0.3,1e2,2,1,20,6,7,6.35
2,0.3,1e2,2,2,20,4,5,4.35
2,0.3,1e3,1,1,20,5,7,5.85
2,0.3,1e3,1,2,20,3,5,4.20
2,0.3,1e3,2,1,20,5,7,5.85
2,0.3,1e3,2,2,20,4,5,4.20
2,0.3,1e4,1,1,20,5,6,5.30
2,0.3,1e4,1,2,20,3,5,4.00
2,0.3,1e4,2,1,20,5,6,5.35
2,0.3,1e4,2,2,20,4,5,4.05
2,0.3,1e5,1,1,20,5,5,5.00
2,0.3,1e5,1,2,20,3,5,4.15
2,0.3,1e5,2,1,20,5,6,5.05
2,0.3,1e5,2,2,20,3,5,4.05
2,0.3,1e6,1,1,20,5,5,5.00
2,0.3,1e6,1,2,20,3,4,3.90
2,0.3,1e6,2,1,20,5,5,5.00
2,0.3,1e6,2,2,20,3,5,4.00
2,0.3,1e7,1,1,20,5,5,5.00
2,0.3,1e7,1,2,20,4,5,4.10
2,0.3,1e7,2,1,20,5,5,5.00
2,0.3,1e7,2,2,20,4,4,4.00
2,0.3,1e8,1,1,20,5,5,5.00
2,0.3,1e8,1,2,20,3,4,3.95
2,0.3,1e8,2,1,20,5,5,5.00
2,0.3,1e8,2,2,20,4,5,4.10
3,0.0,1.,1,1,20,10,10,10.00
3,0.0,1.,1,2,20,6,6,6.00
3,0.0,1.,2,1,20,10,10,10.00
3,0.0,1.,2,2,20,6,6,6.00
3,0.0,1e1,1,1,20,10,10,10.00
3,0.0,1e1,1,2,20,7,7,7.00
3,0.0,1e1,2,1,20,10,10,10.00
3,0.0,1e1,2,2,20,7,7,7.00
3,0.0,1e2,1,1,20,10,10,10.00
3,0.0,1e2,1,2,20,6,6,6.00
3,0.0,1e2,2,1,20,10,10,10.00
3,0.0,1e2,2,2,20,6,6,6.00
3,0.0,1e3,1,1,20,9,9,9.00
3,0.0,1e3,1,2,20,6,6,6.00
3,0.0,1e3,2,1,20,9,9,9.00
3,0.0,1e3,2,2,20,6,6,6.00
3,0.0,1e4,1,1,20,8,8,8.00
3,0.0,1e4,1,2,20,6,6,6.00
3,0.0,1e4,2,1,20,8,8,8.00
3,0.0,1e4,2,2,20,6,6,6.00
3,0.0,1e5,1,1,20,8,8,8.00
3,0.0,1e5,1,2,20,5,5,5.00
3,0.0,1e5,2,1,20,8,8,8.00
3,0.0,1e5,2,2,20,5,5,5.00
3,0.0,1e6,1,1,20,7,7,7.00
3,0.0,1e6,1,2,20,5,5,5.00
3,0.0,1e6,2,1,20,7,7,7.00
3,0.0,1e6,2,2,20,5,5,5.00
3,0.0,1e7,1,1,20,7,7,7.00
3,0.0,1e7,1,2,20,5,5,5.00
3,0.0,1e7,2,1,20,7,7,7.00
3,0.0,1e7,2,2,20,5,5,5.00
3,0.0,1e8,1,1,20,7,7,7.00
3,0.0,1e8,1,2,20,5,5,5.00
3,0.0,1e8,2,1,20,7,7,7.00
3,0.0,1e8,2,2,20,5,5,5.00
3,0.05,1.,1,1,20,9,10,9.90
3,0.05,1.,1,2,20,6,7,6.55
3,0.05,1.,2,1,20,9,10,9.80
3,0.05,1.,2,2,20,6,7,6.65
3,0.05,1e1,1,1,20,10,10,10.00
3,0.05,1e1,1,2,20,7,7,7.00
3,0.05,1e1,2,1,20,10,10,10.00
3,0.05,1e1,2,2,20,7,7,7.00
3,0.05,1e2,1,1,20,9,10,9.95
3,0.05,1e2,1,2,20,6,7,6.95
3,0.05,1e2,2,1,20,10,10,10.00
3,0.05,1e2,2,2,20,6,7,6.80
3,0.05,1e3,1,1,20,9,9,9.00
3,0.05,1e3,1,2,20,6,6,6.00
3,0.05,1e3,2,1,20,9,9,9.00
3,0.05,1e3,2,2,20,6,6,6.00
3,0.05,1e4,1,1,20,8,8,8.00
3,0.05,1e4,1,2,20,6,6,6.00
3,0.05,1e4,2,1,20,8,8,8.00
3,0.05,1e4,2,2,20,6,6,6.00
3,0.05,1e5,1,1,20,8,8,8.00
3,0.05,1e5,1,2,20,5,5,5.00
3,0.05,1e5,2,1,20,8,8,8.00
3,0.05,1e5,2,2,20,5,5,5.00
3,0.05,1e6,1,1,20,7,7,7.00
3,0.05,1e6,1,2,20,5,5,5.00
3,0.05,1e6,2,1,20,7,7,7.00
3,0.05,1e6,2,2,20,5,5,5.00
3,0.05,1e7,1,1,20,7,7,7.00
3,0.05,1e7,1,2,20,5,5,5.00
3,0.05,1e7,2,1,20,7,7,7.00
3,0.05,1e7,2,2,20,5,5,5.00
3,0.05,1e8,1,1,20,7,7,7.00
3,0.05,1e8,1,2,20,5,5,5.00
3,0.05,1e8,2,1,20,7,7,7.00
3,0.05,1e8,2,2,20,5,5,5.00
3,0.1,1.,1,1,20,9,10,9.95
3,0.1,1.,1,2,20,7,7,7.00
3,0.1,1.,2,1,20,9,10,9.95
3,0.1,1.,2,2,20,6,7,6.95
3,0.1,1e1,1,1,20,10,10,10.00
3,0.1,1e1,1,2,20,7,7,7.00
3,0.1,1e1,2,1,20,10,10,10.00
3,0.1,1e1,2,2,20,7,7,7.00
3,0.1,1e2,1,1,20,9,10,9.95
3,0.1,1e2,1,2,20,6,7,6.80
3,0.1,1e2,2,1,20,9,10,9.90
3,0.1,1e2,2,2,20,6,7,6.85
3,0.1,1e3,1,1,20,9,9,9.00
3,0.1,1e3,1,2,20,6,6,6.00
3,0.1,1e3,2,1,20,9,10,9.05
3,0.1,1e3,2,2,20,6,6,6.00
3,0.1,1e4,1,1,20,8,8,8.00
3,0.1,1e4,1,2,20,6,6,6.00
3,0.1,1e4,2,1,20,8,9,8.05
3,0.1,1e4,2,2,20,6,6,6.00
3,0.1,1e5,1,1,20,7,8,7.80
3,0.1,1e5,1,2,20,5,5,5.00
3,0.1,1e5,2,1,20,7,8,7.90
3,0.1,1e5,2,2,20,5,5,5.00
3,0.1,1e6,1,1,20,7,7,7.00
3,0.1,1e6,1,2,20,5,5,5.00
3,0.1,1e6,2,1,20,6,7,6.95
3,0.1,1e6,2,2,20,5,5,5.00
3,0.1,1e7,1,1,20,7,7,7.00
3,0.1,1e7,1,2,20,5,5,5.00
3,0.1,1e7,2,1,20,7,8,7.05
3,0.1,1e7,2,2,20,5,5,5.00
3,0.1,1e8,1,1,20,7,7,7.00
3,0.1,1e8,1,2,20,5,5,5.00
3,0.1,1e8,2,1,20,7,7,7.00
3,0.1,1e8,2,2,20,5,5,5.00
3,0.15,1.,1,1,20,10,11,10.30
3,0.15,1.,1,2,20,7,8,7.05
3,0.15,1.,2,1,20,10,11,10.20
3,0.15,1.,2,2,20,7,7,7.00
3,0.15,1e1,1,1,20,10,11,10.10
3,0.15,1e1,1,2,20,7,8,7.10
3,0.15,1e1,2,1,20,10,11,10.30
3,0.15,1e1,2,2,20,6,8,7.25
3,0.15,1e2,1,1,20,9,10,9.95
3,0.15,1e2,1,2,20,6,7,6.80
3,0.15,1e2,2,1,20,9,10,9.90
3,0.15,1e2,2,2,20,6,7,6.60
3,0.15,1e3,1,1,20,8,10,9.05
3,0.15,1e3,1,2,20,6,7,6.10
3,0.15,1e3,2,1,20,8,10,8.95
3,0.15,1e3,2,2,20,6,7,6.10
3,0.15,1e4,1,1,20,8,8,8.00
3,0.15,1e4,1,2,20,6,6,6.00
3,0.15,1e4,2,1,20,8,9,8.30
3,0.15,1e4,2,2,20,6,6,6.00
3,0.15,1e5,1,1,20,7,8,7.90
3,0.15,1e5,1,2,20,5,6,5.05
3,0.15,1e5,2,1,20,7,9,7.95
3,0.15,1e5,2,2,20,5,6,5.25
3,0.15,1e6,1,1,20,7,8,7.20
3,0.15,1e6,1,2,20,5,5,5.00
3,0.15,1e6,2,1,20,7,8,7.05
3,0.15,1e6,2,2,20,5,5,5.00
3,0.15,1e7,1,1,20,7,8,7.10
3,0.15,1e7,1,2,20,5,6,5.05
3,0.15,1e7,2,1,20,7,8,7.05
3,0.15,1e7,2,2,20,5,6,5.10
3,0.15,1e8,1,1,20,7,8,7.15
3,0.15,1e8,1,2,20,5,6,5.10
3,0.15,1e8,2,1,20,7,8,7.05
3,0.15,1e8,2,2,20,5,6,5.10
3,0.2,1.,1,1,20,9,11,10.50
3,0.2,1.,1,2,20,6,8,7.20
3,0.2,1.,2,1,20,10,11,10.60
3,0.2,1.,2,2,20,7,8,7.40
3,0.2,1e1,1,1,20,10,11,10.40
3,0.2,1e1,1,2,20,7,8,7.10
3,0.2,1e1,2,1,20,10,11,10.30
3,0.2,1e1,2,2,20,7,8,7.55
3,0.2,1e2,1,1,20,9,10,9.70
3,0.2,1e2,1,2,20,6,7,6.80
3,0.2,1e2,2,1,20,9,10,9.75
3,0.2,1e2,2,2,20,6,7,6.60
3,0.2,1e3,1,1,20,8,10,9.25
3,0.2,1e3,1,2,20,6,7,6.30
3,0.2,1e3,2,1,20,8,10,9.00
3,0.2,1e3,2,2,20,6,7,6.20
3,0.2,1e4,1,1,20,8,9,8.40
3,0.2,1e4,1,2,20,5,7,5.95
3,0.2,1e4,2,1,20,8,9,8.20
3,0.2,1e4,2,2,20,5,6,5.95
3,0.2,1e5,1,1,20,7,9,7.85
3,0.2,1e5,1,2,20,5,6,5.25
3,0.2,1e5,2,1,20,7,9,7.95
3,0.2,1e5,2,2,20,5,6,5.45
3,0.2,1e6,1,1,20,7,8,7.30
3,0.2,1e6,1,2,20,5,5,5.00
3,0.2,1e6,2,1,20,7,8,7.25
3,0.2,1e6,2,2,20,5,6,5.30
3,0.2,1e7,1,1,20,7,8,7.25
3,0.2,1e7,1,2,20,5,6,5.05
3,0.2,1e7,2,1,20,7,8,7.20
3,0.2,1e7,2,2,20,5,6,5.35
3,0.2,1e8,1,1,20,7,8,7.25
3,0.2,1e8,1,2,20,5,6,5.25
3,0.2,1e8,2,1,20,7,8,7.35
3,0.2,1e8,2,2,20,5,6,5.25
3,0.25,1.,1,1,20,10,11,10.85
3,0.25,1.,1,2,20,7,8,7.55
3,0.25,1.,2,1,20,10,11,10.95
3,0.25,1.,2,2,20,7,8,7.35
3,0.25,1e1,1,1,20,10,12,10.75
3,0.25,1e1,1,2,20,7,8,7.50
3,0.25,1e1,2,1,20,10,12,10.90
3,0.25,1e1,2,2,20,7,8,7.70
3,0.25,1e2,1,1,20,9,11,10.05
3,0.25,1e2,1,2,20,6,8,7.20
3,0.25,1e2,2,1,20,8,11,9.80
3,0.25,1e2,2,2,20,6,8,7.05
3,0.25,1e3,1,1,20,8,10,9.10
3,0.25,1e3,1,2,20,6,7,6.20
3,0.25,1e3,2,1,20,8,10,9.30
3,0.25,1e3,2,2,20,6,7,6.25
3,0.25,1e4,1,1,20,8,9,8.55
3,0.25,1e4,1,2,20,5,7,5.95
3,0.25,1e4,2,1,20,8,9,8.45
3,0.25,1e4,2,2,20,6,7,6.10
3,0.25,1e5,1,1,20,7,9,8.15
3,0.25,1e5,1,2,20,5,6,5.45
3,0.25,1e5,2,1,20,7,9,8.00
3,0.25,1e5,2,2,20,5,6,5.45
3,0.25,1e6,1,1,20,7,9,7.45
3,0.25,1e6,1,2,20,5,6,5.15
3,0.25,1e6,2,1,20,7,8,7.55
3,0.25,1e6,2,2,20,5,6,5.50
3,0.25,1e7,1,1,20,7,8,7.50
3,0.25,1e7,1,2,20,5,6,5.25
3,0.25,1e7,2,1,20,7,8,7.30
3,0.25,1e7,2,2,20,5,6,5.40
3,0.25,1e8,1,1,20,7,8,7.35
3,0.25,1e8,1,2,20,5,7,5.35
3,0.25,1e8,2,1,20,7,8,7.15
3,0.25,1e8,2,2,20,5,6,5.10
3,0.3,1.,1,1,20,10,12,11.10
3,0.3,1.,1,2,20,7,9,7.60
3,0.3,1.,2,1,20,11,13,11.40
3,0.3,1.,2,2,20,7,8,7.75
3,0.3,1e1,1,1,20,10,12,10.70
3,0.3,1e1,1,2,20,7,9,7.65
3,0.3,1e1,2,1,20,10,12,10.95
3,0.3,1e1,2,2,20,6,9,7.60
3,0.3,1e2,1,1,20,9,11,10.40
3,0.3,1e2,1,2,20,6,8,7.10
3,0.3,1e2,2,1,20,10,11,10.20
3,0.3,1e2,2,2,20,6,8,7.10
3,0.3,1e3,1,1,20,8,10,9.25
3,0.3,1e3,1,2,20,6,8,6.85
3,0.3,1e3,2,1,20,8,10,9.35
3,0.3,1e3,2,2,20,6,7,6.35
3,0.3,1e4,1,1,20,8,10,8.70
3,0.3,1e4,1,2,20,6,8,6.45
3,0.3,1e4,2,1,20,8,9,8.50
3,0.3,1e4,2,2,20,5,7,6.20
3,0.3,1e5,1,1,20,7,9,8.10
3,0.3,1e5,1,2,20,5,7,5.80
3,0.3,1e5,2,1,20,7,9,8.05
3,0.3,1e5,2,2,20,5,7,5.75
3,0.3,1e6,1,1,20,7,8,7.40
3,0.3,1e6,1,2,20,5,6,5.50
3,0.3,1e6,2,1,20,7,9,7.65
3,0.3,1e6,2,2,20,5,7,5.55
3,0.3,1e7,1,1,20,7,8,7.60
3,0.3,1e7,1,2,20,5,6,5.50
3,0.3,1e7,2,1,20,7,9,7.60
3,0.3,1e7,2,2,20,5,7,5.75
3,0.3,1e8,1,1,20,7,9,7.85
3,0.3,1e8,1,2,20,5,7,5.60
3,0.3,1e8,2,1,20,7,9,7.65
3,0.3,1e8,2,2,20,5,6,5.55
7,0.0,1.,1,1,20,13,13,13.00
7,0.0,1.,1,2,20,9,9,9.00
7,0.0,1.,2,1,20,13,13,13.00
7,0.0,1.,2,2,20,9,9,9.00
7,0.0,1e1,1,1,20,13,13,13.00
7,0.0,1e1,1,2,20,9,9,9.00
7,0.0,1e1,2,1,20,13,13,13.00
7,0.0,1e1,2,2,20,9,9,9.00
7,0.0,1e2,1,1,20,12,12,12.00
7,0.0,1e2,1,2,20,8,8,8.00
7,0.0,1e2,2,1,20,12,12,12.00
7,0.0,1e2,2,2,20,8,8,8.00
7,0.0,1e3,1,1,20,12,12,12.00
7,0.0,1e3,1,2,20,8,8,8.00
7,0.0,1e3,2,1,20,12,12,12.00
7,0.0,1e3,2,2,20,8,8,8.00
7,0.0,1e4,1,1,20,12,12,12.00
7,0.0,1e4,1,2,20,8,8,8.00
7,0.0,1e4,2,1,20,12,12,12.00
7,0.0,1e4,2,2,20,8,8,8.00
7,0.0,1e5,1,1,20,12,12,12.00
7,0.0,1e5,1,2,20,8,8,8.00
7,0.0,1e5,2,1,20,12,12,12.00
7,0.0,1e5,2,2,20,8,8,8.00
7,0.0,1e6,1,1,20,12,12,12.00
7,0.0,1e6,1,2,20,8,8,8.00
7,0.0,1e6,2,1,20,12,12,12.00
7,0.0,1e6,2,2,20,8,8,8.00
7,0.0,1e7,1,1,20,12,12,12.00
7,0.0,1e7,1,2,20,8,8,8.00
7,0.0,1e7,2,1,20,12,12,12.00
7,0.0,1e7,2,2,20,8,8,8.00
7,0.0,1e8,1,1,20,12,12,12.00
7,0.0,1e8,1,2,20,8,8,8.00
7,0.0,1e8,2,1,20,12,12,12.00
7,0.0,1e8,2,2,20,8,8,8.00
7,0.05,1.,1,1,20,13,13,13.00
7,0.05,1.,1,2,20,9,9,9.00
7,0.05,1.,2,1,20,12,13,12.85
7,0.05,1.,2,2,20,9,9,9.00
7,0.05,1e1,1,1,20,13,13,13.00
7,0.05,1e1,1,2,20,9,9,9.00
7,0.05,1e1,2,1,20,12,13,12.95
7,0.05,1e1,2,2,20,8,9,8.90
7,0.05,1e2,1,1,20,12,13,12.50
7,0.05,1e2,1,2,20,8,9,8.55
7,0.05,1e2,2,1,20,12,13,12.55
7,0.05,1e2,2,2,20,8,9,8.40
7,0.05,1e3,1,1,20,11,12,11.95
7,0.05,1e3,1,2,20,8,8,8.00
7,0.05,1e3,2,1,20,11,12,11.90
7,0.05,1e3,2,2,20,8,8,8.00
7,0.05,1e4,1,1,20,12,12,12.00
7,0.05,1e4,1,2,20,8,9,8.10
7,0.05,1e4,2,1,20,11,12,11.90
7,0.05,1e4,2,2,20,8,8,8.00
7,0.05,1e5,1,1,20,11,12,11.90
7,0.05,1e5,1,2,20,8,8,8.00
7,0.05,1e5,2,1,20,11,12,11.90
7,0.05,1e5,2,2,20,8,8,8.00
7,0.05,1e6,1,1,20,11,12,11.80
7,0.05,1e6,1,2,20,8,9,8.05
7,0.05,1e6,2,1,20,11,12,11.95
7,0.05,1e6,2,2,20,8,8,8.00
7,0.05,1e7,1,1,20,11,12,11.90
7,0.05,1e7,1,2,20,8,8,8.00
7,0.05,1e7,2,1,20,12,12,12.00
7,0.05,1e7,2,2,20,8,8,8.00
7,0.05,1e8,1,1,20,11,12,11.85
7,0.05,1e8,1,2,20,8,8,8.00
7,0.05,1e8,2,1,20,12,12,12.00
7,0.05,1e8,2,2,20,8,9,8.10
7,0.1,1.,1,1,20,12,14,13.35
7,0.1,1.,1,2,20,9,10,9.15
7,0.1,1.,2,1,20,13,14,13.30
7,0.1,1.,2,2,20,9,10,9.15
7,0.1,1e1,1,1,20,12,13,12.95
7,0.1,1e1,1,2,20,8,9,8.85
7,0.1,1e1,2,1,20,13,14,13.05
7,0.1,1e1,2,2,20,8,9,8.95
7,0.1,1e2,1,1,20,12,13,12.70
7,0.1,1e2,1,2,20,8,9,8.55
7,0.1,1e2,2,1,20,12,13,12.50
7,0.1,1e2,2,2,20,8,9,8.75
7,0.1,1e3,1,1,20,11,13,12.00
7,0.1,1e3,1,2,20,8,9,8.30
7,0.1,1e3,2,1,20,12,12,12.00
7,0.1,1e3,2,2,20,8,9,8.20
7,0.1,1e4,1,1,20,11,12,11.90
7,0.1,1e4,1,2,20,8,9,8.35
7,0.1,1e4,2,1,20,11,12,11.95
7,0.1,1e4,2,2,20,8,9,8.25
7,0.1,1e5,1,1,20,11,12,11.90
7,0.1,1e5,1,2,20,8,9,8.30
7,0.1,1e5,2,1,20,12,13,12.05
7,0.1,1e5,2,2,20,8,9,8.45
7,0.1,1e6,1,1,20,11,13,12.00
7,0.1,1e6,1,2,20,8,9,8.10
7,0.1,1e6,2,1,20,11,13,11.95
7,0.1,1e6,2,2,20,8,9,8.25
7,0.1,1e7,1,1,20,11,13,12.00
7,0.1,1e7,1,2,20,8,9,8.20
7,0.1,1e7,2,1,20,11,13,12.00
7,0.1,1e7,2,2,20,8,9,8.35
7,0.1,1e8,1,1,20,12,13,12.05
7,0.1,1e8,1,2,20,8,9,8.20
7,0.1,1e8,2,1,20,11,13,12.05
7,0.1,1e8,2,2,20,8,9,8.25
7,0.15,1.,1,1,20,13,15,13.75
7,0.15,1.,1,2,20,9,10,9.80
7,0.15,1.,2,1,20,13,15,13.75
7,0.15,1.,2,2,20,9,10,9.60
7,0.15,1e1,1,1,20,13,14,13.35
7,0.15,1e1,1,2,20,9,10,9.20
7,0.15,1e1,2,1,20,12,14,13.40
7,0.15,1e1,2,2,20,9,10,9.15
7,0.15,1e2,1,1,20,12,14,12.65
7,0.15,1e2,1,2,20,8,10,8.95
7,0.15,1e2,2,1,20,12,14,12.80
7,0.15,1e2,2,2,20,8,10,9.00
7,0.15,1e3,1,1,20,12,13,12.25
7,0.15,1e3,1,2,20,8,9,8.45
7,0.15,1e3,2,1,20,12,14,12.35
7,0.15,1e3,2,2,20,8,9,8.70
7,0.15,1e4,1,1,20,12,13,12.25
7,0.15,1e4,1,2,20,8,9,8.50
7,0.15,1e4,2,1,20,12,13,12.35
7,0.15,1e4,2,2,20,8,10,8.40
7,0.15,1e5,1,1,20,11,13,12.00
7,0.15,1e5,1,2,20,8,9,8.65
7,0.15,1e5,2,1,20,11,14,12.35
7,0.15,1e5,2,2,20,8,10,8.60
7,0.15,1e6,1,1,20,11,13,12.00
7,0.15,1e6,1,2,20,8,9,8.55
7,0.15,1e6,2,1,20,12,13,12.30
7,0.15,1e6,2,2,20,8,9,8.60
7,0.15,1e7,1,1,20,12,14,12.35
7,0.15,1e7,1,2,20,7,9,8.50
7,0.15,1e7,2,1,20,12,14,12.35
7,0.15,1e7,2,2,20,8,9,8.60
7,0.15,1e8,1,1,20,11,13,12.15
7,0.15,1e8,1,2,20,8,9,8.30
7,0.15,1e8,2,1,20,11,14,12.10
7,0.15,1e8,2,2,20,8,9,8.30
7,0.2,1.,1,1,20,13,15,14.25
7,0.2,1.,1,2,20,9,11,9.95
7,0.2,1.,2,1,20,13,16,14.50
7,0.2,1.,2,2,20,9,11,9.80
7,0.2,1e1,1,1,20,12,16,13.90
7,0.2,1e1,1,2,20,8,11,9.80
7,0.2,1e1,2,1,20,13,15,13.95
7,0.2,1e1,2,2,20,9,10,9.50
7,0.2,1e2,1,1,20,12,15,13.30
7,0.2,1e2,1,2,20,8,10,9.00
7,0.2,1e2,2,1,20,12,14,13.25
7,0.2,1e2,2,2,20,8,10,9.10
7,0.2,1e3,1,1,20,12,14,12.95
7,0.2,1e3,1,2,20,8,10,8.80
7,0.2,1e3,2,1,20,11,14,12.70
7,0.2,1e3,2,2,20,8,10,8.90
7,0.2,1e4,1,1,20,11,15,12.45
7,0.2,1e4,1,2,20,8,10,8.80
7,0.2,1e4,2,1,20,11,15,12.90
7,0.2,1e4,2,2,20,8,11,9.10
7,0.2,1e5,1,1,20,11,15,12.65
7,0.2,1e5,1,2,20,8,10,8.60
7,0.2,1e5,2,1,20,12,15,12.35
7,0.2,1e5,2,2,20,8,10,8.85
7,0.2,1e6,1,1,20,11,15,12.45
7,0.2,1e6,1,2,20,8,11,9.15
7,0.2,1e6,2,1,20,11,14,12.55
7,0.2,1e6,2,2,20,8,10,8.65
7,0.2,1e7,1,1,20,11,15,12.55
7,0.2,1e7,1,2,20,8,12,8.75
7,0.2,1e7,2,1,20,11,14,12.55
7,0.2,1e7,2,2,20,8,9,8.80
7,0.2,1e8,1,1,20,12,16,12.85
7,0.2,1e8,1,2,20,8,10,8.85
7,0.2,1e8,2,1,20,11,14,12.30
7,0.2,1e8,2,2,20,8,11,8.60
7,0.25,1.,1,1,20,14,16,15.00
7,0.25,1.,1,2,20,9,12,10.40
7,0.25,1.,2,1,20,14,17,15.30
7,0.25,1.,2,2,20,10,12,10.65
7,0.25,1e1,1,1,20,13,24,14.80
7,0.25,1e1,1,2,20,9,12,10.25
7,0.25,1e1,2,1,20,12,17,14.20
7,0.25,1e1,2,2,20,8,17,10.80
7,0.25,1e2,1,1,20,12,15,13.40
7,0.25,1e2,1,2,20,8,11,9.40
7,0.25,1e2,2,1,20,13,16,13.85
7,0.25,1e2,2,2,20,9,10,9.35
7,0.25,1e3,1,1,20,11,16,13.30
7,0.25,1e3,1,2,20,8,12,9.30
7,0.25,1e3,2,1,20,12,15,13.35
7,0.25,1e3,2,2,20,8,11,9.25
7,0.25,1e4,1,1,20,12,20,13.80
7,0.25,1e4,1,2,20,8,12,9.35
7,0.25,1e4,2,1,20,12,14,13.05
7,0.25,1e4,2,2,20,8,11,9.35
7,0.25,1e5,1,1,20,11,16,12.90
7,0.25,1e5,1,2,20,8,14,9.35
7,0.25,1e5,2,1,20,11,15,12.85
7,0.25,1e5,2,2,20,8,12,9.20
7,0.25,1e6,1,1,20,12,16,13.35
7,0.25,1e6,1,2,20,8,10,8.95
7,0.25,1e6,2,1,20,12,18,13.15
7,0.25,1e6,2,2,20,8,15,9.20
7,0.25,1e7,1,1,20,11,20,13.20
7,0.25,1e7,1,2,20,8,12,8.95
7,0.25,1e7,2,1,20,12,15,13.05
7,0.25,1e7,2,2,20,8,10,8.85
7,0.25,1e8,1,1,20,12,15,12.95
7,0.25,1e8,1,2,20,8,11,8.95
7,0.25,1e8,2,1,20,12,14,12.75
7,0.25,1e8,2,2,20,8,10,8.95
7,0.3,1.,1,1,20,13,24,16.20
7,0.3,1.,1,2,20,10,19,11.65
7,0.3,1.,2,1,20,14,25,16.95
7,0.3,1.,2,2,20,9,12,10.80
7,0.3,1e1,1,1,20,13,27,15.85
7,0.3,1e1,1,2,20,9,13,10.35
7,0.3,1e1,2,1,20,13,19,15.45
7,0.3,1e1,2,2,20,9,20,11.10
7,0.3,1e2,1,1,20,11,99999,5014.60
7,0.3,1e2,1,2,20,8,12,9.90
7,0.3,1e2,2,1,20,12,25,15.05
7,0.3,1e2,2,2,20,8,15,10.20
7,0.3,1e3,1,1,20,12,17,13.90
7,0.3,1e3,1,2,20,8,19,10.60
7,0.3,1e3,2,1,20,12,23,14.90
7,0.3,1e3,2,2,20,8,13,9.80
7,0.3,1e4,1,1,20,12,22,13.90
7,0.3,1e4,1,2,20,8,14,10.10
7,0.3,1e4,2,1,20,11,90,17.65
7,0.3,1e4,2,2,20,8,12,9.60
7,0.3,1e5,1,1,20,12,22,14.15
7,0.3,1e5,1,2,20,8,14,9.55
7,0.3,1e5,2,1,20,12,17,13.35
7,0.3,1e5,2,2,20,8,19,10.45
7,0.3,1e6,1,1,20,12,17,13.50
7,0.3,1e6,1,2,20,8,13,9.85
7,0.3,1e6,2,1,20,12,25,14.40
7,0.3,1e6,2,2,20,9,22,11.65
7,0.3,1e7,1,1,20,11,27,14.60
7,0.3,1e7,1,2,20,8,11,9.20
7,0.3,1e7,2,1,20,12,22,13.50
7,0.3,1e7,2,2,20,8,14,9.25
7,0.3,1e8,1,1,20,12,21,13.60
7,0.3,1e8,1,2,20,8,16,9.80
7,0.3,1e8,2,1,20,11,18,13.20
7,0.3,1e8,2,2,20,8,14,9.55


==> results/simplex_2d_SCG/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,8,8,8.00
2,0.0,1.,1,2,20,8,8,8.00
2,0.0,1.,2,1,20,8,8,8.00
2,0.0,1.,2,2,20,8,8,8.00
2,0.0,1e1,1,1,20,8,8,8.00
2,0.0,1e1,1,2,20,8,8,8.00
2,0.0,1e1,2,1,20,8,8,8.00
2,0.0,1e1,2,2,20,8,8,8.00
2,0.0,1e2,1,1,20,8,8,8.00
2,0.0,1e2,1,2,20,8,8,8.00
2,0.0,1e2,2,1,20,8,8,8.00
2,0.0,1e2,2,2,20,8,8,8.00
2,0.0,1e3,1,1,20,8,8,8.00
2,0.0,1e3,1,2,20,8,8,8.00
2,0.0,1e3,2,1,20,8,8,8.00
2,0.0,1e3,2,2,20,8,8,8.00
2,0.0,1e4,1,1,20,9,9,9.00
2,0.0,1e4,1,2,20,9,9,9.00
2,0.0,1e4,2,1,20,9,9,9.00
2,0.0,1e4,2,2,20,9,9,9.00
2,0.0,1e5,1,1,20,12,12,12.00
2,0.0,1e5,1,2,20,12,12,12.00
2,0.0,1e5,2,1,20,12,12,12.00
2,0.0,1e5,2,2,20,12,12,12.00
2,0.0,1e6,1,1,20,8,8,8.00
2,0.0,1e6,1,2,20,8,8,8.00
2,0.0,1e6,2,1,20,8,8,8.00
2,0.0,1e6,2,2,20,8,8,8.00
2,0.0,1e7,1,1,20,6,6,6.00
2,0.0,1e7,1,2,20,6,6,6.00
2,0.0,1e7,2,1,20,6,6,6.00
2,0.0,1e7,2,2,20,6,6,6.00
2,0.0,1e8,1,1,20,5,5,5.00
2,0.0,1e8,1,2,20,5,5,5.00
2,0.0,1e8,2,1,20,5,5,5.00
2,0.0,1e8,2,2,20,5,5,5.00
2,0.05,1.,1,1,20,8,8,8.00
2,0.05,1.,1,2,20,8,8,8.00
2,0.05,1.,2,1,20,8,8,8.00
2,0.05,1.,2,2,20,8,8,8.00
2,0.05,1e1,1,1,20,8,8,8.00
2,0.05,1e1,1,2,20,8,8,8.00
2,0.05,1e1,2,1,20,8,8,8.00
2,0.05,1e1,2,2,20,8,8,8.00
2,0.05,1e2,1,1,20,8,8,8.00
2,0.05,1e2,1,2,20,8,8,8.00
2,0.05,1e2,2,1,20,8,8,8.00
2,0.05,1e2,2,2,20,8,8,8.00
2,0.05,1e3,1,1,20,8,8,8.00
2,0.05,1e3,1,2,20,8,8,8.00
2,0.05,1e3,2,1,20,8,8,8.00
2,0.05,1e3,2,2,20,8,8,8.00
2,0.05,1e4,1,1,20,9,9,9.00
2,0.05,1e4,1,2,20,9,9,9.00
2,0.05,1e4,2,1,20,8,9,8.95
2,0.05,1e4,2,2,20,8,10,9.00
2,0.05,1e5,1,1,20,12,13,12.45
2,0.05,1e5,1,2,20,12,13,12.80
2,0.05,1e5,2,1,20,12,13,12.80
2,0.05,1e5,2,2,20,10,13,12.40
2,0.05,1e6,1,1,20,8,13,8.85
2,0.05,1e6,1,2,20,8,9,8.60
2,0.05,1e6,2,1,20,7,13,8.30
2,0.05,1e6,2,2,20,8,13,8.50
2,0.05,1e7,1,1,20,6,6,6.00
2,0.05,1e7,1,2,20,6,6,6.00
2,0.05,1e7,2,1,20,6,6,6.00
2,0.05,1e7,2,2,20,6,6,6.00
2,0.05,1e8,1,1,20,5,5,5.00
2,0.05,1e8,1,2,20,5,5,5.00
2,0.05,1e8,2,1,20,5,5,5.00
2,0.05,1e8,2,2,20,5,5,5.00
2,0.1,1.,1,1,20,8,8,8.00
2,0.1,1.,1,2,20,8,8,8.00
2,0.1,1.,2,1,20,8,8,8.00
2,0.1,1.,2,2,20,8,8,8.00
2,0.1,1e1,1,1,20,8,8,8.00
2,0.1,1e1,1,2,20,8,8,8.00
2,0.1,1e1,2,1,20,8,8,8.00
2,0.1,1e1,2,2,20,8,8,8.00
2,0.1,1e2,1,1,20,8,8,8.00
2,0.1,1e2,1,2,20,8,8,8.00
2,0.1,1e2,2,1,20,8,8,8.00
2,0.1,1e2,2,2,20,8,8,8.00
2,0.1,1e3,1,1,20,8,8,8.00
2,0.1,1e3,1,2,20,8,8,8.00
2,0.1,1e3,2,1,20,8,8,8.00
2,0.1,1e3,2,2,20,8,8,8.00
2,0.1,1e4,1,1,20,9,9,9.00
2,0.1,1e4,1,2,20,8,10,9.05
2,0.1,1e4,2,1,20,9,10,9.20
2,0.1,1e4,2,2,20,9,10,9.10
2,0.1,1e5,1,1,20,12,13,12.80
2,0.1,1e5,1,2,20,11,13,12.75
2,0.1,1e5,2,1,20,12,13,12.80
2,0.1,1e5,2,2,20,12,13,12.75
2,0.1,1e6,1,1,20,8,13,8.75
2,0.1,1e6,1,2,20,8,13,9.55
2,0.1,1e6,2,1,20,8,13,9.30
2,0.1,1e6,2,2,20,8,9,8.60
2,0.1,1e7,1,1,20,6,6,6.00
2,0.1,1e7,1,2,20,6,6,6.00
2,0.1,1e7,2,1,20,6,6,6.00
2,0.1,1e7,2,2,20,6,6,6.00
2,0.1,1e8,1,1,20,5,5,5.00
2,0.1,1e8,1,2,20,5,5,5.00
2,0.1,1e8,2,1,20,5,5,5.00
2,0.1,1e8,2,2,20,5,5,5.00
2,0.15,1.,1,1,20,8,8,8.00
2,0.15,1.,1,2,20,8,8,8.00
2,0.15,1.,2,1,20,8,8,8.00
2,0.15,1.,2,2,20,8,8,8.00
2,0.15,1e1,1,1,20,8,8,8.00
2,0.15,1e1,1,2,20,8,8,8.00
2,0.15,1e1,2,1,20,8,8,8.00
2,0.15,1e1,2,2,20,8,8,8.00
2,0.15,1e2,1,1,20,8,8,8.00
2,0.15,1e2,1,2,20,8,8,8.00
2,0.15,1e2,2,1,20,8,8,8.00
2,0.15,1e2,2,2,20,8,8,8.00
2,0.15,1e3,1,1,20,8,8,8.00
2,0.15,1e3,1,2,20,8,8,8.00
2,0.15,1e3,2,1,20,8,8,8.00
2,0.15,1e3,2,2,20,8,8,8.00
2,0.15,1e4,1,1,20,9,10,9.35
2,0.15,1e4,1,2,20,9,10,9.50
2,0.15,1e4,2,1,20,9,10,9.30
2,0.15,1e4,2,2,20,8,11,9.25
2,0.15,1e5,1,1,20,12,13,12.65
2,0.15,1e5,1,2,20,7,13,12.30
2,0.15,1e5,2,1,20,11,13,12.60
2,0.15,1e5,2,2,20,12,13,12.80
2,0.15,1e6,1,1,20,7,13,10.30
2,0.15,1e6,1,2,20,8,13,10.40
2,0.15,1e6,2,1,20,8,13,10.35
2,0.15,1e6,2,2,20,8,13,10.80
2,0.15,1e7,1,1,20,6,6,6.00
2,0.15,1e7,1,2,20,6,6,6.00
2,0.15,1e7,2,1,20,6,6,6.00
2,0.15,1e7,2,2,20,6,6,6.00
2,0.15,1e8,1,1,20,5,5,5.00
2,0.15,1e8,1,2,20,5,5,5.00
2,0.15,1e8,2,1,20,5,5,5.00
2,0.15,1e8,2,2,20,5,5,5.00
2,0.2,1.,1,1,20,8,8,8.00
2,0.2,1.,1,2,20,8,8,8.00
2,0.2,1.,2,1,20,8,8,8.00
2,0.2,1.,2,2,20,8,8,8.00
2,0.2,1e1,1,1,20,8,8,8.00
2,0.2,1e1,1,2,20,8,8,8.00
2,0.2,1e1,2,1,20,8,8,8.00
2,0.2,1e1,2,2,20,8,8,8.00
2,0.2,1e2,1,1,20,8,8,8.00
2,0.2,1e2,1,2,20,8,8,8.00
2,0.2,1e2,2,1,20,8,8,8.00
2,0.2,1e2,2,2,20,8,8,8.00
2,0.2,1e3,1,1,20,8,9,8.05
2,0.2,1e3,1,2,20,8,9,8.05
2,0.2,1e3,2,1,20,8,9,8.10
2,0.2,1e3,2,2,20,8,9,8.10
2,0.2,1e4,1,1,20,9,11,9.55
2,0.2,1e4,1,2,20,8,10,9.40
2,0.2,1e4,2,1,20,9,10,9.50
2,0.2,1e4,2,2,20,9,11,9.50
2,0.2,1e5,1,1,20,8,13,12.40
2,0.2,1e5,1,2,20,7,13,12.05
2,0.2,1e5,2,1,20,8,13,12.45
2,0.2,1e5,2,2,20,12,13,12.80
2,0.2,1e6,1,1,20,9,13,11.25
2,0.2,1e6,1,2,20,8,13,10.45
2,0.2,1e6,2,1,20,8,13,9.95
2,0.2,1e6,2,2,20,8,13,10.20
2,0.2,1e7,1,1,20,6,6,6.00
2,0.2,1e7,1,2,20,6,6,6.00
2,0.2,1e7,2,1,20,6,6,6.00
2,0.2,1e7,2,2,20,6,6,6.00
2,0.2,1e8,1,1,20,5,5,5.00
2,0.2,1e8,1,2,20,5,5,5.00
2,0.2,1e8,2,1,20,5,5,5.00
2,0.2,1e8,2,2,20,5,5,5.00
2,0.25,1.,1,1,20,8,8,8.00
2,0.25,1.,1,2,20,8,8,8.00
2,0.25,1.,2,1,20,8,8,8.00
2,0.25,1.,2,2,20,8,8,8.00
2,0.25,1e1,1,1,20,8,8,8.00
2,0.25,1e1,1,2,20,8,8,8.00
2,0.25,1e1,2,1,20,8,8,8.00
2,0.25,1e1,2,2,20,8,8,8.00
2,0.25,1e2,1,1,20,8,8,8.00
2,0.25,1e2,1,2,20,8,8,8.00
2,0.25,1e2,2,1,20,8,8,8.00
2,0.25,1e2,2,2,20,8,8,8.00
2,0.25,1e3,1,1,20,8,9,8.30
2,0.25,1e3,1,2,20,8,9,8.30
2,0.25,1e3,2,1,20,8,9,8.25
2,0.25,1e3,2,2,20,8,9,8.30
2,0.25,1e4,1,1,20,9,11,9.90
2,0.25,1e4,1,2,20,9,11,9.70
2,0.25,1e4,2,1,20,9,10,9.45
2,0.25,1e4,2,2,20,9,11,9.75
2,0.25,1e5,1,1,20,8,13,12.45
2,0.25,1e5,1,2,20,7,13,12.25
2,0.25,1e5,2,1,20,7,13,12.40
2,0.25,1e5,2,2,20,8,13,12.10
2,0.25,1e6,1,1,20,8,13,11.40
2,0.25,1e6,1,2,20,8,13,10.20
2,0.25,1e6,2,1,20,8,13,9.95
2,0.25,1e6,2,2,20,8,13,10.80
2,0.25,1e7,1,1,20,6,6,6.00
2,0.25,1e7,1,2,20,6,6,6.00
2,0.25,1e7,2,1,20,6,6,6.00
2,0.25,1e7,2,2,20,6,6,6.00
2,0.25,1e8,1,1,20,5,5,5.00
2,0.25,1e8,1,2,20,5,5,5.00
2,0.25,1e8,2,1,20,5,5,5.00
2,0.25,1e8,2,2,20,5,5,5.00
2,0.3,1.,1,1,20,8,8,8.00
2,0.3,1.,1,2,20,8,8,8.00
2,0.3,1.,2,1,20,8,8,8.00
2,0.3,1.,2,2,20,8,8,8.00
2,0.3,1e1,1,1,20,8,8,8.00
2,0.3,1e1,1,2,20,8,8,8.00
2,0.3,1e1,2,1,20,8,8,8.00
2,0.3,1e1,2,2,20,8,8,8.00
2,0.3,1e2,1,1,20,8,8,8.00
2,0.3,1e2,1,2,20,8,8,8.00
2,0.3,1e2,2,1,20,8,8,8.00
2,0.3,1e2,2,2,20,8,8,8.00
2,0.3,1e3,1,1,20,8,9,8.30
2,0.3,1e3,1,2,20,8,9,8.25
2,0.3,1e3,2,1,20,8,9,8.25
2,0.3,1e3,2,2,20,8,9,8.30
2,0.3,1e4,1,1,20,7,11,9.90
2,0.3,1e4,1,2,20,9,11,9.85
2,0.3,1e4,2,1,20,9,11,9.75
2,0.3,1e4,2,2,20,9,12,9.80
2,0.3,1e5,1,1,20,7,13,12.25
2,0.3,1e5,1,2,20,7,13,12.40
2,0.3,1e5,2,1,20,8,13,11.80
2,0.3,1e5,2,2,20,7,13,11.65
2,0.3,1e6,1,1,20,8,13,10.60
2,0.3,1e6,1,2,20,8,13,10.90
2,0.3,1e6,2,1,20,8,13,9.90
2,0.3,1e6,2,2,20,8,13,11.30
2,0.3,1e7,1,1,20,5,6,5.95
2,0.3,1e7,1,2,20,6,6,6.00
2,0.3,1e7,2,1,20,5,6,5.95
2,0.3,1e7,2,2,20,6,6,6.00
2,0.3,1e8,1,1,20,5,5,5.00
2,0.3,1e8,1,2,20,5,5,5.00
2,0.3,1e8,2,1,20,5,5,5.00
2,0.3,1e8,2,2,20,5,5,5.00
3,0.0,1.,1,1,20,14,14,14.00
3,0.0,1.,1,2,20,14,14,14.00
3,0.0,1.,2,1,20,14,14,14.00
3,0.0,1.,2,2,20,14,14,14.00
3,0.0,1e1,1,1,20,17,17,17.00
3,0.0,1e1,1,2,20,17,17,17.00
3,0.0,1e1,2,1,20,17,17,17.00
3,0.0,1e1,2,2,20,17,17,17.00
3,0.0,1e2,1,1,20,18,18,18.00
3,0.0,1e2,1,2,20,18,18,18.00
3,0.0,1e2,2,1,20,18,18,18.00
3,0.0,1e2,2,2,20,18,18,18.00
3,0.0,1e3,1,1,20,24,24,24.00
3,0.0,1e3,1,2,20,24,24,24.00
3,0.0,1e3,2,1,20,24,24,24.00
3,0.0,1e3,2,2,20,24,24,24.00
3,0.0,1e4,1,1,20,26,26,26.00
3,0.0,1e4,1,2,20,26,26,26.00
3,0.0,1e4,2,1,20,26,26,26.00
3,0.0,1e4,2,2,20,26,26,26.00
3,0.0,1e5,1,1,20,27,27,27.00
3,0.0,1e5,1,2,20,27,27,27.00
3,0.0,1e5,2,1,20,27,27,27.00
3,0.0,1e5,2,2,20,27,27,27.00
3,0.0,1e6,1,1,20,23,23,23.00
3,0.0,1e6,1,2,20,23,23,23.00
3,0.0,1e6,2,1,20,23,23,23.00
3,0.0,1e6,2,2,20,23,23,23.00
3,0.0,1e7,1,1,20,17,17,17.00
3,0.0,1e7,1,2,20,17,17,17.00
3,0.0,1e7,2,1,20,17,17,17.00
3,0.0,1e7,2,2,20,17,17,17.00
3,0.0,1e8,1,1,20,11,11,11.00
3,0.0,1e8,1,2,20,11,11,11.00
3,0.0,1e8,2,1,20,11,11,11.00
3,0.0,1e8,2,2,20,11,11,11.00
3,0.05,1.,1,1,20,13,14,13.90
3,0.05,1.,1,2,20,13,14,13.85
3,0.05,1.,2,1,20,13,14,13.95
3,0.05,1.,2,2,20,13,14,13.95
3,0.05,1e1,1,1,20,17,17,17.00
3,0.05,1e1,1,2,20,16,17,16.95
3,0.05,1e1,2,1,20,17,17,17.00
3,0.05,1e1,2,2,20,16,17,16.95
3,0.05,1e2,1,1,20,18,19,18.05
3,0.05,1e2,1,2,20,18,18,18.00
3,0.05,1e2,2,1,20,18,19,18.05
3,0.05,1e2,2,2,20,17,19,18.05
3,0.05,1e3,1,1,20,19,26,23.85
3,0.05,1e3,1,2,20,23,26,24.45
3,0.05,1e3,2,1,20,19,26,23.80
3,0.05,1e3,2,2,20,19,26,24.10
3,0.05,1e4,1,1,20,26,29,27.35
3,0.05,1e4,1,2,20,26,28,27.20
3,0.05,1e4,2,1,20,26,28,27.35
3,0.05,1e4,2,2,20,25,28,26.90
3,0.05,1e5,1,1,20,27,28,27.40
3,0.05,1e5,1,2,20,27,28,27.40
3,0.05,1e5,2,1,20,27,28,27.20
3,0.05,1e5,2,2,20,27,28,27.40
3,0.05,1e6,1,1,20,22,24,22.90
3,0.05,1e6,1,2,20,22,24,22.90
3,0.05,1e6,2,1,20,22,24,23.00
3,0.05,1e6,2,2,20,22,25,23.00
3,0.05,1e7,1,1,20,15,18,16.40
3,0.05,1e7,1,2,20,15,17,16.15
3,0.05,1e7,2,1,20,15,17,16.30
3,0.05,1e7,2,2,20,15,17,15.90
3,0.05,1e8,1,1,20,10,11,10.95
3,0.05,1e8,1,2,20,11,11,11.00
3,0.05,1e8,2,1,20,11,11,11.00
3,0.05,1e8,2,2,20,11,11,11.00
3,0.1,1.,1,1,20,13,15,14.00
3,0.1,1.,1,2,20,12,15,13.90
3,0.1,1.,2,1,20,13,15,14.25
3,0.1,1.,2,2,20,13,15,13.90
3,0.1,1e1,1,1,20,17,17,17.00
3,0.1,1e1,1,2,20,16,17,16.95
3,0.1,1e1,2,1,20,16,17,16.75
3,0.1,1e1,2,2,20,16,17,16.90
3,0.1,1e2,1,1,20,16,19,18.05
3,0.1,1e2,1,2,20,18,19,18.05
3,0.1,1e2,2,1,20,18,19,18.25
3,0.1,1e2,2,2,20,18,19,18.10
3,0.1,1e3,1,1,20,19,26,23.75
3,0.1,1e3,1,2,20,18,26,23.60
3,0.1,1e3,2,1,20,18,27,23.90
3,0.1,1e3,2,2,20,19,26,24.30
3,0.1,1e4,1,1,20,26,29,27.30
3,0.1,1e4,1,2,20,26,29,27.15
3,0.1,1e4,2,1,20,26,28,27.00
3,0.1,1e4,2,2,20,26,29,27.25
3,0.1,1e5,1,1,20,26,28,27.45
3,0.1,1e5,1,2,20,27,28,27.75
3,0.1,1e5,2,1,20,26,28,27.30
3,0.1,1e5,2,2,20,27,28,27.55
3,0.1,1e6,1,1,20,22,25,23.45
3,0.1,1e6,1,2,20,22,25,23.50
3,0.1,1e6,2,1,20,21,24,22.90
3,0.1,1e6,2,2,20,22,24,23.00
3,0.1,1e7,1,1,20,15,18,16.15
3,0.1,1e7,1,2,20,15,18,16.35
3,0.1,1e7,2,1,20,15,18,16.45
3,0.1,1e7,2,2,20,15,18,16.25
3,0.1,1e8,1,1,20,11,11,11.00
3,0.1,1e8,1,2,20,11,11,11.00
3,0.1,1e8,2,1,20,11,11,11.00
3,0.1,1e8,2,2,20,11,11,11.00
3,0.15,1.,1,1,20,13,16,14.05
3,0.15,1.,1,2,20,13,15,14.20
3,0.15,1.,2,1,20,13,15,14.35
3,0.15,1.,2,2,20,13,15,14.15
3,0.15,1e1,1,1,20,17,18,17.05
3,0.15,1e1,1,2,20,16,17,16.90
3,0.15,1e1,2,1,20,16,17,16.95
3,0.15,1e1,2,2,20,17,17,17.00
3,0.15,1e2,1,1,20,17,20,18.20
3,0.15,1e2,1,2,20,18,19,18.55
3,0.15,1e2,2,1,20,18,19,18.40
3,0.15,1e2,2,2,20,18,19,18.20
3,0.15,1e3,1,1,20,19,27,24.05
3,0.15,1e3,1,2,20,20,27,24.90
3,0.15,1e3,2,1,20,23,26,24.65
3,0.15,1e3,2,2,20,21,27,24.40
3,0.15,1e4,1,1,20,26,29,27.35
3,0.15,1e4,1,2,20,26,29,27.55
3,0.15,1e4,2,1,20,25,29,27.10
3,0.15,1e4,2,2,20,25,29,27.35
3,0.15,1e5,1,1,20,26,28,27.40
3,0.15,1e5,1,2,20,27,28,27.85
3,0.15,1e5,2,1,20,26,28,27.60
3,0.15,1e5,2,2,20,26,28,27.50
3,0.15,1e6,1,1,20,21,25,23.45
3,0.15,1e6,1,2,20,22,25,23.50
3,0.15,1e6,2,1,20,23,25,23.60
3,0.15,1e6,2,2,20,22,25,23.50
3,0.15,1e7,1,1,20,15,19,16.50
3,0.15,1e7,1,2,20,12,18,16.30
3,0.15,1e7,2,1,20,12,18,16.10
3,0.15,1e7,2,2,20,12,18,16.10
3,0.15,1e8,1,1,20,11,11,11.00
3,0.15,1e8,1,2,20,10,11,10.95
3,0.15,1e8,2,1,20,11,11,11.00
3,0.15,1e8,2,2,20,11,11,11.00
3,0.2,1.,1,1,20,13,17,14.55
3,0.2,1.,1,2,20,13,16,14.70
3,0.2,1.,2,1,20,13,16,14.50
3,0.2,1.,2,2,20,13,17,14.50
3,0.2,1e1,1,1,20,17,17,17.00
3,0.2,1e1,1,2,20,16,17,16.90
3,0.2,1e1,2,1,20,16,17,16.85
3,0.2,1e1,2,2,20,17,17,17.00
3,0.2,1e2,1,1,20,18,19,18.45
3,0.2,1e2,1,2,20,18,20,18.55
3,0.2,1e2,2,1,20,18,19,18.70
3,0.2,1e2,2,2,20,18,20,18.65
3,0.2,1e3,1,1,20,19,27,24.50
3,0.2,1e3,1,2,20,21,27,24.80
3,0.2,1e3,2,1,20,18,27,24.45
3,0.2,1e3,2,2,20,19,27,24.50
3,0.2,1e4,1,1,20,26,29,27.55
3,0.2,1e4,1,2,20,26,29,27.60
3,0.2,1e4,2,1,20,26,29,27.90
3,0.2,1e4,2,2,20,26,29,28.00
3,0.2,1e5,1,1,20,26,28,27.65
3,0.2,1e5,1,2,20,25,28,27.55
3,0.2,1e5,2,1,20,25,29,27.50
3,0.2,1e5,2,2,20,26,28,27.50
3,0.2,1e6,1,1,20,15,25,23.20
3,0.2,1e6,1,2,20,22,25,23.75
3,0.2,1e6,2,1,20,22,25,23.80
3,0.2,1e6,2,2,20,16,25,23.50
3,0.2,1e7,1,1,20,12,19,16.35
3,0.2,1e7,1,2,20,12,19,15.80
3,0.2,1e7,2,1,20,12,20,15.70
3,0.2,1e7,2,2,20,12,18,16.00
3,0.2,1e8,1,1,20,10,11,10.95
3,0.2,1e8,1,2,20,11,11,11.00
3,0.2,1e8,2,1,20,11,11,11.00
3,0.2,1e8,2,2,20,11,11,11.00
3,0.25,1.,1,1,20,13,17,15.35
3,0.25,1.,1,2,20,13,17,15.15
3,0.25,1.,2,1,20,13,17,15.15
3,0.25,1.,2,2,20,14,17,15.10
3,0.25,1e1,1,1,20,16,18,17.10
3,0.25,1e1,1,2,20,16,17,16.85
3,0.25,1e1,2,1,20,17,18,17.15
3,0.25,1e1,2,2,20,16,18,17.05
3,0.25,1e2,1,1,20,18,20,18.85
3,0.25,1e2,1,2,20,17,20,18.40
3,0.25,1e2,2,1,20,18,20,19.00
3,0.25,1e2,2,2,20,18,20,18.95
3,0.25,1e3,1,1,20,22,27,24.95
3,0.25,1e3,1,2,20,20,27,24.10
3,0.25,1e3,2,1,20,19,27,24.40
3,0.25,1e3,2,2,20,19,27,24.15
3,0.25,1e4,1,1,20,21,29,27.65
3,0.25,1e4,1,2,20,27,29,27.80
3,0.25,1e4,2,1,20,27,30,27.90
3,0.25,1e4,2,2,20,26,29,28.10
3,0.25,1e5,1,1,20,27,29,28.00
3,0.25,1e5,1,2,20,26,29,27.55
3,0.25,1e5,2,1,20,26,29,27.75
3,0.25,1e5,2,2,20,27,29,27.80
3,0.25,1e6,1,1,20,23,25,24.05
3,0.25,1e6,1,2,20,15,25,23.85
3,0.25,1e6,2,1,20,15,26,23.80
3,0.25,1e6,2,2,20,21,25,23.90
3,0.25,1e7,1,1,20,12,19,16.80
3,0.25,1e7,1,2,20,12,18,15.10
3,0.25,1e7,2,1,20,11,19,15.20
3,0.25,1e7,2,2,20,11,19,15.45
3,0.25,1e8,1,1,20,11,11,11.00
3,0.25,1e8,1,2,20,11,11,11.00
3,0.25,1e8,2,1,20,11,11,11.00
3,0.25,1e8,2,2,20,11,11,11.00
3,0.3,1.,1,1,20,14,17,15.45
3,0.3,1.,1,2,20,14,17,15.55
3,0.3,1.,2,1,20,14,17,15.65
3,0.3,1.,2,2,20,13,17,15.15
3,0.3,1e1,1,1,20,16,18,17.05
3,0.3,1e1,1,2,20,16,18,17.25
3,0.3,1e1,2,1,20,16,18,17.10
3,0.3,1e1,2,2,20,17,18,17.35
3,0.3,1e2,1,1,20,18,21,19.15
3,0.3,1e2,1,2,20,17,21,18.70
3,0.3,1e2,2,1,20,17,21,18.85
3,0.3,1e2,2,2,20,17,20,18.65
3,0.3,1e3,1,1,20,20,28,25.00
3,0.3,1e3,1,2,20,19,28,25.00
3,0.3,1e3,2,1,20,22,29,25.10
3,0.3,1e3,2,2,20,19,28,23.90
3,0.3,1e4,1,1,20,27,30,28.20
3,0.3,1e4,1,2,20,24,30,27.65
3,0.3,1e4,2,1,20,21,30,27.60
3,0.3,1e4,2,2,20,26,30,28.00
3,0.3,1e5,1,1,20,25,31,27.85
3,0.3,1e5,1,2,20,22,30,27.15
3,0.3,1e5,2,1,20,26,30,27.85
3,0.3,1e5,2,2,20,26,29,27.30
3,0.3,1e6,1,1,20,16,27,24.25
3,0.3,1e6,1,2,20,23,26,23.95
3,0.3,1e6,2,1,20,21,26,23.90
3,0.3,1e6,2,2,20,22,25,24.20
3,0.3,1e7,1,1,20,12,20,16.40
3,0.3,1e7,1,2,20,11,19,15.25
3,0.3,1e7,2,1,20,12,18,15.80
3,0.3,1e7,2,2,20,12,19,15.75
3,0.3,1e8,1,1,20,11,11,11.00
3,0.3,1e8,1,2,20,10,11,10.95
3,0.3,1e8,2,1,20,11,11,11.00
3,0.3,1e8,2,2,20,11,11,11.00
7,0.0,1.,1,1,20,21,21,21.00
7,0.0,1.,1,2,20,21,21,21.00
7,0.0,1.,2,1,20,21,21,21.00
7,0.0,1.,2,2,20,21,21,21.00
7,0.0,1e1,1,1,20,43,43,43.00
7,0.0,1e1,1,2,20,43,43,43.00
7,0.0,1e1,2,1,20,43,43,43.00
7,0.0,1e1,2,2,20,43,43,43.00
7,0.0,1e2,1,1,20,64,64,64.00
7,0.0,1e2,1,2,20,64,64,64.00
7,0.0,1e2,2,1,20,64,64,64.00
7,0.0,1e2,2,2,20,64,64,64.00
7,0.0,1e3,1,1,20,78,78,78.00
7,0.0,1e3,1,2,20,78,78,78.00
7,0.0,1e3,2,1,20,78,78,78.00
7,0.0,1e3,2,2,20,78,78,78.00
7,0.0,1e4,1,1,20,82,82,82.00
7,0.0,1e4,1,2,20,82,82,82.00
7,0.0,1e4,2,1,20,82,82,82.00
7,0.0,1e4,2,2,20,82,82,82.00
7,0.0,1e5,1,1,20,79,79,79.00
7,0.0,1e5,1,2,20,79,79,79.00
7,0.0,1e5,2,1,20,79,79,79.00
7,0.0,1e5,2,2,20,79,79,79.00
7,0.0,1e6,1,1,20,61,61,61.00
7,0.0,1e6,1,2,20,61,61,61.00
7,0.0,1e6,2,1,20,61,61,61.00
7,0.0,1e6,2,2,20,61,61,61.00
7,0.0,1e7,1,1,20,46,46,46.00
7,0.0,1e7,1,2,20,46,46,46.00
7,0.0,1e7,2,1,20,46,46,46.00
7,0.0,1e7,2,2,20,46,46,46.00
7,0.0,1e8,1,1,20,21,21,21.00
7,0.0,1e8,1,2,20,21,21,21.00
7,0.0,1e8,2,1,20,21,21,21.00
7,0.0,1e8,2,2,20,21,21,21.00
7,0.05,1.,1,1,20,19,22,20.95
7,0.05,1.,1,2,20,19,22,20.95
7,0.05,1.,2,1,20,19,22,21.10
7,0.05,1.,2,2,20,19,22,21.00
7,0.05,1e1,1,1,20,41,46,43.55
7,0.05,1e1,1,2,20,42,46,43.50
7,0.05,1e1,2,1,20,41,46,44.10
7,0.05,1e1,2,2,20,41,46,44.15
7,0.05,1e2,1,1,20,64,70,67.65
7,0.05,1e2,1,2,20,64,69,66.80
7,0.05,1e2,2,1,20,64,69,67.30
7,0.05,1e2,2,2,20,64,69,67.10
7,0.05,1e3,1,1,20,72,82,79.00
7,0.05,1e3,1,2,20,74,87,79.10
7,0.05,1e3,2,1,20,76,80,78.90
7,0.05,1e3,2,2,20,72,81,78.55
7,0.05,1e4,1,1,20,81,90,82.80
7,0.05,1e4,1,2,20,81,91,83.50
7,0.05,1e4,2,1,20,80,90,83.70
7,0.05,1e4,2,2,20,82,91,84.95
7,0.05,1e5,1,1,20,78,89,84.80
7,0.05,1e5,1,2,20,78,91,84.90
7,0.05,1e5,2,1,20,79,90,85.30
7,0.05,1e5,2,2,20,79,91,86.20
7,0.05,1e6,1,1,20,62,73,65.95
7,0.05,1e6,1,2,20,62,73,65.50
7,0.05,1e6,2,1,20,62,72,65.20
7,0.05,1e6,2,2,20,61,73,66.90
7,0.05,1e7,1,1,20,46,48,46.95
7,0.05,1e7,1,2,20,45,48,46.95
7,0.05,1e7,2,1,20,46,48,46.75
7,0.05,1e7,2,2,20,46,48,46.60
7,0.05,1e8,1,1,20,22,23,22.45
7,0.05,1e8,1,2,20,22,24,22.65
7,0.05,1e8,2,1,20,22,24,22.75
7,0.05,1e8,2,2,20,22,24,22.70
7,0.1,1.,1,1,20,21,24,21.95
7,0.1,1.,1,2,20,19,23,21.50
7,0.1,1.,2,1,20,20,24,21.85
7,0.1,1.,2,2,20,20,23,21.95
7,0.1,1e1,1,1,20,41,48,44.95
7,0.1,1e1,1,2,20,41,50,44.70
7,0.1,1e1,2,1,20,39,51,44.65
7,0.1,1e1,2,2,20,39,49,44.10
7,0.1,1e2,1,1,20,65,73,69.10
7,0.1,1e2,1,2,20,65,71,68.00
7,0.1,1e2,2,1,20,64,72,68.25
7,0.1,1e2,2,2,20,63,72,68.15
7,0.1,1e3,1,1,20,72,88,80.40
7,0.1,1e3,1,2,20,74,88,80.15
7,0.1,1e3,2,1,20,72,89,80.15
7,0.1,1e3,2,2,20,74,89,80.30
7,0.1,1e4,1,1,20,79,93,86.25
7,0.1,1e4,1,2,20,80,93,86.60
7,0.1,1e4,2,1,20,79,93,87.30
7,0.1,1e4,2,2,20,77,96,88.05
7,0.1,1e5,1,1,20,78,101,89.05
7,0.1,1e5,1,2,20,77,104,86.90
7,0.1,1e5,2,1,20,74,103,85.70
7,0.1,1e5,2,2,20,76,95,85.60
7,0.1,1e6,1,1,20,61,74,66.45
7,0.1,1e6,1,2,20,60,75,65.90
7,0.1,1e6,2,1,20,62,76,66.85
7,0.1,1e6,2,2,20,61,74,67.55
7,0.1,1e7,1,1,20,45,59,48.00
7,0.1,1e7,1,2,20,45,51,47.65
7,0.1,1e7,2,1,20,46,49,47.50
7,0.1,1e7,2,2,20,45,58,48.55
7,0.1,1e8,1,1,20,21,25,23.25
7,0.1,1e8,1,2,20,21,25,22.80
7,0.1,1e8,2,1,20,21,25,23.15
7,0.1,1e8,2,2,20,21,25,23.05
7,0.15,1.,1,1,20,21,25,22.55
7,0.15,1.,1,2,20,20,25,22.65
7,0.15,1.,2,1,20,21,26,22.90
7,0.15,1.,2,2,20,19,25,22.15
7,0.15,1e1,1,1,20,38,51,45.70
7,0.15,1e1,1,2,20,41,52,45.70
7,0.15,1e1,2,1,20,39,51,45.50
7,0.15,1e1,2,2,20,41,51,45.55
7,0.15,1e2,1,1,20,65,78,71.50
7,0.15,1e2,1,2,20,63,77,69.65
7,0.15,1e2,2,1,20,66,75,70.55
7,0.15,1e2,2,2,20,65,74,69.45
7,0.15,1e3,1,1,20,74,99,83.10
7,0.15,1e3,1,2,20,75,92,83.65
7,0.15,1e3,2,1,20,75,98,82.75
7,0.15,1e3,2,2,20,76,96,85.40
7,0.15,1e4,1,1,20,81,106,92.20
7,0.15,1e4,1,2,20,80,104,91.55
7,0.15,1e4,2,1,20,75,100,87.25
7,0.15,1e4,2,2,20,82,105,91.95
7,0.15,1e5,1,1,20,81,106,90.55
7,0.15,1e5,1,2,20,69,108,87.25
7,0.15,1e5,2,1,20,73,105,89.80
7,0.15,1e5,2,2,20,78,104,91.75
7,0.15,1e6,1,1,20,56,79,67.80
7,0.15,1e6,1,2,20,60,77,67.65
7,0.15,1e6,2,1,20,59,77,68.45
7,0.15,1e6,2,2,20,61,76,67.50
7,0.15,1e7,1,1,20,44,59,50.85
7,0.15,1e7,1,2,20,44,62,49.45
7,0.15,1e7,2,1,20,47,60,51.25
7,0.15,1e7,2,2,20,46,61,50.75
7,0.15,1e8,1,1,20,21,26,23.60
7,0.15,1e8,1,2,20,22,27,23.80
7,0.15,1e8,2,1,20,22,38,24.30
7,0.15,1e8,2,2,20,21,38,23.85
7,0.2,1.,1,1,20,21,29,23.70
7,0.2,1.,1,2,20,20,27,23.25
7,0.2,1.,2,1,20,19,29,23.85
7,0.2,1.,2,2,20,20,27,24.00
7,0.2,1e1,1,1,20,36,50,44.15
7,0.2,1e1,1,2,20,40,59,47.00
7,0.2,1e1,2,1,20,42,56,48.05
7,0.2,1e1,2,2,20,35,56,45.50
7,0.2,1e2,1,1,20,62,81,71.90
7,0.2,1e2,1,2,20,65,84,71.75
7,0.2,1e2,2,1,20,65,82,71.15
7,0.2,1e2,2,2,20,64,84,71.95
7,0.2,1e3,1,1,20,72,101,86.60
7,0.2,1e3,1,2,20,74,104,87.20
7,0.2,1e3,2,1,20,77,98,86.05
7,0.2,1e3,2,2,20,72,105,86.95
7,0.2,1e4,1,1,20,74,116,97.95
7,0.2,1e4,1,2,20,77,110,93.65
7,0.2,1e4,2,1,20,76,112,92.90
7,0.2,1e4,2,2,20,71,113,93.20
7,0.2,1e5,1,1,20,77,121,94.10
7,0.2,1e5,1,2,20,77,118,94.45
7,0.2,1e5,2,1,20,73,128,97.55
7,0.2,1e5,2,2,20,78,115,94.55
7,0.2,1e6,1,1,20,65,91,72.15
7,0.2,1e6,1,2,20,61,83,69.95
7,0.2,1e6,2,1,20,63,87,71.55
7,0.2,1e6,2,2,20,65,82,69.30
7,0.2,1e7,1,1,20,47,62,51.00
7,0.2,1e7,1,2,20,47,65,53.55
7,0.2,1e7,2,1,20,44,63,52.30
7,0.2,1e7,2,2,20,46,67,54.70
7,0.2,1e8,1,1,20,21,41,25.75
7,0.2,1e8,1,2,20,20,39,25.60
7,0.2,1e8,2,1,20,22,42,25.75
7,0.2,1e8,2,2,20,21,28,24.55
7,0.25,1.,1,1,20,20,28,24.90
7,0.25,1.,1,2,20,20,27,24.30
7,0.25,1.,2,1,20,20,31,24.85
7,0.25,1.,2,2,20,21,29,24.80
7,0.25,1e1,1,1,20,38,65,48.40
7,0.25,1e1,1,2,20,38,59,49.80
7,0.25,1e1,2,1,20,36,57,45.35
7,0.25,1e1,2,2,20,34,66,48.30
7,0.25,1e2,1,1,20,67,81,73.90
7,0.25,1e2,1,2,20,63,84,73.55
7,0.25,1e2,2,1,20,66,91,75.45
7,0.25,1e2,2,2,20,66,99,74.85
7,0.25,1e3,1,1,20,78,111,95.50
7,0.25,1e3,1,2,20,73,123,88.90
7,0.25,1e3,2,1,20,72,107,91.85
7,0.25,1e3,2,2,20,77,120,93.95
7,0.25,1e4,1,1,20,73,129,99.35
7,0.25,1e4,1,2,20,82,125,101.15
7,0.25,1e4,2,1,20,72,121,101.65
7,0.25,1e4,2,2,20,72,125,99.00
7,0.25,1e5,1,1,20,77,122,97.00
7,0.25,1e5,1,2,20,81,117,99.75
7,0.25,1e5,2,1,20,73,131,95.65
7,0.25,1e5,2,2,20,76,120,98.20
7,0.25,1e6,1,1,20,63,95,73.95
7,0.25,1e6,1,2,20,61,86,73.45
7,0.25,1e6,2,1,20,56,88,74.15
7,0.25,1e6,2,2,20,61,91,71.15
7,0.25,1e7,1,1,20,45,66,52.35
7,0.25,1e7,1,2,20,45,68,54.35
7,0.25,1e7,2,1,20,48,67,53.80
7,0.25,1e7,2,2,20,44,68,54.20
7,0.25,1e8,1,1,20,22,44,28.10
7,0.25,1e8,1,2,20,19,38,25.35
7,0.25,1e8,2,1,20,21,43,28.45
7,0.25,1e8,2,2,20,19,43,26.95
7,0.3,1.,1,1,20,21,35,27.50
7,0.3,1.,1,2,20,19,33,25.60
7,0.3,1.,2,1,20,20,35,27.40
7,0.3,1.,2,2,20,20,31,25.50
7,0.3,1e1,1,1,20,37,73,51.50
7,0.3,1e1,1,2,20,35,67,49.45
7,0.3,1e1,2,1,20,35,73,51.00
7,0.3,1e1,2,2,20,40,65,54.00
7,0.3,1e2,1,1,20,61,96,75.55
7,0.3,1e2,1,2,20,65,94,78.00
7,0.3,1e2,2,1,20,61,105,75.95
7,0.3,1e2,2,2,20,65,82,72.90
7,0.3,1e3,1,1,20,70,128,96.00
7,0.3,1e3,1,2,20,73,113,91.30
7,0.3,1e3,2,1,20,75,131,101.10
7,0.3,1e3,2,2,20,78,123,95.25
7,0.3,1e4,1,1,20,79,145,105.90
7,0.3,1e4,1,2,20,81,140,107.95
7,0.3,1e4,2,1,20,74,99999,5099.30
7,0.3,1e4,2,2,20,73,147,111.05
7,0.3,1e5,1,1,20,78,99999,5101.45
7,0.3,1e5,1,2,20,80,144,108.50
7,0.3,1e5,2,1,20,72,142,100.25
7,0.3,1e5,2,2,20,80,99999,5105.90
7,0.3,1e6,1,1,20,50,103,78.20
7,0.3,1e6,1,2,20,64,105,77.20
7,0.3,1e6,2,1,20,63,101,80.70
7,0.3,1e6,2,2,20,55,128,84.40
7,0.3,1e7,1,1,20,46,69,56.40
7,0.3,1e7,1,2,20,51,75,58.35
7,0.3,1e7,2,1,20,46,66,53.60
7,0.3,1e7,2,2,20,45,69,57.40
7,0.3,1e8,1,1,20,21,46,29.75
7,0.3,1e8,1,2,20,22,44,28.85
7,0.3,1e8,2,1,20,22,49,30.65
7,0.3,1e8,2,2,20,22,52,33.45


==> results/simplex_2d_SRichardson/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,15,15,15.00
2,0.0,1.,1,2,20,13,13,13.00
2,0.0,1.,2,1,20,15,15,15.00
2,0.0,1.,2,2,20,13,13,13.00
2,0.0,1e1,1,1,20,16,16,16.00
2,0.0,1e1,1,2,20,14,14,14.00
2,0.0,1e1,2,1,20,16,16,16.00
2,0.0,1e1,2,2,20,14,14,14.00
2,0.0,1e2,1,1,20,16,16,16.00
2,0.0,1e2,1,2,20,14,14,14.00
2,0.0,1e2,2,1,20,16,16,16.00
2,0.0,1e2,2,2,20,14,14,14.00
2,0.0,1e3,1,1,20,15,15,15.00
2,0.0,1e3,1,2,20,14,14,14.00
2,0.0,1e3,2,1,20,15,15,15.00
2,0.0,1e3,2,2,20,14,14,14.00
2,0.0,1e4,1,1,20,15,15,15.00
2,0.0,1e4,1,2,20,14,14,14.00
2,0.0,1e4,2,1,20,15,15,15.00
2,0.0,1e4,2,2,20,14,14,14.00
2,0.0,1e5,1,1,20,15,15,15.00
2,0.0,1e5,1,2,20,13,13,13.00
2,0.0,1e5,2,1,20,15,15,15.00
2,0.0,1e5,2,2,20,13,13,13.00
2,0.0,1e6,1,1,20,15,15,15.00
2,0.0,1e6,1,2,20,13,13,13.00
2,0.0,1e6,2,1,20,15,15,15.00
2,0.0,1e6,2,2,20,13,13,13.00
2,0.0,1e7,1,1,20,15,15,15.00
2,0.0,1e7,1,2,20,13,13,13.00
2,0.0,1e7,2,1,20,15,15,15.00
2,0.0,1e7,2,2,20,13,13,13.00
2,0.0,1e8,1,1,20,15,15,15.00
2,0.0,1e8,1,2,20,12,12,12.00
2,0.0,1e8,2,1,20,15,15,15.00
2,0.0,1e8,2,2,20,12,12,12.00
2,0.05,1.,1,1,20,15,16,15.05
2,0.05,1.,1,2,20,13,14,13.05
2,0.05,1.,2,1,20,15,15,15.00
2,0.05,1.,2,2,20,13,14,13.15
2,0.05,1e1,1,1,20,16,16,16.00
2,0.05,1e1,1,2,20,13,14,13.70
2,0.05,1e1,2,1,20,15,16,15.95
2,0.05,1e1,2,2,20,13,14,13.70
2,0.05,1e2,1,1,20,15,16,15.80
2,0.05,1e2,1,2,20,13,14,13.75
2,0.05,1e2,2,1,20,15,16,15.50
2,0.05,1e2,2,2,20,13,14,13.75
2,0.05,1e3,1,1,20,15,16,15.15
2,0.05,1e3,1,2,20,13,14,13.80
2,0.05,1e3,2,1,20,15,16,15.20
2,0.05,1e3,2,2,20,13,14,13.75
2,0.05,1e4,1,1,20,15,15,15.00
2,0.05,1e4,1,2,20,13,14,13.40
2,0.05,1e4,2,1,20,15,15,15.00
2,0.05,1e4,2,2,20,13,14,13.35
2,0.05,1e5,1,1,20,15,15,15.00
2,0.05,1e5,1,2,20,13,14,13.35
2,0.05,1e5,2,1,20,15,15,15.00
2,0.05,1e5,2,2,20,13,14,13.35
2,0.05,1e6,1,1,20,15,15,15.00
2,0.05,1e6,1,2,20,13,13,13.00
2,0.05,1e6,2,1,20,15,15,15.00
2,0.05,1e6,2,2,20,13,13,13.00
2,0.05,1e7,1,1,20,15,15,15.00
2,0.05,1e7,1,2,20,13,13,13.00
2,0.05,1e7,2,1,20,15,15,15.00
2,0.05,1e7,2,2,20,12,13,12.95
2,0.05,1e8,1,1,20,14,15,14.90
2,0.05,1e8,1,2,20,12,13,12.90
2,0.05,1e8,2,1,20,14,15,14.85
2,0.05,1e8,2,2,20,13,13,13.00
2,0.1,1.,1,1,20,15,17,15.60
2,0.1,1.,1,2,20,13,14,13.15
2,0.1,1.,2,1,20,15,16,15.40
2,0.1,1.,2,2,20,13,14,13.35
2,0.1,1e1,1,1,20,15,17,15.90
2,0.1,1e1,1,2,20,13,14,13.90
2,0.1,1e1,2,1,20,15,17,15.65
2,0.1,1e1,2,2,20,13,14,13.75
2,0.1,1e2,1,1,20,15,16,15.65
2,0.1,1e2,1,2,20,13,14,13.70
2,0.1,1e2,2,1,20,15,17,15.80
2,0.1,1e2,2,2,20,13,14,13.65
2,0.1,1e3,1,1,20,15,16,15.35
2,0.1,1e3,1,2,20,13,14,13.65
2,0.1,1e3,2,1,20,15,16,15.35
2,0.1,1e3,2,2,20,13,14,13.45
2,0.1,1e4,1,1,20,15,16,15.05
2,0.1,1e4,1,2,20,13,14,13.55
2,0.1,1e4,2,1,20,15,15,15.00
2,0.1,1e4,2,2,20,13,14,13.50
2,0.1,1e5,1,1,20,15,15,15.00
2,0.1,1e5,1,2,20,13,14,13.20
2,0.1,1e5,2,1,20,15,15,15.00
2,0.1,1e5,2,2,20,13,14,13.15
2,0.1,1e6,1,1,20,15,15,15.00
2,0.1,1e6,1,2,20,13,14,13.10
2,0.1,1e6,2,1,20,15,15,15.00
2,0.1,1e6,2,2,20,13,14,13.05
2,0.1,1e7,1,1,20,14,15,14.90
2,0.1,1e7,1,2,20,13,13,13.00
2,0.1,1e7,2,1,20,14,15,14.80
2,0.1,1e7,2,2,20,13,13,13.00
2,0.1,1e8,1,1,20,14,15,14.50
2,0.1,1e8,1,2,20,13,13,13.00
2,0.1,1e8,2,1,20,14,15,14.75
2,0.1,1e8,2,2,20,12,13,12.95
2,0.15,1.,1,1,20,15,16,15.70
2,0.15,1.,1,2,20,13,14,13.70
2,0.15,1.,2,1,20,15,17,15.65
2,0.15,1.,2,2,20,13,14,13.65
2,0.15,1e1,1,1,20,15,17,16.00
2,0.15,1e1,1,2,20,13,14,13.70
2,0.15,1e1,2,1,20,15,17,15.90
2,0.15,1e1,2,2,20,13,14,13.80
2,0.15,1e2,1,1,20,15,17,15.80
2,0.15,1e2,1,2,20,13,14,13.75
2,0.15,1e2,2,1,20,15,17,15.75
2,0.15,1e2,2,2,20,13,14,13.55
2,0.15,1e3,1,1,20,15,17,15.30
2,0.15,1e3,1,2,20,13,14,13.60
2,0.15,1e3,2,1,20,15,17,15.50
2,0.15,1e3,2,2,20,13,14,13.45
2,0.15,1e4,1,1,20,15,16,15.05
2,0.15,1e4,1,2,20,13,14,13.50
2,0.15,1e4,2,1,20,15,16,15.05
2,0.15,1e4,2,2,20,13,14,13.55
2,0.15,1e5,1,1,20,15,15,15.00
2,0.15,1e5,1,2,20,13,14,13.30
2,0.15,1e5,2,1,20,15,15,15.00
2,0.15,1e5,2,2,20,13,14,13.10
2,0.15,1e6,1,1,20,14,15,14.95
2,0.15,1e6,1,2,20,13,14,13.10
2,0.15,1e6,2,1,20,14,15,14.90
2,0.15,1e6,2,2,20,13,14,13.05
2,0.15,1e7,1,1,20,14,15,14.80
2,0.15,1e7,1,2,20,13,14,13.05
2,0.15,1e7,2,1,20,14,15,14.90
2,0.15,1e7,2,2,20,13,14,13.05
2,0.15,1e8,1,1,20,14,15,14.60
2,0.15,1e8,1,2,20,12,13,12.90
2,0.15,1e8,2,1,20,14,15,14.75
2,0.15,1e8,2,2,20,12,13,12.95
2,0.2,1.,1,1,20,15,17,15.80
2,0.2,1.,1,2,20,13,14,13.75
2,0.2,1.,2,1,20,15,17,15.90
2,0.2,1.,2,2,20,13,14,13.80
2,0.2,1e1,1,1,20,15,17,15.85
2,0.2,1e1,1,2,20,13,14,13.65
2,0.2,1e1,2,1,20,15,18,16.10
2,0.2,1e1,2,2,20,13,14,13.65
2,0.2,1e2,1,1,20,15,17,15.40
2,0.2,1e2,1,2,20,13,14,13.75
2,0.2,1e2,2,1,20,15,17,15.40
2,0.2,1e2,2,2,20,13,14,13.90
2,0.2,1e3,1,1,20,15,17,15.45
2,0.2,1e3,1,2,20,13,14,13.60
2,0.2,1e3,2,1,20,15,17,15.50
2,0.2,1e3,2,2,20,13,14,13.55
2,0.2,1e4,1,1,20,15,16,15.05
2,0.2,1e4,1,2,20,13,14,13.30
2,0.2,1e4,2,1,20,15,16,15.10
2,0.2,1e4,2,2,20,13,14,13.55
2,0.2,1e5,1,1,20,15,15,15.00
2,0.2,1e5,1,2,20,13,14,13.40
2,0.2,1e5,2,1,20,15,15,15.00
2,0.2,1e5,2,2,20,13,14,13.45
2,0.2,1e6,1,1,20,14,15,14.95
2,0.2,1e6,1,2,20,13,14,13.20
2,0.2,1e6,2,1,20,14,15,14.95
2,0.2,1e6,2,2,20,13,14,13.30
2,0.2,1e7,1,1,20,14,15,14.70
2,0.2,1e7,1,2,20,13,14,13.05
2,0.2,1e7,2,1,20,14,15,14.80
2,0.2,1e7,2,2,20,13,14,13.10
2,0.2,1e8,1,1,20,14,15,14.50
2,0.2,1e8,1,2,20,13,14,13.05
2,0.2,1e8,2,1,20,14,15,14.60
2,0.2,1e8,2,2,20,13,14,13.05
2,0.25,1.,1,1,20,15,18,16.20
2,0.25,1.,1,2,20,13,14,13.85
2,0.25,1.,2,1,20,15,18,16.15
2,0.25,1.,2,2,20,13,14,13.85
2,0.25,1e1,1,1,20,15,17,16.05
2,0.25,1e1,1,2,20,13,14,13.85
2,0.25,1e1,2,1,20,15,17,16.30
2,0.25,1e1,2,2,20,13,14,13.85
2,0.25,1e2,1,1,20,15,17,15.80
2,0.25,1e2,1,2,20,13,14,13.80
2,0.25,1e2,2,1,20,15,18,16.10
2,0.25,1e2,2,2,20,13,14,13.75
2,0.25,1e3,1,1,20,15,16,15.10
2,0.25,1e3,1,2,20,13,14,13.65
2,0.25,1e3,2,1,20,15,17,15.45
2,0.25,1e3,2,2,20,13,14,13.60
2,0.25,1e4,1,1,20,15,16,15.25
2,0.25,1e4,1,2,20,13,14,13.50
2,0.25,1e4,2,1,20,15,16,15.10
2,0.25,1e4,2,2,20,13,14,13.50
2,0.25,1e5,1,1,20,15,15,15.00
2,0.25,1e5,1,2,20,13,14,13.45
2,0.25,1e5,2,1,20,14,16,14.95
2,0.25,1e5,2,2,20,13,14,13.35
2,0.25,1e6,1,1,20,14,15,14.85
2,0.25,1e6,1,2,20,13,14,13.25
2,0.25,1e6,2,1,20,14,15,14.70
2,0.25,1e6,2,2,20,13,14,13.20
2,0.25,1e7,1,1,20,14,15,14.75
2,0.25,1e7,1,2,20,13,14,13.30
2,0.25,1e7,2,1,20,14,15,14.85
2,0.25,1e7,2,2,20,13,14,13.10
2,0.25,1e8,1,1,20,14,15,14.55
2,0.25,1e8,1,2,20,13,14,13.20
2,0.25,1e8,2,1,20,13,15,14.55
2,0.25,1e8,2,2,20,12,14,13.10
2,0.3,1.,1,1,20,15,19,16.60
2,0.3,1.,1,2,20,13,14,13.90
2,0.3,1.,2,1,20,15,17,16.30
2,0.3,1.,2,2,20,13,15,13.80
2,0.3,1e1,1,1,20,15,18,16.25
2,0.3,1e1,1,2,20,13,15,13.85
2,0.3,1e1,2,1,20,15,17,16.15
2,0.3,1e1,2,2,20,13,14,13.95
2,0.3,1e2,1,1,20,15,18,16.05
2,0.3,1e2,1,2,20,13,15,13.90
2,0.3,1e2,2,1,20,15,17,16.25
2,0.3,1e2,2,2,20,13,15,13.80
2,0.3,1e3,1,1,20,15,17,15.50
2,0.3,1e3,1,2,20,13,14,13.75
2,0.3,1e3,2,1,20,15,17,15.60
2,0.3,1e3,2,2,20,13,14,13.65
2,0.3,1e4,1,1,20,14,16,15.15
2,0.3,1e4,1,2,20,13,14,13.65
2,0.3,1e4,2,1,20,15,16,15.10
2,0.3,1e4,2,2,20,13,14,13.65
2,0.3,1e5,1,1,20,14,16,15.00
2,0.3,1e5,1,2,20,13,15,13.65
2,0.3,1e5,2,1,20,15,16,15.05
2,0.3,1e5,2,2,20,13,14,13.50
2,0.3,1e6,1,1,20,14,15,14.90
2,0.3,1e6,1,2,20,12,14,13.25
2,0.3,1e6,2,1,20,14,15,14.80
2,0.3,1e6,2,2,20,13,14,13.50
2,0.3,1e7,1,1,20,14,16,14.85
2,0.3,1e7,1,2,20,12,14,13.40
2,0.3,1e7,2,1,20,14,15,14.85
2,0.3,1e7,2,2,20,13,14,13.15
2,0.3,1e8,1,1,20,14,15,14.55
2,0.3,1e8,1,2,20,13,14,13.30
2,0.3,1e8,2,1,20,14,15,14.40
2,0.3,1e8,2,2,20,13,14,13.10
2,0.35,1.,1,1,20,15,9999,516.85
2,0.35,1.,1,2,20,13,15,14.25
2,0.35,1.,2,1,20,15,21,17.05
2,0.35,1.,2,2,20,13,15,14.05
2,0.35,1e1,1,1,20,15,9999,516.10
2,0.35,1e1,1,2,20,13,20,14.50
2,0.35,1e1,2,1,20,15,19,16.50
2,0.35,1e1,2,2,20,14,16,14.35
2,0.35,1e2,1,1,20,15,19,16.50
2,0.35,1e2,1,2,20,13,27,14.60
2,0.35,1e2,2,1,20,15,19,15.80
2,0.35,1e2,2,2,20,13,16,14.15
2,0.35,1e3,1,1,20,15,20,15.95
2,0.35,1e3,1,2,20,13,15,13.75
2,0.35,1e3,2,1,20,15,18,15.80
2,0.35,1e3,2,2,20,13,14,13.90
2,0.35,1e4,1,1,20,15,17,15.40
2,0.35,1e4,1,2,20,13,14,13.90
2,0.35,1e4,2,1,20,15,16,15.15
2,0.35,1e4,2,2,20,13,15,13.70
2,0.35,1e5,1,1,20,15,17,15.30
2,0.35,1e5,1,2,20,13,14,13.65
2,0.35,1e5,2,1,20,14,17,15.05
2,0.35,1e5,2,2,20,13,15,13.45
2,0.35,1e6,1,1,20,14,16,14.90
2,0.35,1e6,1,2,20,13,15,13.65
2,0.35,1e6,2,1,20,14,9999,513.95
2,0.35,1e6,2,2,20,13,15,13.65
2,0.35,1e7,1,1,20,14,15,14.75
2,0.35,1e7,1,2,20,13,15,13.65
2,0.35,1e7,2,1,20,14,15,14.80
2,0.35,1e7,2,2,20,13,15,13.45
2,0.35,1e8,1,1,20,14,15,14.45
2,0.35,1e8,1,2,20,13,14,13.10
2,0.35,1e8,2,1,20,14,9999,513.85
2,0.35,1e8,2,2,20,13,14,13.35
3,0.0,1.,1,1,20,28,28,28.00
3,0.0,1.,1,2,20,24,24,24.00
3,0.0,1.,2,1,20,28,28,28.00
3,0.0,1.,2,2,20,24,24,24.00
3,0.0,1e1,1,1,20,29,29,29.00
3,0.0,1e1,1,2,20,27,27,27.00
3,0.0,1e1,2,1,20,29,29,29.00
3,0.0,1e1,2,2,20,27,27,27.00
3,0.0,1e2,1,1,20,30,30,30.00
3,0.0,1e2,1,2,20,25,25,25.00
3,0.0,1e2,2,1,20,30,30,30.00
3,0.0,1e2,2,2,20,25,25,25.00
3,0.0,1e3,1,1,20,29,29,29.00
3,0.0,1e3,1,2,20,25,25,25.00
3,0.0,1e3,2,1,20,29,29,29.00
3,0.0,1e3,2,2,20,25,25,25.00
3,0.0,1e4,1,1,20,27,27,27.00
3,0.0,1e4,1,2,20,21,21,21.00
3,0.0,1e4,2,1,20,27,27,27.00
3,0.0,1e4,2,2,20,21,21,21.00
3,0.0,1e5,1,1,20,27,27,27.00
3,0.0,1e5,1,2,20,21,21,21.00
3,0.0,1e5,2,1,20,27,27,27.00
3,0.0,1e5,2,2,20,21,21,21.00
3,0.0,1e6,1,1,20,26,26,26.00
3,0.0,1e6,1,2,20,21,21,21.00
3,0.0,1e6,2,1,20,26,26,26.00
3,0.0,1e6,2,2,20,21,21,21.00
3,0.0,1e7,1,1,20,25,25,25.00
3,0.0,1e7,1,2,20,20,20,20.00
3,0.0,1e7,2,1,20,25,25,25.00
3,0.0,1e7,2,2,20,20,20,20.00
3,0.0,1e8,1,1,20,24,24,24.00
3,0.0,1e8,1,2,20,20,20,20.00
3,0.0,1e8,2,1,20,24,24,24.00
3,0.0,1e8,2,2,20,20,20,20.00
3,0.05,1.,1,1,20,29,31,29.10
3,0.05,1.,1,2,20,25,26,25.65
3,0.05,1.,2,1,20,29,30,29.15
3,0.05,1.,2,2,20,25,26,25.75
3,0.05,1e1,1,1,20,29,31,30.05
3,0.05,1e1,1,2,20,25,27,26.55
3,0.05,1e1,2,1,20,29,31,30.30
3,0.05,1e1,2,2,20,25,27,26.75
3,0.05,1e2,1,1,20,29,31,30.15
3,0.05,1e2,1,2,20,25,27,25.95
3,0.05,1e2,2,1,20,29,30,29.75
3,0.05,1e2,2,2,20,24,27,25.65
3,0.05,1e3,1,1,20,29,30,29.05
3,0.05,1e3,1,2,20,24,26,24.95
3,0.05,1e3,2,1,20,29,30,29.05
3,0.05,1e3,2,2,20,24,26,24.85
3,0.05,1e4,1,1,20,27,29,28.25
3,0.05,1e4,1,2,20,22,25,23.55
3,0.05,1e4,2,1,20,27,29,28.40
3,0.05,1e4,2,2,20,22,25,23.70
3,0.05,1e5,1,1,20,26,28,27.75
3,0.05,1e5,1,2,20,21,23,21.75
3,0.05,1e5,2,1,20,26,28,27.75
3,0.05,1e5,2,2,20,21,22,21.90
3,0.05,1e6,1,1,20,25,28,26.75
3,0.05,1e6,1,2,20,21,22,21.05
3,0.05,1e6,2,1,20,26,28,26.85
3,0.05,1e6,2,2,20,21,22,21.10
3,0.05,1e7,1,1,20,24,27,25.40
3,0.05,1e7,1,2,20,20,21,20.80
3,0.05,1e7,2,1,20,24,27,25.25
3,0.05,1e7,2,2,20,20,21,20.95
3,0.05,1e8,1,1,20,24,26,24.25
3,0.05,1e8,1,2,20,20,21,20.30
3,0.05,1e8,2,1,20,23,26,24.15
3,0.05,1e8,2,2,20,19,21,20.10
3,0.1,1.,1,1,20,29,31,30.15
3,0.1,1.,1,2,20,25,27,25.85
3,0.1,1.,2,1,20,29,31,30.05
3,0.1,1.,2,2,20,25,27,25.80
3,0.1,1e1,1,1,20,29,31,30.40
3,0.1,1e1,1,2,20,26,27,26.55
3,0.1,1e1,2,1,20,30,31,30.65
3,0.1,1e1,2,2,20,25,27,26.40
3,0.1,1e2,1,1,20,29,31,30.50
3,0.1,1e2,1,2,20,25,27,26.10
3,0.1,1e2,2,1,20,29,31,30.00
3,0.1,1e2,2,2,20,24,27,26.00
3,0.1,1e3,1,1,20,28,30,29.30
3,0.1,1e3,1,2,20,24,27,25.30
3,0.1,1e3,2,1,20,28,31,29.35
3,0.1,1e3,2,2,20,25,27,25.60
3,0.1,1e4,1,1,20,28,29,28.60
3,0.1,1e4,1,2,20,22,25,24.20
3,0.1,1e4,2,1,20,28,29,28.70
3,0.1,1e4,2,2,20,22,25,24.45
3,0.1,1e5,1,1,20,26,29,28.00
3,0.1,1e5,1,2,20,21,26,22.75
3,0.1,1e5,2,1,20,27,29,28.10
3,0.1,1e5,2,2,20,21,25,22.75
3,0.1,1e6,1,1,20,26,28,27.15
3,0.1,1e6,1,2,20,20,23,21.60
3,0.1,1e6,2,1,20,26,28,27.45
3,0.1,1e6,2,2,20,21,23,21.75
3,0.1,1e7,1,1,20,26,28,26.55
3,0.1,1e7,1,2,20,20,22,21.05
3,0.1,1e7,2,1,20,24,28,26.05
3,0.1,1e7,2,2,20,20,23,21.00
3,0.1,1e8,1,1,20,24,28,25.30
3,0.1,1e8,1,2,20,19,21,20.15
3,0.1,1e8,2,1,20,24,27,24.95
3,0.1,1e8,2,2,20,19,22,20.45
3,0.15,1.,1,1,20,29,32,30.70
3,0.15,1.,1,2,20,25,28,26.55
3,0.15,1.,2,1,20,29,32,30.75
3,0.15,1.,2,2,20,25,28,26.30
3,0.15,1e1,1,1,20,29,32,30.90
3,0.15,1e1,1,2,20,25,28,26.45
3,0.15,1e1,2,1,20,30,32,30.95
3,0.15,1e1,2,2,20,26,28,26.85
3,0.15,1e2,1,1,20,29,31,30.40
3,0.15,1e2,1,2,20,25,28,26.40
3,0.15,1e2,2,1,20,29,31,30.60
3,0.15,1e2,2,2,20,25,27,26.15
3,0.15,1e3,1,1,20,29,31,29.95
3,0.15,1e3,1,2,20,24,27,25.55
3,0.15,1e3,2,1,20,29,31,30.35
3,0.15,1e3,2,2,20,25,26,25.35
3,0.15,1e4,1,1,20,28,30,29.00
3,0.15,1e4,1,2,20,23,26,24.85
3,0.15,1e4,2,1,20,28,30,29.05
3,0.15,1e4,2,2,20,23,26,24.85
3,0.15,1e5,1,1,20,28,30,28.50
3,0.15,1e5,1,2,20,21,25,23.45
3,0.15,1e5,2,1,20,27,29,28.40
3,0.15,1e5,2,2,20,22,25,23.75
3,0.15,1e6,1,1,20,27,30,28.10
3,0.15,1e6,1,2,20,21,25,22.20
3,0.15,1e6,2,1,20,27,29,27.55
3,0.15,1e6,2,2,20,21,24,22.40
3,0.15,1e7,1,1,20,26,28,27.30
3,0.15,1e7,1,2,20,20,24,21.85
3,0.15,1e7,2,1,20,25,29,27.35
3,0.15,1e7,2,2,20,21,23,21.70
3,0.15,1e8,1,1,20,24,28,26.30
3,0.15,1e8,1,2,20,20,23,21.00
3,0.15,1e8,2,1,20,23,29,26.10
3,0.15,1e8,2,2,20,20,22,21.05
3,0.2,1.,1,1,20,31,32,31.30
3,0.2,1.,1,2,20,25,28,26.90
3,0.2,1.,2,1,20,29,33,30.95
3,0.2,1.,2,2,20,26,28,26.80
3,0.2,1e1,1,1,20,30,33,31.20
3,0.2,1e1,1,2,20,25,28,27.20
3,0.2,1e1,2,1,20,30,33,31.20
3,0.2,1e1,2,2,20,25,29,26.95
3,0.2,1e2,1,1,20,29,32,30.75
3,0.2,1e2,1,2,20,25,28,26.90
3,0.2,1e2,2,1,20,29,33,30.90
3,0.2,1e2,2,2,20,24,28,26.40
3,0.2,1e3,1,1,20,29,32,30.55
3,0.2,1e3,1,2,20,25,28,26.40
3,0.2,1e3,2,1,20,28,32,30.10
3,0.2,1e3,2,2,20,24,28,25.95
3,0.2,1e4,1,1,20,29,31,29.55
3,0.2,1e4,1,2,20,23,26,25.05
3,0.2,1e4,2,1,20,28,31,29.35
3,0.2,1e4,2,2,20,23,26,24.60
3,0.2,1e5,1,1,20,27,30,29.00
3,0.2,1e5,1,2,20,22,27,24.65
3,0.2,1e5,2,1,20,27,30,28.95
3,0.2,1e5,2,2,20,23,27,24.40
3,0.2,1e6,1,1,20,27,30,28.50
3,0.2,1e6,1,2,20,21,26,23.30
3,0.2,1e6,2,1,20,27,30,28.60
3,0.2,1e6,2,2,20,21,25,23.55
3,0.2,1e7,1,1,20,25,29,27.65
3,0.2,1e7,1,2,20,20,25,22.50
3,0.2,1e7,2,1,20,26,29,27.70
3,0.2,1e7,2,2,20,21,25,23.00
3,0.2,1e8,1,1,20,24,30,27.00
3,0.2,1e8,1,2,20,20,23,21.50
3,0.2,1e8,2,1,20,25,29,26.60
3,0.2,1e8,2,2,20,20,24,21.75
3,0.25,1.,1,1,20,30,34,31.65
3,0.25,1.,1,2,20,26,30,27.65
3,0.25,1.,2,1,20,31,34,32.30
3,0.25,1.,2,2,20,26,29,27.65
3,0.25,1e1,1,1,20,30,34,31.75
3,0.25,1e1,1,2,20,25,29,27.60
3,0.25,1e1,2,1,20,31,36,32.10
3,0.25,1e1,2,2,20,25,29,27.15
3,0.25,1e2,1,1,20,29,34,31.45
3,0.25,1e2,1,2,20,25,29,26.95
3,0.25,1e2,2,1,20,29,34,31.20
3,0.25,1e2,2,2,20,25,30,27.00
3,0.25,1e3,1,1,20,29,32,30.70
3,0.25,1e3,1,2,20,23,28,26.25
3,0.25,1e3,2,1,20,29,34,30.70
3,0.25,1e3,2,2,20,25,27,26.20
3,0.25,1e4,1,1,20,28,32,30.00
3,0.25,1e4,1,2,20,23,28,25.70
3,0.25,1e4,2,1,20,29,32,29.75
3,0.25,1e4,2,2,20,24,28,25.65
3,0.25,1e5,1,1,20,28,31,29.35
3,0.25,1e5,1,2,20,23,27,25.15
3,0.25,1e5,2,1,20,28,31,29.55
3,0.25,1e5,2,2,20,23,27,25.10
3,0.25,1e6,1,1,20,26,31,28.85
3,0.25,1e6,1,2,20,22,27,24.35
3,0.25,1e6,2,1,20,26,30,28.85
3,0.25,1e6,2,2,20,21,26,23.25
3,0.25,1e7,1,1,20,26,30,27.95
3,0.25,1e7,1,2,20,22,25,23.05
3,0.25,1e7,2,1,20,26,30,28.30
3,0.25,1e7,2,2,20,22,26,23.50
3,0.25,1e8,1,1,20,26,30,27.85
3,0.25,1e8,1,2,20,20,26,22.80
3,0.25,1e8,2,1,20,25,30,27.85
3,0.25,1e8,2,2,20,19,24,21.95
3,0.3,1.,1,1,20,30,35,32.30
3,0.3,1.,1,2,20,26,30,27.85
3,0.3,1.,2,1,20,30,36,32.85
3,0.3,1.,2,2,20,26,30,27.80
3,0.3,1e1,1,1,20,30,37,32.40
3,0.3,1e1,1,2,20,26,31,28.05
3,0.3,1e1,2,1,20,30,36,32.70
3,0.3,1e1,2,2,20,26,29,27.65
3,0.3,1e2,1,1,20,30,34,31.80
3,0.3,1e2,1,2,20,24,9999,525.80
3,0.3,1e2,2,1,20,30,34,31.65
3,0.3,1e2,2,2,20,25,29,27.40
3,0.3,1e3,1,1,20,30,34,31.65
3,0.3,1e3,1,2,20,25,29,26.80
3,0.3,1e3,2,1,20,30,34,31.75
3,0.3,1e3,2,2,20,23,29,26.35
3,0.3,1e4,1,1,20,29,34,30.65
3,0.3,1e4,1,2,20,24,30,25.80
3,0.3,1e4,2,1,20,29,35,30.95
3,0.3,1e4,2,2,20,23,28,26.30
3,0.3,1e5,1,1,20,28,31,29.70
3,0.3,1e5,1,2,20,22,29,26.25
3,0.3,1e5,2,1,20,29,32,29.90
3,0.3,1e5,2,2,20,24,29,25.75
3,0.3,1e6,1,1,20,27,32,29.15
3,0.3,1e6,1,2,20,22,28,25.00
3,0.3,1e6,2,1,20,27,32,29.15
3,0.3,1e6,2,2,20,21,28,24.80
3,0.3,1e7,1,1,20,27,32,28.60
3,0.3,1e7,1,2,20,21,27,23.70
3,0.3,1e7,2,1,20,27,31,29.00
3,0.3,1e7,2,2,20,21,27,24.00
3,0.3,1e8,1,1,20,24,30,28.10
3,0.3,1e8,1,2,20,21,26,22.90
3,0.3,1e8,2,1,20,24,31,27.90
3,0.3,1e8,2,2,20,20,26,22.85
3,0.35,1.,1,1,20,31,9999,1030.90
3,0.35,1.,1,2,20,27,9999,527.45
3,0.35,1.,2,1,20,31,9999,532.35
3,0.35,1.,2,2,20,27,32,29.15
3,0.35,1e1,1,1,20,30,9999,1030.35
3,0.35,1e1,1,2,20,25,9999,527.45
3,0.35,1e1,2,1,20,30,41,34.45
3,0.35,1e1,2,2,20,26,9999,527.45
3,0.35,1e2,1,1,20,30,9999,531.65
3,0.35,1e2,1,2,20,26,30,27.85
3,0.35,1e2,2,1,20,30,9999,1527.50
3,0.35,1e2,2,2,20,25,32,27.75
3,0.35,1e3,1,1,20,29,9999,530.25
3,0.35,1e3,1,2,20,26,33,27.70
3,0.35,1e3,2,1,20,30,38,32.55
3,0.35,1e3,2,2,20,26,30,27.65
3,0.35,1e4,1,1,20,28,9999,530.05
3,0.35,1e4,1,2,20,25,31,27.30
3,0.35,1e4,2,1,20,29,33,30.85
3,0.35,1e4,2,2,20,23,9999,1024.35
3,0.35,1e5,1,1,20,28,9999,529.95
3,0.35,1e5,1,2,20,23,9999,524.65
3,0.35,1e5,2,1,20,28,9999,528.75
3,0.35,1e5,2,2,20,22,36,26.55
3,0.35,1e6,1,1,20,28,37,30.85
3,0.35,1e6,1,2,20,22,9999,1023.50
3,0.35,1e6,2,1,20,27,33,29.30
3,0.35,1e6,2,2,20,23,29,26.20
3,0.35,1e7,1,1,20,27,9999,1026.45
3,0.35,1e7,1,2,20,21,29,25.25
3,0.35,1e7,2,1,20,26,9999,527.65
3,0.35,1e7,2,2,20,23,28,25.55
3,0.35,1e8,1,1,20,26,9999,1025.80
3,0.35,1e8,1,2,20,22,9999,522.85
3,0.35,1e8,2,1,20,26,32,29.10
3,0.35,1e8,2,2,20,21,28,24.00
7,0.0,1.,1,1,20,52,52,52.00
7,0.0,1.,1,2,20,39,39,39.00
7,0.0,1.,2,1,20,52,52,52.00
7,0.0,1.,2,2,20,39,39,39.00
7,0.0,1e1,1,1,20,54,54,54.00
7,0.0,1e1,1,2,20,42,42,42.00
7,0.0,1e1,2,1,20,54,54,54.00
7,0.0,1e1,2,2,20,42,42,42.00
7,0.0,1e2,1,1,20,53,53,53.00
7,0.0,1e2,1,2,20,41,41,41.00
7,0.0,1e2,2,1,20,53,53,53.00
7,0.0,1e2,2,2,20,41,41,41.00
7,0.0,1e3,1,1,20,51,51,51.00
7,0.0,1e3,1,2,20,40,40,40.00
7,0.0,1e3,2,1,20,51,51,51.00
7,0.0,1e3,2,2,20,40,40,40.00
7,0.0,1e4,1,1,20,50,50,50.00
7,0.0,1e4,1,2,20,39,39,39.00
7,0.0,1e4,2,1,20,50,50,50.00
7,0.0,1e4,2,2,20,39,39,39.00
7,0.0,1e5,1,1,20,47,47,47.00
7,0.0,1e5,1,2,20,37,37,37.00
7,0.0,1e5,2,1,20,47,47,47.00
7,0.0,1e5,2,2,20,37,37,37.00
7,0.0,1e6,1,1,20,46,46,46.00
7,0.0,1e6,1,2,20,36,36,36.00
7,0.0,1e6,2,1,20,46,46,46.00
7,0.0,1e6,2,2,20,36,36,36.00
7,0.0,1e7,1,1,20,46,46,46.00
7,0.0,1e7,1,2,20,35,35,35.00
7,0.0,1e7,2,1,20,46,46,46.00
7,0.0,1e7,2,2,20,35,35,35.00
7,0.0,1e8,1,1,20,45,45,45.00
7,0.0,1e8,1,2,20,34,34,34.00
7,0.0,1e8,2,1,20,45,45,45.00
7,0.0,1e8,2,2,20,34,34,34.00
7,0.05,1.,1,1,20,53,57,54.80
7,0.05,1.,1,2,20,41,44,42.25
7,0.05,1.,2,1,20,52,56,54.20
7,0.05,1.,2,2,20,40,43,42.15
7,0.05,1e1,1,1,20,54,58,55.20
7,0.05,1e1,1,2,20,41,44,42.25
7,0.05,1e1,2,1,20,54,58,55.25
7,0.05,1e1,2,2,20,41,45,42.30
7,0.05,1e2,1,1,20,52,56,53.95
7,0.05,1e2,1,2,20,41,43,41.60
7,0.05,1e2,2,1,20,53,55,54.00
7,0.05,1e2,2,2,20,41,43,41.45
7,0.05,1e3,1,1,20,50,54,52.45
7,0.05,1e3,1,2,20,39,41,40.55
7,0.05,1e3,2,1,20,50,54,52.05
7,0.05,1e3,2,2,20,40,42,40.70
7,0.05,1e4,1,1,20,49,53,50.70
7,0.05,1e4,1,2,20,37,40,39.10
7,0.05,1e4,2,1,20,49,53,50.65
7,0.05,1e4,2,2,20,38,41,39.30
7,0.05,1e5,1,1,20,47,51,49.25
7,0.05,1e5,1,2,20,37,40,38.55
7,0.05,1e5,2,1,20,47,51,48.90
7,0.05,1e5,2,2,20,37,40,38.55
7,0.05,1e6,1,1,20,46,50,47.65
7,0.05,1e6,1,2,20,35,38,36.90
7,0.05,1e6,2,1,20,46,49,47.40
7,0.05,1e6,2,2,20,35,39,36.75
7,0.05,1e7,1,1,20,45,48,46.55
7,0.05,1e7,1,2,20,35,37,35.70
7,0.05,1e7,2,1,20,45,48,46.15
7,0.05,1e7,2,2,20,34,37,35.70
7,0.05,1e8,1,1,20,44,48,45.75
7,0.05,1e8,1,2,20,34,37,35.10
7,0.05,1e8,2,1,20,44,48,45.80
7,0.05,1e8,2,2,20,33,37,34.90
7,0.1,1.,1,1,20,54,59,56.30
7,0.1,1.,1,2,20,42,46,44.60
7,0.1,1.,2,1,20,54,62,56.80
7,0.1,1.,2,2,20,41,47,44.05
7,0.1,1e1,1,1,20,53,62,57.60
7,0.1,1e1,1,2,20,41,46,43.75
7,0.1,1e1,2,1,20,54,61,57.10
7,0.1,1e1,2,2,20,41,47,44.05
7,0.1,1e2,1,1,20,52,59,55.65
7,0.1,1e2,1,2,20,40,47,43.45
7,0.1,1e2,2,1,20,53,59,56.25
7,0.1,1e2,2,2,20,41,46,43.20
7,0.1,1e3,1,1,20,52,57,54.25
7,0.1,1e3,1,2,20,41,46,42.70
7,0.1,1e3,2,1,20,50,57,54.30
7,0.1,1e3,2,2,20,40,45,41.90
7,0.1,1e4,1,1,20,49,55,53.05
7,0.1,1e4,1,2,20,37,43,40.45
7,0.1,1e4,2,1,20,49,57,52.55
7,0.1,1e4,2,2,20,38,44,40.50
7,0.1,1e5,1,1,20,49,54,50.95
7,0.1,1e5,1,2,20,37,42,39.60
7,0.1,1e5,2,1,20,48,54,51.00
7,0.1,1e5,2,2,20,37,42,39.40
7,0.1,1e6,1,1,20,47,52,49.40
7,0.1,1e6,1,2,20,36,40,38.15
7,0.1,1e6,2,1,20,47,51,49.25
7,0.1,1e6,2,2,20,36,40,38.25
7,0.1,1e7,1,1,20,45,51,48.45
7,0.1,1e7,1,2,20,35,40,37.05
7,0.1,1e7,2,1,20,47,51,48.80
7,0.1,1e7,2,2,20,34,40,37.40
7,0.1,1e8,1,1,20,45,51,47.65
7,0.1,1e8,1,2,20,34,39,36.05
7,0.1,1e8,2,1,20,46,52,48.20
7,0.1,1e8,2,2,20,34,39,36.75
7,0.15,1.,1,1,20,55,67,61.10
7,0.15,1.,1,2,20,42,50,45.95
7,0.15,1.,2,1,20,53,67,59.70
7,0.15,1.,2,2,20,43,51,46.90
7,0.15,1e1,1,1,20,53,69,59.40
7,0.15,1e1,1,2,20,41,51,46.80
7,0.15,1e1,2,1,20,55,65,60.55
7,0.15,1e1,2,2,20,43,52,45.85
7,0.15,1e2,1,1,20,53,67,59.60
7,0.15,1e2,1,2,20,41,50,46.25
7,0.15,1e2,2,1,20,56,66,60.50
7,0.15,1e2,2,2,20,42,51,45.30
7,0.15,1e3,1,1,20,54,65,57.90
7,0.15,1e3,1,2,20,40,48,43.50
7,0.15,1e3,2,1,20,54,63,57.35
7,0.15,1e3,2,2,20,40,48,43.60
7,0.15,1e4,1,1,20,50,62,55.45
7,0.15,1e4,1,2,20,40,49,43.10
7,0.15,1e4,2,1,20,52,60,54.80
7,0.15,1e4,2,2,20,40,44,42.60
7,0.15,1e5,1,1,20,48,60,53.85
7,0.15,1e5,1,2,20,39,46,41.75
7,0.15,1e5,2,1,20,47,60,52.65
7,0.15,1e5,2,2,20,38,46,41.85
7,0.15,1e6,1,1,20,47,56,51.85
7,0.15,1e6,1,2,20,37,44,39.85
7,0.15,1e6,2,1,20,49,59,53.75
7,0.15,1e6,2,2,20,37,42,39.75
7,0.15,1e7,1,1,20,46,59,51.75
7,0.15,1e7,1,2,20,35,42,38.75
7,0.15,1e7,2,1,20,46,56,51.40
7,0.15,1e7,2,2,20,35,45,38.75
7,0.15,1e8,1,1,20,45,54,49.60
7,0.15,1e8,1,2,20,34,41,37.40
7,0.15,1e8,2,1,20,47,55,50.40
7,0.15,1e8,2,2,20,35,41,37.95
7,0.2,1.,1,1,20,57,73,65.05
7,0.2,1.,1,2,20,45,59,49.95
7,0.2,1.,2,1,20,55,75,65.70
7,0.2,1.,2,2,20,44,63,49.50
7,0.2,1e1,1,1,20,58,76,64.25
7,0.2,1e1,1,2,20,44,57,50.30
7,0.2,1e1,2,1,20,60,74,67.65
7,0.2,1e1,2,2,20,43,55,48.85
7,0.2,1e2,1,1,20,54,71,64.50
7,0.2,1e2,1,2,20,42,55,46.70
7,0.2,1e2,2,1,20,54,79,63.85
7,0.2,1e2,2,2,20,42,54,47.05
7,0.2,1e3,1,1,20,54,72,62.10
7,0.2,1e3,1,2,20,42,51,47.50
7,0.2,1e3,2,1,20,57,72,62.55
7,0.2,1e3,2,2,20,41,54,46.60
7,0.2,1e4,1,1,20,52,68,58.20
7,0.2,1e4,1,2,20,41,55,45.85
7,0.2,1e4,2,1,20,52,67,59.00
7,0.2,1e4,2,2,20,39,49,44.15
7,0.2,1e5,1,1,20,53,68,58.25
7,0.2,1e5,1,2,20,38,51,44.50
7,0.2,1e5,2,1,20,50,68,60.70
7,0.2,1e5,2,2,20,38,55,43.90
7,0.2,1e6,1,1,20,46,68,56.45
7,0.2,1e6,1,2,20,36,51,41.90
7,0.2,1e6,2,1,20,48,67,55.70
7,0.2,1e6,2,2,20,37,51,42.85
7,0.2,1e7,1,1,20,47,62,54.35
7,0.2,1e7,1,2,20,35,46,41.25
7,0.2,1e7,2,1,20,47,59,53.25
7,0.2,1e7,2,2,20,36,50,41.45
7,0.2,1e8,1,1,20,45,57,51.05
7,0.2,1e8,1,2,20,35,46,41.95
7,0.2,1e8,2,1,20,46,61,54.05
7,0.2,1e8,2,2,20,34,45,39.80
7,0.25,1.,1,1,20,56,82,69.25
7,0.25,1.,1,2,20,43,62,53.00
7,0.25,1.,2,1,20,61,87,72.20
7,0.25,1.,2,2,20,47,66,55.85
7,0.25,1e1,1,1,20,58,85,71.95
7,0.25,1e1,1,2,20,46,68,54.10
7,0.25,1e1,2,1,20,57,99,70.15
7,0.25,1e1,2,2,20,45,64,54.10
7,0.25,1e2,1,1,20,57,78,66.40
7,0.25,1e2,1,2,20,44,63,50.10
7,0.25,1e2,2,1,20,56,91,68.00
7,0.25,1e2,2,2,20,45,64,53.95
7,0.25,1e3,1,1,20,54,75,64.45
7,0.25,1e3,1,2,20,45,65,53.35
7,0.25,1e3,2,1,20,55,74,64.05
7,0.25,1e3,2,2,20,38,72,50.35
7,0.25,1e4,1,1,20,50,91,66.35
7,0.25,1e4,1,2,20,40,57,49.45
7,0.25,1e4,2,1,20,51,75,62.50
7,0.25,1e4,2,2,20,40,59,49.25
7,0.25,1e5,1,1,20,55,75,62.90
7,0.25,1e5,1,2,20,40,58,48.45
7,0.25,1e5,2,1,20,51,73,60.55
7,0.25,1e5,2,2,20,41,83,51.85
7,0.25,1e6,1,1,20,54,80,61.40
7,0.25,1e6,1,2,20,39,59,47.35
7,0.25,1e6,2,1,20,52,73,59.95
7,0.25,1e6,2,2,20,40,56,45.20
7,0.25,1e7,1,1,20,46,65,56.70
7,0.25,1e7,1,2,20,37,70,47.40
7,0.25,1e7,2,1,20,48,65,57.45
7,0.25,1e7,2,2,20,38,59,44.80
7,0.25,1e8,1,1,20,48,76,57.25
7,0.25,1e8,1,2,20,37,57,44.00
7,0.25,1e8,2,1,20,45,73,57.40
7,0.25,1e8,2,2,20,38,52,44.35
7,0.3,1.,1,1,20,61,9999,575.25
7,0.3,1.,1,2,20,48,9999,556.50
7,0.3,1.,2,1,20,61,9999,574.50
7,0.3,1.,2,2,20,43,9999,554.20
7,0.3,1e1,1,1,20,59,9999,1064.65
7,0.3,1e1,1,2,20,47,9999,1053.40
7,0.3,1e1,2,1,20,68,9999,1074.95
7,0.3,1e1,2,2,20,47,72,57.90
7,0.3,1e2,1,1,20,58,9999,1071.60
7,0.3,1e2,1,2,20,47,9999,1052.20
7,0.3,1e2,2,1,20,64,9999,1070.30
7,0.3,1e2,2,2,20,47,9999,553.25
7,0.3,1e3,1,1,20,62,9999,566.95
7,0.3,1e3,1,2,20,46,9999,553.10
7,0.3,1e3,2,1,20,54,9999,565.70
7,0.3,1e3,2,2,20,44,9999,552.95
7,0.3,1e4,1,1,20,55,86,71.75
7,0.3,1e4,1,2,20,43,63,53.00
7,0.3,1e4,2,1,20,54,110,74.85
7,0.3,1e4,2,2,20,45,9999,1049.45
7,0.3,1e5,1,1,20,51,9999,568.35
7,0.3,1e5,1,2,20,46,72,54.65
7,0.3,1e5,2,1,20,50,101,70.90
7,0.3,1e5,2,2,20,42,9999,549.25
7,0.3,1e6,1,1,20,51,9999,565.50
7,0.3,1e6,1,2,20,39,9999,544.45
7,0.3,1e6,2,1,20,48,94,67.05
7,0.3,1e6,2,2,20,42,9999,547.40
7,0.3,1e7,1,1,20,54,9999,559.30
7,0.3,1e7,1,2,20,37,9999,1042.70
7,0.3,1e7,2,1,20,51,100,68.25
7,0.3,1e7,2,2,20,41,70,52.35
7,0.3,1e8,1,1,20,50,9999,562.50
7,0.3,1e8,1,2,20,40,68,46.85
7,0.3,1e8,2,1,20,52,85,64.80
7,0.3,1e8,2,2,20,40,58,48.90
7,0.35,1.,1,1,20,59,9999,579.25
7,0.35,1.,1,2,20,54,9999,2554.55
7,0.35,1.,2,1,20,63,9999,1571.50
7,0.35,1.,2,2,20,42,9999,1059.25
7,0.35,1e1,1,1,20,65,9999,1572.55
7,0.35,1e1,1,2,20,49,9999,3547.15
7,0.35,1e1,2,1,20,68,9999,1081.25
7,0.35,1e1,2,2,20,44,9999,1055.85
7,0.35,1e2,1,1,20,63,9999,1565.50
7,0.35,1e2,1,2,20,47,9999,1551.20
7,0.35,1e2,2,1,20,63,9999,2565.10
7,0.35,1e2,2,2,20,49,9999,1062.35
7,0.35,1e3,1,1,20,56,9999,569.75
7,0.35,1e3,1,2,20,44,9999,3041.10
7,0.35,1e3,2,1,20,55,9999,2059.50
7,0.35,1e3,2,2,20,45,9999,559.70
7,0.35,1e4,1,1,7,54,9999,1489.29
7,0.35,1e4,1,2,9,48,9999,1162.78
7,0.35,1e4,2,1,4,69,121,87.00
7,0.35,1e4,2,2,10,40,9999,1049.50
7,0.35,1e5,1,1,17,55,9999,1245.82
7,0.35,1e5,1,2,6,46,9999,1711.50
7,0.35,1e5,2,1,20,57,9999,1567.05
7,0.35,1e5,2,2,1,56,56,56.00


==> results/simplex_2d_SRichardson/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,6,6,6.00
2,0.0,1.,1,2,20,4,4,4.00
2,0.0,1.,2,1,20,6,6,6.00
2,0.0,1.,2,2,20,4,4,4.00
2,0.0,1e1,1,1,20,6,6,6.00
2,0.0,1e1,1,2,20,4,4,4.00
2,0.0,1e1,2,1,20,6,6,6.00
2,0.0,1e1,2,2,20,4,4,4.00
2,0.0,1e2,1,1,20,6,6,6.00
2,0.0,1e2,1,2,20,5,5,5.00
2,0.0,1e2,2,1,20,6,6,6.00
2,0.0,1e2,2,2,20,5,5,5.00
2,0.0,1e3,1,1,20,7,7,7.00
2,0.0,1e3,1,2,20,5,5,5.00
2,0.0,1e3,2,1,20,7,7,7.00
2,0.0,1e3,2,2,20,5,5,5.00
2,0.0,1e4,1,1,20,7,7,7.00
2,0.0,1e4,1,2,20,5,5,5.00
2,0.0,1e4,2,1,20,7,7,7.00
2,0.0,1e4,2,2,20,5,5,5.00
2,0.0,1e5,1,1,20,7,7,7.00
2,0.0,1e5,1,2,20,5,5,5.00
2,0.0,1e5,2,1,20,7,7,7.00
2,0.0,1e5,2,2,20,5,5,5.00
2,0.0,1e6,1,1,20,7,7,7.00
2,0.0,1e6,1,2,20,5,5,5.00
2,0.0,1e6,2,1,20,7,7,7.00
2,0.0,1e6,2,2,20,5,5,5.00
2,0.0,1e7,1,1,20,7,7,7.00
2,0.0,1e7,1,2,20,5,5,5.00
2,0.0,1e7,2,1,20,7,7,7.00
2,0.0,1e7,2,2,20,5,5,5.00
2,0.0,1e8,1,1,20,7,7,7.00
2,0.0,1e8,1,2,20,5,5,5.00
2,0.0,1e8,2,1,20,7,7,7.00
2,0.0,1e8,2,2,20,5,5,5.00
2,0.05,1.,1,1,20,6,6,6.00
2,0.05,1.,1,2,20,4,4,4.00
2,0.05,1.,2,1,20,6,6,6.00
2,0.05,1.,2,2,20,4,4,4.00
2,0.05,1e1,1,1,20,6,7,6.15
2,0.05,1e1,1,2,20,4,5,4.35
2,0.05,1e1,2,1,20,6,7,6.15
2,0.05,1e1,2,2,20,4,5,4.15
2,0.05,1e2,1,1,20,6,7,6.20
2,0.05,1e2,1,2,20,4,5,4.90
2,0.05,1e2,2,1,20,6,7,6.20
2,0.05,1e2,2,2,20,4,5,4.55
2,0.05,1e3,1,1,20,6,7,6.30
2,0.05,1e3,1,2,20,4,5,4.90
2,0.05,1e3,2,1,20,6,7,6.45
2,0.05,1e3,2,2,20,4,5,4.75
2,0.05,1e4,1,1,20,6,7,6.35
2,0.05,1e4,1,2,20,4,5,4.65
2,0.05,1e4,2,1,20,6,7,6.25
2,0.05,1e4,2,2,20,4,5,4.50
2,0.05,1e5,1,1,20,6,7,6.25
2,0.05,1e5,1,2,20,4,5,4.65
2,0.05,1e5,2,1,20,6,7,6.45
2,0.05,1e5,2,2,20,5,5,5.00
2,0.05,1e6,1,1,20,6,7,6.50
2,0.05,1e6,1,2,20,4,5,4.75
2,0.05,1e6,2,1,20,6,7,6.45
2,0.05,1e6,2,2,20,4,5,4.75
2,0.05,1e7,1,1,20,6,7,6.20
2,0.05,1e7,1,2,20,4,5,4.85
2,0.05,1e7,2,1,20,6,7,6.40
2,0.05,1e7,2,2,20,4,5,4.70
2,0.05,1e8,1,1,20,6,7,6.20
2,0.05,1e8,1,2,20,4,5,4.70
2,0.05,1e8,2,1,20,6,7,6.30
2,0.05,1e8,2,2,20,4,5,4.75
2,0.1,1.,1,1,20,6,7,6.10
2,0.1,1.,1,2,20,4,4,4.00
2,0.1,1.,2,1,20,6,7,6.10
2,0.1,1.,2,2,20,4,4,4.00
2,0.1,1e1,1,1,20,6,7,6.70
2,0.1,1e1,1,2,20,4,5,4.40
2,0.1,1e1,2,1,20,6,7,6.35
2,0.1,1e1,2,2,20,4,5,4.45
2,0.1,1e2,1,1,20,6,7,6.50
2,0.1,1e2,1,2,20,4,5,4.80
2,0.1,1e2,2,1,20,6,7,6.60
2,0.1,1e2,2,2,20,4,5,4.50
2,0.1,1e3,1,1,20,6,7,6.55
2,0.1,1e3,1,2,20,4,5,4.55
2,0.1,1e3,2,1,20,6,7,6.65
2,0.1,1e3,2,2,20,4,5,4.55
2,0.1,1e4,1,1,20,6,7,6.35
2,0.1,1e4,1,2,20,4,5,4.70
2,0.1,1e4,2,1,20,6,7,6.60
2,0.1,1e4,2,2,20,4,5,4.65
2,0.1,1e5,1,1,20,6,7,6.50
2,0.1,1e5,1,2,20,4,5,4.60
2,0.1,1e5,2,1,20,6,7,6.55
2,0.1,1e5,2,2,20,4,5,4.75
2,0.1,1e6,1,1,20,6,7,6.60
2,0.1,1e6,1,2,20,4,5,4.70
2,0.1,1e6,2,1,20,6,7,6.50
2,0.1,1e6,2,2,20,4,5,4.55
2,0.1,1e7,1,1,20,6,7,6.70
2,0.1,1e7,1,2,20,4,5,4.70
2,0.1,1e7,2,1,20,6,7,6.50
2,0.1,1e7,2,2,20,4,5,4.45
2,0.1,1e8,1,1,20,6,7,6.65
2,0.1,1e8,1,2,20,4,5,4.55
2,0.1,1e8,2,1,20,6,7,6.45
2,0.1,1e8,2,2,20,4,5,4.65
2,0.15,1.,1,1,20,6,7,6.50
2,0.15,1.,1,2,20,4,5,4.20
2,0.15,1.,2,1,20,6,7,6.40
2,0.15,1.,2,2,20,4,5,4.20
2,0.15,1e1,1,1,20,6,7,6.80
2,0.15,1e1,1,2,20,4,5,4.45
2,0.15,1e1,2,1,20,6,7,6.75
2,0.15,1e1,2,2,20,4,5,4.80
2,0.15,1e2,1,1,20,6,7,6.65
2,0.15,1e2,1,2,20,4,5,4.65
2,0.15,1e2,2,1,20,6,7,6.80
2,0.15,1e2,2,2,20,4,5,4.70
2,0.15,1e3,1,1,20,6,7,6.55
2,0.15,1e3,1,2,20,4,5,4.55
2,0.15,1e3,2,1,20,6,7,6.65
2,0.15,1e3,2,2,20,4,5,4.55
2,0.15,1e4,1,1,20,6,7,6.75
2,0.15,1e4,1,2,20,4,5,4.70
2,0.15,1e4,2,1,20,6,7,6.70
2,0.15,1e4,2,2,20,4,5,4.65
2,0.15,1e5,1,1,20,6,7,6.45
2,0.15,1e5,1,2,20,4,5,4.90
2,0.15,1e5,2,1,20,6,7,6.55
2,0.15,1e5,2,2,20,4,5,4.55
2,0.15,1e6,1,1,20,6,7,6.70
2,0.15,1e6,1,2,20,4,5,4.55
2,0.15,1e6,2,1,20,6,7,6.70
2,0.15,1e6,2,2,20,4,5,4.60
2,0.15,1e7,1,1,20,6,7,6.50
2,0.15,1e7,1,2,20,4,5,4.85
2,0.15,1e7,2,1,20,6,7,6.60
2,0.15,1e7,2,2,20,4,5,4.80
2,0.15,1e8,1,1,20,6,7,6.70
2,0.15,1e8,1,2,20,4,5,4.55
2,0.15,1e8,2,1,20,6,7,6.80
2,0.15,1e8,2,2,20,4,5,4.65
2,0.2,1.,1,1,20,6,7,6.60
2,0.2,1.,1,2,20,4,5,4.35
2,0.2,1.,2,1,20,6,7,6.65
2,0.2,1.,2,2,20,4,5,4.60
2,0.2,1e1,1,1,20,6,7,6.65
2,0.2,1e1,1,2,20,4,5,4.60
2,0.2,1e1,2,1,20,6,7,6.75
2,0.2,1e1,2,2,20,4,5,4.55
2,0.2,1e2,1,1,20,6,7,6.60
2,0.2,1e2,1,2,20,4,5,4.65
2,0.2,1e2,2,1,20,6,7,6.50
2,0.2,1e2,2,2,20,4,5,4.70
2,0.2,1e3,1,1,20,6,7,6.60
2,0.2,1e3,1,2,20,4,5,4.70
2,0.2,1e3,2,1,20,6,7,6.75
2,0.2,1e3,2,2,20,4,5,4.50
2,0.2,1e4,1,1,20,6,7,6.65
2,0.2,1e4,1,2,20,4,5,4.45
2,0.2,1e4,2,1,20,6,7,6.85
2,0.2,1e4,2,2,20,4,5,4.55
2,0.2,1e5,1,1,20,6,7,6.85
2,0.2,1e5,1,2,20,4,5,4.60
2,0.2,1e5,2,1,20,6,7,6.65
2,0.2,1e5,2,2,20,4,5,4.65
2,0.2,1e6,1,1,20,6,7,6.85
2,0.2,1e6,1,2,20,4,5,4.70
2,0.2,1e6,2,1,20,6,7,6.70
2,0.2,1e6,2,2,20,4,5,4.65
2,0.2,1e7,1,1,20,6,7,6.75
2,0.2,1e7,1,2,20,4,5,4.70
2,0.2,1e7,2,1,20,6,7,6.65
2,0.2,1e7,2,2,20,4,6,4.75
2,0.2,1e8,1,1,20,6,7,6.75
2,0.2,1e8,1,2,20,4,5,4.70
2,0.2,1e8,2,1,20,6,7,6.70
2,0.2,1e8,2,2,20,4,5,4.65
2,0.25,1.,1,1,20,6,7,6.60
2,0.25,1.,1,2,20,4,5,4.85
2,0.25,1.,2,1,20,6,7,6.95
2,0.25,1.,2,2,20,4,5,4.85
2,0.25,1e1,1,1,20,6,7,6.65
2,0.25,1e1,1,2,20,4,5,4.65
2,0.25,1e1,2,1,20,6,7,6.75
2,0.25,1e1,2,2,20,4,6,4.80
2,0.25,1e2,1,1,20,6,7,6.60
2,0.25,1e2,1,2,20,4,5,4.75
2,0.25,1e2,2,1,20,6,8,6.95
2,0.25,1e2,2,2,20,4,5,4.60
2,0.25,1e3,1,1,20,6,7,6.55
2,0.25,1e3,1,2,20,4,6,4.80
2,0.25,1e3,2,1,20,6,7,6.70
2,0.25,1e3,2,2,20,4,5,4.70
2,0.25,1e4,1,1,20,6,7,6.80
2,0.25,1e4,1,2,20,4,5,4.40
2,0.25,1e4,2,1,20,6,8,6.70
2,0.25,1e4,2,2,20,4,5,4.50
2,0.25,1e5,1,1,20,6,8,6.90
2,0.25,1e5,1,2,20,4,6,4.55
2,0.25,1e5,2,1,20,6,7,6.55
2,0.25,1e5,2,2,20,4,5,4.55
2,0.25,1e6,1,1,20,6,8,6.80
2,0.25,1e6,1,2,20,4,6,4.70
2,0.25,1e6,2,1,20,6,7,6.65
2,0.25,1e6,2,2,20,4,5,4.35
2,0.25,1e7,1,1,20,6,7,6.70
2,0.25,1e7,1,2,20,4,5,4.75
2,0.25,1e7,2,1,20,6,7,6.80
2,0.25,1e7,2,2,20,4,5,4.60
2,0.25,1e8,1,1,20,6,8,7.00
2,0.25,1e8,1,2,20,4,6,4.70
2,0.25,1e8,2,1,20,6,7,6.80
2,0.25,1e8,2,2,20,4,6,4.75
2,0.3,1.,1,1,20,6,8,7.10
2,0.3,1.,1,2,20,4,6,4.95
2,0.3,1.,2,1,20,6,7,6.90
2,0.3,1.,2,2,20,4,6,4.80
2,0.3,1e1,1,1,20,6,7,6.70
2,0.3,1e1,1,2,20,4,6,4.95
2,0.3,1e1,2,1,20,6,8,7.00
2,0.3,1e1,2,2,20,4,6,5.00
2,0.3,1e2,1,1,20,6,8,6.90
2,0.3,1e2,1,2,20,4,6,4.85
2,0.3,1e2,2,1,20,6,8,6.95
2,0.3,1e2,2,2,20,4,6,4.65
2,0.3,1e3,1,1,20,6,8,6.80
2,0.3,1e3,1,2,20,4,5,4.65
2,0.3,1e3,2,1,20,6,8,7.10
2,0.3,1e3,2,2,20,4,6,4.85
2,0.3,1e4,1,1,20,6,8,7.05
2,0.3,1e4,1,2,20,4,6,4.70
2,0.3,1e4,2,1,20,6,8,6.75
2,0.3,1e4,2,2,20,4,6,4.85
2,0.3,1e5,1,1,20,6,8,6.70
2,0.3,1e5,1,2,20,4,5,4.70
2,0.3,1e5,2,1,20,6,7,6.70
2,0.3,1e5,2,2,20,4,5,4.85
2,0.3,1e6,1,1,20,6,8,6.80
2,0.3,1e6,1,2,20,4,5,4.60
2,0.3,1e6,2,1,20,6,8,6.75
2,0.3,1e6,2,2,20,4,5,4.80
2,0.3,1e7,1,1,20,6,8,6.90
2,0.3,1e7,1,2,20,4,6,4.80
2,0.3,1e7,2,1,20,6,8,6.90
2,0.3,1e7,2,2,20,4,6,4.65
2,0.3,1e8,1,1,20,6,8,6.70
2,0.3,1e8,1,2,20,4,6,4.60
2,0.3,1e8,2,1,20,6,8,6.60
2,0.3,1e8,2,2,20,4,5,4.75
2,0.35,1.,1,1,20,6,14,8.05
2,0.35,1.,1,2,20,4,6,5.10
2,0.35,1.,2,1,20,6,10,7.45
2,0.35,1.,2,2,20,4,6,5.10
2,0.35,1e1,1,1,20,6,13,7.45
2,0.35,1e1,1,2,20,4,9,5.35
2,0.35,1e1,2,1,20,6,8,6.80
2,0.35,1e1,2,2,20,5,6,5.15
2,0.35,1e2,1,1,20,6,8,7.00
2,0.35,1e2,1,2,20,4,12,5.25
2,0.35,1e2,2,1,20,6,9,6.90
2,0.35,1e2,2,2,20,4,6,5.00
2,0.35,1e3,1,1,20,6,9,7.10
2,0.35,1e3,1,2,20,4,6,4.80
2,0.35,1e3,2,1,20,6,8,7.10
2,0.35,1e3,2,2,20,4,6,4.95
2,0.35,1e4,1,1,20,6,8,6.95
2,0.35,1e4,1,2,20,4,5,4.85
2,0.35,1e4,2,1,20,6,9,6.65
2,0.35,1e4,2,2,20,4,6,5.00
2,0.35,1e5,1,1,20,6,8,7.05
2,0.35,1e5,1,2,20,4,6,4.95
2,0.35,1e5,2,1,20,6,8,7.00
2,0.35,1e5,2,2,20,4,6,4.65
2,0.35,1e6,1,1,20,6,8,6.90
2,0.35,1e6,1,2,20,4,6,5.15
2,0.35,1e6,2,1,20,6,12,7.10
2,0.35,1e6,2,2,20,4,6,4.80
2,0.35,1e7,1,1,20,6,8,6.95
2,0.35,1e7,1,2,20,4,6,4.95
2,0.35,1e7,2,1,20,6,8,7.10
2,0.35,1e7,2,2,20,4,6,4.90
2,0.35,1e8,1,1,20,6,8,6.65
2,0.35,1e8,1,2,20,4,6,4.70
2,0.35,1e8,2,1,20,6,11,7.20
2,0.35,1e8,2,2,20,4,6,5.00
3,0.0,1.,1,1,20,9,9,9.00
3,0.0,1.,1,2,20,6,6,6.00
3,0.0,1.,2,1,20,9,9,9.00
3,0.0,1.,2,2,20,6,6,6.00
3,0.0,1e1,1,1,20,10,10,10.00
3,0.0,1e1,1,2,20,7,7,7.00
3,0.0,1e1,2,1,20,10,10,10.00
3,0.0,1e1,2,2,20,7,7,7.00
3,0.0,1e2,1,1,20,10,10,10.00
3,0.0,1e2,1,2,20,7,7,7.00
3,0.0,1e2,2,1,20,10,10,10.00
3,0.0,1e2,2,2,20,7,7,7.00
3,0.0,1e3,1,1,20,10,10,10.00
3,0.0,1e3,1,2,20,7,7,7.00
3,0.0,1e3,2,1,20,10,10,10.00
3,0.0,1e3,2,2,20,7,7,7.00
3,0.0,1e4,1,1,20,10,10,10.00
3,0.0,1e4,1,2,20,7,7,7.00
3,0.0,1e4,2,1,20,10,10,10.00
3,0.0,1e4,2,2,20,7,7,7.00
3,0.0,1e5,1,1,20,10,10,10.00
3,0.0,1e5,1,2,20,7,7,7.00
3,0.0,1e5,2,1,20,10,10,10.00
3,0.0,1e5,2,2,20,7,7,7.00
3,0.0,1e6,1,1,20,10,10,10.00
3,0.0,1e6,1,2,20,7,7,7.00
3,0.0,1e6,2,1,20,10,10,10.00
3,0.0,1e6,2,2,20,7,7,7.00
3,0.0,1e7,1,1,20,10,10,10.00
3,0.0,1e7,1,2,20,7,7,7.00
3,0.0,1e7,2,1,20,10,10,10.00
3,0.0,1e7,2,2,20,7,7,7.00
3,0.0,1e8,1,1,20,10,10,10.00
3,0.0,1e8,1,2,20,7,7,7.00
3,0.0,1e8,2,1,20,10,10,10.00
3,0.0,1e8,2,2,20,7,7,7.00
3,0.05,1.,1,1,20,9,10,9.90
3,0.05,1.,1,2,20,6,7,6.80
3,0.05,1.,2,1,20,9,10,9.65
3,0.05,1.,2,2,20,6,7,6.70
3,0.05,1e1,1,1,20,10,10,10.00
3,0.05,1e1,1,2,20,7,7,7.00
3,0.05,1e1,2,1,20,10,10,10.00
3,0.05,1e1,2,2,20,7,7,7.00
3,0.05,1e2,1,1,20,10,10,10.00
3,0.05,1e2,1,2,20,7,8,7.25
3,0.05,1e2,2,1,20,10,10,10.00
3,0.05,1e2,2,2,20,7,8,7.15
3,0.05,1e3,1,1,20,10,10,10.00
3,0.05,1e3,1,2,20,7,8,7.50
3,0.05,1e3,2,1,20,10,10,10.00
3,0.05,1e3,2,2,20,7,8,7.25
3,0.05,1e4,1,1,20,10,10,10.00
3,0.05,1e4,1,2,20,7,8,7.25
3,0.05,1e4,2,1,20,10,10,10.00
3,0.05,1e4,2,2,20,7,8,7.10
3,0.05,1e5,1,1,20,10,10,10.00
3,0.05,1e5,1,2,20,7,8,7.30
3,0.05,1e5,2,1,20,10,10,10.00
3,0.05,1e5,2,2,20,7,8,7.10
3,0.05,1e6,1,1,20,10,10,10.00
3,0.05,1e6,1,2,20,7,8,7.45
3,0.05,1e6,2,1,20,10,10,10.00
3,0.05,1e6,2,2,20,7,8,7.20
3,0.05,1e7,1,1,20,10,10,10.00
3,0.05,1e7,1,2,20,7,8,7.35
3,0.05,1e7,2,1,20,10,10,10.00
3,0.05,1e7,2,2,20,7,8,7.10
3,0.05,1e8,1,1,20,10,10,10.00
3,0.05,1e8,1,2,20,7,8,7.25
3,0.05,1e8,2,1,20,10,10,10.00
3,0.05,1e8,2,2,20,7,8,7.15
3,0.1,1.,1,1,20,9,10,9.85
3,0.1,1.,1,2,20,7,7,7.00
3,0.1,1.,2,1,20,9,11,9.95
3,0.1,1.,2,2,20,6,7,6.95
3,0.1,1e1,1,1,20,10,11,10.05
3,0.1,1e1,1,2,20,7,8,7.25
3,0.1,1e1,2,1,20,10,11,10.15
3,0.1,1e1,2,2,20,7,8,7.15
3,0.1,1e2,1,1,20,10,11,10.15
3,0.1,1e2,1,2,20,7,8,7.45
3,0.1,1e2,2,1,20,10,11,10.05
3,0.1,1e2,2,2,20,7,8,7.40
3,0.1,1e3,1,1,20,10,11,10.05
3,0.1,1e3,1,2,20,7,8,7.45
3,0.1,1e3,2,1,20,10,11,10.05
3,0.1,1e3,2,2,20,7,8,7.50
3,0.1,1e4,1,1,20,10,11,10.05
3,0.1,1e4,1,2,20,7,8,7.55
3,0.1,1e4,2,1,20,10,11,10.05
3,0.1,1e4,2,2,20,7,8,7.55
3,0.1,1e5,1,1,20,10,11,10.15
3,0.1,1e5,1,2,20,7,8,7.35
3,0.1,1e5,2,1,20,10,11,10.15
3,0.1,1e5,2,2,20,7,8,7.65
3,0.1,1e6,1,1,20,10,11,10.05
3,0.1,1e6,1,2,20,7,8,7.65
3,0.1,1e6,2,1,20,10,11,10.15
3,0.1,1e6,2,2,20,7,8,7.75
3,0.1,1e7,1,1,20,10,11,10.05
3,0.1,1e7,1,2,20,7,8,7.55
3,0.1,1e7,2,1,20,10,11,10.15
3,0.1,1e7,2,2,20,7,8,7.45
3,0.1,1e8,1,1,20,10,11,10.30
3,0.1,1e8,1,2,20,7,8,7.40
3,0.1,1e8,2,1,20,10,11,10.15
3,0.1,1e8,2,2,20,7,8,7.50
3,0.15,1.,1,1,20,9,11,10.05
3,0.15,1.,1,2,20,6,8,7.00
3,0.15,1.,2,1,20,10,10,10.00
3,0.15,1.,2,2,20,7,7,7.00
3,0.15,1e1,1,1,20,10,11,10.40
3,0.15,1e1,1,2,20,7,8,7.40
3,0.15,1e1,2,1,20,10,11,10.20
3,0.15,1e1,2,2,20,7,8,7.25
3,0.15,1e2,1,1,20,10,11,10.30
3,0.15,1e2,1,2,20,7,8,7.55
3,0.15,1e2,2,1,20,10,11,10.40
3,0.15,1e2,2,2,20,7,8,7.55
3,0.15,1e3,1,1,20,10,11,10.55
3,0.15,1e3,1,2,20,7,8,7.55
3,0.15,1e3,2,1,20,9,11,10.55
3,0.15,1e3,2,2,20,7,8,7.55
3,0.15,1e4,1,1,20,10,11,10.55
3,0.15,1e4,1,2,20,7,8,7.70
3,0.15,1e4,2,1,20,10,11,10.45
3,0.15,1e4,2,2,20,7,8,7.60
3,0.15,1e5,1,1,20,10,11,10.40
3,0.15,1e5,1,2,20,7,8,7.60
3,0.15,1e5,2,1,20,9,11,10.15
3,0.15,1e5,2,2,20,7,8,7.50
3,0.15,1e6,1,1,20,10,11,10.50
3,0.15,1e6,1,2,20,7,8,7.55
3,0.15,1e6,2,1,20,10,11,10.40
3,0.15,1e6,2,2,20,7,8,7.50
3,0.15,1e7,1,1,20,10,11,10.50
3,0.15,1e7,1,2,20,7,8,7.65
3,0.15,1e7,2,1,20,10,11,10.40
3,0.15,1e7,2,2,20,7,8,7.65
3,0.15,1e8,1,1,20,10,11,10.60
3,0.15,1e8,1,2,20,7,8,7.50
3,0.15,1e8,2,1,20,10,11,10.30
3,0.15,1e8,2,2,20,7,8,7.55
3,0.2,1.,1,1,20,10,11,10.40
3,0.2,1.,1,2,20,7,8,7.30
3,0.2,1.,2,1,20,10,11,10.10
3,0.2,1.,2,2,20,7,8,7.25
3,0.2,1e1,1,1,20,10,11,10.55
3,0.2,1e1,1,2,20,7,8,7.50
3,0.2,1e1,2,1,20,9,11,10.50
3,0.2,1e1,2,2,20,7,8,7.55
3,0.2,1e2,1,1,20,10,11,10.55
3,0.2,1e2,1,2,20,7,8,7.60
3,0.2,1e2,2,1,20,10,11,10.50
3,0.2,1e2,2,2,20,7,8,7.70
3,0.2,1e3,1,1,20,10,12,10.60
3,0.2,1e3,1,2,20,7,8,7.80
3,0.2,1e3,2,1,20,10,11,10.65
3,0.2,1e3,2,2,20,7,8,7.70
3,0.2,1e4,1,1,20,10,11,10.80
3,0.2,1e4,1,2,20,7,8,7.45
3,0.2,1e4,2,1,20,10,11,10.60
3,0.2,1e4,2,2,20,7,8,7.85
3,0.2,1e5,1,1,20,10,11,10.65
3,0.2,1e5,1,2,20,7,8,7.75
3,0.2,1e5,2,1,20,10,11,10.50
3,0.2,1e5,2,2,20,7,8,7.60
3,0.2,1e6,1,1,20,10,11,10.65
3,0.2,1e6,1,2,20,7,8,7.35
3,0.2,1e6,2,1,20,10,11,10.45
3,0.2,1e6,2,2,20,7,8,7.70
3,0.2,1e7,1,1,20,10,12,10.80
3,0.2,1e7,1,2,20,7,8,7.75
3,0.2,1e7,2,1,20,10,11,10.80
3,0.2,1e7,2,2,20,7,8,7.65
3,0.2,1e8,1,1,20,10,11,10.55
3,0.2,1e8,1,2,20,7,8,7.70
3,0.2,1e8,2,1,20,10,11,10.35
3,0.2,1e8,2,2,20,7,8,7.55
3,0.25,1.,1,1,20,10,11,10.50
3,0.25,1.,1,2,20,7,8,7.60
3,0.25,1.,2,1,20,10,12,10.80
3,0.25,1.,2,2,20,7,8,7.65
3,0.25,1e1,1,1,20,10,12,10.95
3,0.25,1e1,1,2,20,7,8,7.75
3,0.25,1e1,2,1,20,10,12,11.00
3,0.25,1e1,2,2,20,7,8,7.65
3,0.25,1e2,1,1,20,10,12,10.80
3,0.25,1e2,1,2,20,7,8,7.45
3,0.25,1e2,2,1,20,10,11,10.70
3,0.25,1e2,2,2,20,7,8,7.75
3,0.25,1e3,1,1,20,10,11,10.85
3,0.25,1e3,1,2,20,7,8,7.75
3,0.25,1e3,2,1,20,10,12,10.95
3,0.25,1e3,2,2,20,7,9,7.80
3,0.25,1e4,1,1,20,10,11,10.65
3,0.25,1e4,1,2,20,7,8,7.75
3,0.25,1e4,2,1,20,10,11,10.85
3,0.25,1e4,2,2,20,6,8,7.65
3,0.25,1e5,1,1,20,10,11,10.60
3,0.25,1e5,1,2,20,7,8,7.70
3,0.25,1e5,2,1,20,10,12,10.90
3,0.25,1e5,2,2,20,7,8,7.70
3,0.25,1e6,1,1,20,10,12,10.85
3,0.25,1e6,1,2,20,7,8,7.70
3,0.25,1e6,2,1,20,10,11,10.80
3,0.25,1e6,2,2,20,7,8,7.65
3,0.25,1e7,1,1,20,10,12,10.85
3,0.25,1e7,1,2,20,7,8,7.75
3,0.25,1e7,2,1,20,10,11,10.95
3,0.25,1e7,2,2,20,7,8,7.85
3,0.25,1e8,1,1,20,10,12,10.70
3,0.25,1e8,1,2,20,6,8,7.85
3,0.25,1e8,2,1,20,10,11,10.75
3,0.25,1e8,2,2,20,7,8,7.80
3,0.3,1.,1,1,20,10,12,11.10
3,0.3,1.,1,2,20,7,8,7.80
3,0.3,1.,2,1,20,10,13,11.20
3,0.3,1.,2,2,20,7,8,7.65
3,0.3,1e1,1,1,20,9,13,10.80
3,0.3,1e1,1,2,20,7,9,7.85
3,0.3,1e1,2,1,20,10,13,11.20
3,0.3,1e1,2,2,20,7,9,7.80
3,0.3,1e2,1,1,20,10,12,11.05
3,0.3,1e2,1,2,20,7,13,8.05
3,0.3,1e2,2,1,20,10,12,10.90
3,0.3,1e2,2,2,20,7,9,7.90
3,0.3,1e3,1,1,20,9,12,10.95
3,0.3,1e3,1,2,20,7,9,7.80
3,0.3,1e3,2,1,20,10,12,11.25
3,0.3,1e3,2,2,20,7,9,7.90
3,0.3,1e4,1,1,20,10,13,11.20
3,0.3,1e4,1,2,20,7,9,7.80
3,0.3,1e4,2,1,20,10,14,11.30
3,0.3,1e4,2,2,20,7,9,7.80
3,0.3,1e5,1,1,20,9,13,11.00
3,0.3,1e5,1,2,20,7,10,8.15
3,0.3,1e5,2,1,20,10,12,10.95
3,0.3,1e5,2,2,20,7,10,8.20
3,0.3,1e6,1,1,20,10,12,11.15
3,0.3,1e6,1,2,20,7,9,8.10
3,0.3,1e6,2,1,20,10,13,10.90
3,0.3,1e6,2,2,20,7,9,7.85
3,0.3,1e7,1,1,20,10,12,10.85
3,0.3,1e7,1,2,20,7,9,7.80
3,0.3,1e7,2,1,20,10,12,11.15
3,0.3,1e7,2,2,20,7,9,7.80
3,0.3,1e8,1,1,20,10,12,11.05
3,0.3,1e8,1,2,20,7,8,7.80
3,0.3,1e8,2,1,20,10,13,11.10
3,0.3,1e8,2,2,20,7,9,8.00
3,0.35,1.,1,1,20,10,48,13.80
3,0.35,1.,1,2,20,7,23,8.85
3,0.35,1.,2,1,20,10,18,12.00
3,0.35,1.,2,2,20,7,9,8.30
3,0.35,1e1,1,1,20,10,29,12.50
3,0.35,1e1,1,2,20,7,13,8.45
3,0.35,1e1,2,1,20,9,14,11.60
3,0.35,1e1,2,2,20,8,12,8.65
3,0.35,1e2,1,1,20,10,22,11.85
3,0.35,1e2,1,2,20,7,9,7.80
3,0.35,1e2,2,1,20,10,22,12.55
3,0.35,1e2,2,2,20,7,9,7.95
3,0.35,1e3,1,1,20,10,15,11.30
3,0.35,1e3,1,2,20,7,12,8.10
3,0.35,1e3,2,1,20,10,15,11.45
3,0.35,1e3,2,2,20,6,9,7.90
3,0.35,1e4,1,1,20,10,14,11.40
3,0.35,1e4,1,2,20,7,10,8.15
3,0.35,1e4,2,1,20,11,13,11.35
3,0.35,1e4,2,2,20,8,15,9.05
3,0.35,1e5,1,1,20,10,16,11.90
3,0.35,1e5,1,2,20,7,11,8.15
3,0.35,1e5,2,1,20,10,15,11.35
3,0.35,1e5,2,2,20,7,11,8.30
3,0.35,1e6,1,1,20,10,14,11.70
3,0.35,1e6,1,2,20,7,14,9.00
3,0.35,1e6,2,1,20,10,13,11.25
3,0.35,1e6,2,2,20,7,10,8.30
3,0.35,1e7,1,1,20,10,27,12.30
3,0.35,1e7,1,2,20,7,10,8.00
3,0.35,1e7,2,1,20,11,14,11.35
3,0.35,1e7,2,2,20,7,9,8.15
3,0.35,1e8,1,1,20,10,16,11.95
3,0.35,1e8,1,2,20,7,10,8.15
3,0.35,1e8,2,1,20,10,13,11.30
3,0.35,1e8,2,2,20,7,10,8.00
7,0.0,1.,1,1,20,13,13,13.00
7,0.0,1.,1,2,20,9,9,9.00
7,0.0,1.,2,1,20,13,13,13.00
7,0.0,1.,2,2,20,9,9,9.00
7,0.0,1e1,1,1,20,13,13,13.00
7,0.0,1e1,1,2,20,9,9,9.00
7,0.0,1e1,2,1,20,13,13,13.00
7,0.0,1e1,2,2,20,9,9,9.00
7,0.0,1e2,1,1,20,13,13,13.00
7,0.0,1e2,1,2,20,10,10,10.00
7,0.0,1e2,2,1,20,13,13,13.00
7,0.0,1e2,2,2,20,10,10,10.00
7,0.0,1e3,1,1,20,13,13,13.00
7,0.0,1e3,1,2,20,10,10,10.00
7,0.0,1e3,2,1,20,13,13,13.00
7,0.0,1e3,2,2,20,10,10,10.00
7,0.0,1e4,1,1,20,13,13,13.00
7,0.0,1e4,1,2,20,10,10,10.00
7,0.0,1e4,2,1,20,13,13,13.00
7,0.0,1e4,2,2,20,10,10,10.00
7,0.0,1e5,1,1,20,13,13,13.00
7,0.0,1e5,1,2,20,10,10,10.00
7,0.0,1e5,2,1,20,13,13,13.00
7,0.0,1e5,2,2,20,10,10,10.00
7,0.0,1e6,1,1,20,13,13,13.00
7,0.0,1e6,1,2,20,10,10,10.00
7,0.0,1e6,2,1,20,13,13,13.00
7,0.0,1e6,2,2,20,10,10,10.00
7,0.0,1e7,1,1,20,13,13,13.00
7,0.0,1e7,1,2,20,10,10,10.00
7,0.0,1e7,2,1,20,13,13,13.00
7,0.0,1e7,2,2,20,10,10,10.00
7,0.0,1e8,1,1,20,13,13,13.00
7,0.0,1e8,1,2,20,10,10,10.00
7,0.0,1e8,2,1,20,13,13,13.00
7,0.0,1e8,2,2,20,10,10,10.00
7,0.05,1.,1,1,20,13,13,13.00
7,0.05,1.,1,2,20,9,9,9.00
7,0.05,1.,2,1,20,12,13,12.95
7,0.05,1.,2,2,20,9,9,9.00
7,0.05,1e1,1,1,20,13,14,13.15
7,0.05,1e1,1,2,20,9,10,9.40
7,0.05,1e1,2,1,20,13,14,13.05
7,0.05,1e1,2,2,20,9,10,9.35
7,0.05,1e2,1,1,20,13,14,13.70
7,0.05,1e2,1,2,20,9,10,9.75
7,0.05,1e2,2,1,20,13,14,13.50
7,0.05,1e2,2,2,20,9,10,9.50
7,0.05,1e3,1,1,20,13,14,13.65
7,0.05,1e3,1,2,20,9,10,9.70
7,0.05,1e3,2,1,20,13,14,13.65
7,0.05,1e3,2,2,20,9,10,9.70
7,0.05,1e4,1,1,20,13,14,13.50
7,0.05,1e4,1,2,20,9,10,9.70
7,0.05,1e4,2,1,20,13,14,13.60
7,0.05,1e4,2,2,20,9,10,9.50
7,0.05,1e5,1,1,20,13,14,13.70
7,0.05,1e5,1,2,20,9,10,9.80
7,0.05,1e5,2,1,20,13,14,13.50
7,0.05,1e5,2,2,20,9,10,9.65
7,0.05,1e6,1,1,20,13,14,13.70
7,0.05,1e6,1,2,20,9,10,9.60
7,0.05,1e6,2,1,20,13,14,13.50
7,0.05,1e6,2,2,20,9,10,9.85
7,0.05,1e7,1,1,20,13,14,13.50
7,0.05,1e7,1,2,20,9,10,9.55
7,0.05,1e7,2,1,20,13,14,13.80
7,0.05,1e7,2,2,20,9,10,9.55
7,0.05,1e8,1,1,20,13,14,13.60
7,0.05,1e8,1,2,20,9,10,9.65
7,0.05,1e8,2,1,20,13,14,13.75
7,0.05,1e8,2,2,20,9,10,9.45
7,0.1,1.,1,1,20,13,14,13.15
7,0.1,1.,1,2,20,9,10,9.25
7,0.1,1.,2,1,20,13,14,13.25
7,0.1,1.,2,2,20,9,10,9.30
7,0.1,1e1,1,1,20,13,14,13.45
7,0.1,1e1,1,2,20,9,10,9.65
7,0.1,1e1,2,1,20,13,14,13.50
7,0.1,1e1,2,2,20,9,10,9.65
7,0.1,1e2,1,1,20,13,14,13.50
7,0.1,1e2,1,2,20,9,10,9.75
7,0.1,1e2,2,1,20,13,15,13.55
7,0.1,1e2,2,2,20,9,10,9.50
7,0.1,1e3,1,1,20,13,14,13.65
7,0.1,1e3,1,2,20,9,10,9.75
7,0.1,1e3,2,1,20,13,14,13.70
7,0.1,1e3,2,2,20,9,10,9.75
7,0.1,1e4,1,1,20,13,15,13.65
7,0.1,1e4,1,2,20,9,10,9.55
7,0.1,1e4,2,1,20,13,14,13.60
7,0.1,1e4,2,2,20,9,10,9.70
7,0.1,1e5,1,1,20,13,14,13.70
7,0.1,1e5,1,2,20,9,10,9.60
7,0.1,1e5,2,1,20,13,14,13.55
7,0.1,1e5,2,2,20,9,11,10.00
7,0.1,1e6,1,1,20,13,15,13.65
7,0.1,1e6,1,2,20,9,10,9.65
7,0.1,1e6,2,1,20,13,15,13.60
7,0.1,1e6,2,2,20,9,10,9.45
7,0.1,1e7,1,1,20,13,15,13.70
7,0.1,1e7,1,2,20,9,10,9.85
7,0.1,1e7,2,1,20,13,15,13.85
7,0.1,1e7,2,2,20,9,10,9.80
7,0.1,1e8,1,1,20,13,15,13.75
7,0.1,1e8,1,2,20,9,10,9.55
7,0.1,1e8,2,1,20,13,15,13.65
7,0.1,1e8,2,2,20,9,10,9.85
7,0.15,1.,1,1,20,13,15,13.90
7,0.15,1.,1,2,20,9,10,9.70
7,0.15,1.,2,1,20,13,15,13.70
7,0.15,1.,2,2,20,9,10,9.60
7,0.15,1e1,1,1,20,13,14,13.70
7,0.15,1e1,1,2,20,9,11,9.90
7,0.15,1e1,2,1,20,13,15,13.90
7,0.15,1e1,2,2,20,9,11,9.70
7,0.15,1e2,1,1,20,13,16,14.10
7,0.15,1e2,1,2,20,9,11,10.25
7,0.15,1e2,2,1,20,13,15,14.15
7,0.15,1e2,2,2,20,9,11,9.85
7,0.15,1e3,1,1,20,13,15,13.65
7,0.15,1e3,1,2,20,9,11,9.75
7,0.15,1e3,2,1,20,13,16,14.05
7,0.15,1e3,2,2,20,9,11,9.65
7,0.15,1e4,1,1,20,13,16,14.10
7,0.15,1e4,1,2,20,9,11,9.95
7,0.15,1e4,2,1,20,13,15,14.00
7,0.15,1e4,2,2,20,9,11,9.85
7,0.15,1e5,1,1,20,13,15,14.30
7,0.15,1e5,1,2,20,9,11,10.05
7,0.15,1e5,2,1,20,13,15,14.00
7,0.15,1e5,2,2,20,9,11,10.00
7,0.15,1e6,1,1,20,13,15,13.90
7,0.15,1e6,1,2,20,9,11,9.75
7,0.15,1e6,2,1,20,13,15,14.05
7,0.15,1e6,2,2,20,9,11,10.00
7,0.15,1e7,1,1,20,13,16,14.15
7,0.15,1e7,1,2,20,9,11,10.00
7,0.15,1e7,2,1,20,13,15,13.85
7,0.15,1e7,2,2,20,9,11,9.95
7,0.15,1e8,1,1,20,13,15,14.25
7,0.15,1e8,1,2,20,9,11,9.70
7,0.15,1e8,2,1,20,13,15,14.10
7,0.15,1e8,2,2,20,9,11,9.90
7,0.2,1.,1,1,20,13,16,14.35
7,0.2,1.,1,2,20,9,11,10.25
7,0.2,1.,2,1,20,13,16,14.60
7,0.2,1.,2,2,20,9,11,10.10
7,0.2,1e1,1,1,20,13,16,14.40
7,0.2,1e1,1,2,20,9,11,10.35
7,0.2,1e1,2,1,20,13,17,14.95
7,0.2,1e1,2,2,20,9,11,10.25
7,0.2,1e2,1,1,20,13,16,14.55
7,0.2,1e2,1,2,20,9,11,9.90
7,0.2,1e2,2,1,20,13,16,14.60
7,0.2,1e2,2,2,20,9,11,10.05
7,0.2,1e3,1,1,20,13,17,14.85
7,0.2,1e3,1,2,20,9,12,10.50
7,0.2,1e3,2,1,20,13,16,14.60
7,0.2,1e3,2,2,20,9,11,10.20
7,0.2,1e4,1,1,20,13,17,14.75
7,0.2,1e4,1,2,20,9,12,10.35
7,0.2,1e4,2,1,20,13,16,14.50
7,0.2,1e4,2,2,20,9,11,10.05
7,0.2,1e5,1,1,20,13,17,14.55
7,0.2,1e5,1,2,20,9,12,10.35
7,0.2,1e5,2,1,20,13,16,14.90
7,0.2,1e5,2,2,20,9,11,10.20
7,0.2,1e6,1,1,20,13,17,14.90
7,0.2,1e6,1,2,20,9,12,10.15
7,0.2,1e6,2,1,20,12,17,14.30
7,0.2,1e6,2,2,20,9,12,10.15
7,0.2,1e7,1,1,20,13,17,14.65
7,0.2,1e7,1,2,20,9,12,10.40
7,0.2,1e7,2,1,20,13,16,14.65
7,0.2,1e7,2,2,20,9,12,10.35
7,0.2,1e8,1,1,20,13,17,14.70
7,0.2,1e8,1,2,20,9,12,10.30
7,0.2,1e8,2,1,20,12,16,14.45
7,0.2,1e8,2,2,20,9,12,9.95
7,0.25,1.,1,1,20,13,17,14.75
7,0.25,1.,1,2,20,9,12,10.60
7,0.25,1.,2,1,20,14,17,15.35
7,0.25,1.,2,2,20,9,12,10.65
7,0.25,1e1,1,1,20,13,17,15.25
7,0.25,1e1,1,2,20,9,12,10.85
7,0.25,1e1,2,1,20,13,20,15.25
7,0.25,1e1,2,2,20,9,12,10.90
7,0.25,1e2,1,1,20,13,18,15.20
7,0.25,1e2,1,2,20,9,13,10.20
7,0.25,1e2,2,1,20,13,18,14.90
7,0.25,1e2,2,2,20,10,13,11.00
7,0.25,1e3,1,1,20,13,18,15.05
7,0.25,1e3,1,2,20,9,13,10.90
7,0.25,1e3,2,1,20,13,19,15.05
7,0.25,1e3,2,2,20,9,15,10.55
7,0.25,1e4,1,1,20,13,21,15.60
7,0.25,1e4,1,2,20,10,12,10.90
7,0.25,1e4,2,1,20,13,17,15.05
7,0.25,1e4,2,2,20,9,13,10.90
7,0.25,1e5,1,1,20,13,19,15.50
7,0.25,1e5,1,2,20,9,12,10.80
7,0.25,1e5,2,1,20,14,17,15.20
7,0.25,1e5,2,2,20,9,18,10.90
7,0.25,1e6,1,1,20,13,18,15.45
7,0.25,1e6,1,2,20,9,12,10.65
7,0.25,1e6,2,1,20,13,17,14.95
7,0.25,1e6,2,2,20,9,12,10.10
7,0.25,1e7,1,1,20,13,17,15.00
7,0.25,1e7,1,2,20,9,15,11.15
7,0.25,1e7,2,1,20,13,17,14.85
7,0.25,1e7,2,2,20,9,13,10.85
7,0.25,1e8,1,1,20,13,17,15.15
7,0.25,1e8,1,2,20,9,13,10.90
7,0.25,1e8,2,1,20,13,18,15.50
7,0.25,1e8,2,2,20,9,12,10.65
7,0.3,1.,1,1,20,14,22,16.35
7,0.3,1.,1,2,20,9,19,11.45
7,0.3,1.,2,1,20,14,29,16.90
7,0.3,1.,2,2,20,9,22,11.35
7,0.3,1e1,1,1,20,13,27,16.20
7,0.3,1e1,1,2,20,9,20,11.80
7,0.3,1e1,2,1,20,14,24,17.10
7,0.3,1e1,2,2,20,9,15,11.20
7,0.3,1e2,1,1,20,13,24,17.35
7,0.3,1e2,1,2,20,9,20,12.25
7,0.3,1e2,2,1,20,13,39,17.70
7,0.3,1e2,2,2,20,10,18,11.45
7,0.3,1e3,1,1,20,13,29,16.05
7,0.3,1e3,1,2,20,9,14,11.45
7,0.3,1e3,2,1,20,13,21,15.95
7,0.3,1e3,2,2,20,9,17,11.90
7,0.3,1e4,1,1,20,13,19,15.90
7,0.3,1e4,1,2,20,10,14,11.65
7,0.3,1e4,2,1,20,14,23,17.05
7,0.3,1e4,2,2,20,10,19,12.20
7,0.3,1e5,1,1,20,14,24,16.80
7,0.3,1e5,1,2,20,10,14,11.30
7,0.3,1e5,2,1,20,13,23,16.30
7,0.3,1e5,2,2,20,10,17,11.50
7,0.3,1e6,1,1,20,13,20,16.30
7,0.3,1e6,1,2,20,9,14,11.25
7,0.3,1e6,2,1,20,13,22,15.65
7,0.3,1e6,2,2,20,9,19,11.75
7,0.3,1e7,1,1,20,13,25,15.70
7,0.3,1e7,1,2,20,9,18,11.60
7,0.3,1e7,2,1,20,13,24,16.15
7,0.3,1e7,2,2,20,9,14,11.55
7,0.3,1e8,1,1,20,13,19,16.10
7,0.3,1e8,1,2,20,9,14,11.10
7,0.3,1e8,2,1,20,13,23,16.50
7,0.3,1e8,2,2,20,9,15,11.65
7,0.35,1.,1,1,20,13,26,17.30
7,0.35,1.,1,2,20,6,48,15.45
7,0.35,1.,2,1,20,14,71,19.85
7,0.35,1.,2,2,20,9,25,13.20
7,0.35,1e1,1,1,20,15,55,20.90
7,0.35,1e1,1,2,20,10,29,15.65
7,0.35,1e1,2,1,20,13,26,17.55
7,0.35,1e1,2,2,20,10,25,12.65
7,0.35,1e2,1,1,20,14,57,19.35
7,0.35,1e2,1,2,20,10,43,14.40
7,0.35,1e2,2,1,20,14,36,20.20
7,0.35,1e2,2,2,20,9,21,13.55
7,0.35,1e3,1,1,20,14,27,17.15
7,0.35,1e3,1,2,20,10,25,14.25
7,0.35,1e3,2,1,20,14,37,18.80
7,0.35,1e3,2,2,20,10,25,12.70
7,0.35,1e4,1,1,7,14,22,17.71
7,0.35,1e4,1,2,9,9,16,11.89
7,0.35,1e4,2,1,4,16,23,18.25
7,0.35,1e4,2,2,10,10,26,13.20
7,0.35,1e5,1,1,17,14,53,20.82
7,0.35,1e5,1,2,6,10,25,13.67
7,0.35,1e5,2,1,20,13,26,18.00
7,0.35,1e5,2,2,1,11,11,11.00


==> results/simplex_2d_SRichardson/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,8,8,8.00
2,0.0,1.,1,2,20,8,8,8.00
2,0.0,1.,2,1,20,8,8,8.00
2,0.0,1.,2,2,20,8,8,8.00
2,0.0,1e1,1,1,20,8,8,8.00
2,0.0,1e1,1,2,20,8,8,8.00
2,0.0,1e1,2,1,20,8,8,8.00
2,0.0,1e1,2,2,20,8,8,8.00
2,0.0,1e2,1,1,20,8,8,8.00
2,0.0,1e2,1,2,20,8,8,8.00
2,0.0,1e2,2,1,20,8,8,8.00
2,0.0,1e2,2,2,20,8,8,8.00
2,0.0,1e3,1,1,20,8,8,8.00
2,0.0,1e3,1,2,20,8,8,8.00
2,0.0,1e3,2,1,20,8,8,8.00
2,0.0,1e3,2,2,20,8,8,8.00
2,0.0,1e4,1,1,20,9,9,9.00
2,0.0,1e4,1,2,20,9,9,9.00
2,0.0,1e4,2,1,20,9,9,9.00
2,0.0,1e4,2,2,20,9,9,9.00
2,0.0,1e5,1,1,20,12,12,12.00
2,0.0,1e5,1,2,20,12,12,12.00
2,0.0,1e5,2,1,20,12,12,12.00
2,0.0,1e5,2,2,20,12,12,12.00
2,0.0,1e6,1,1,20,8,8,8.00
2,0.0,1e6,1,2,20,8,8,8.00
2,0.0,1e6,2,1,20,8,8,8.00
2,0.0,1e6,2,2,20,8,8,8.00
2,0.0,1e7,1,1,20,6,6,6.00
2,0.0,1e7,1,2,20,6,6,6.00
2,0.0,1e7,2,1,20,6,6,6.00
2,0.0,1e7,2,2,20,6,6,6.00
2,0.0,1e8,1,1,20,5,5,5.00
2,0.0,1e8,1,2,20,5,5,5.00
2,0.0,1e8,2,1,20,5,5,5.00
2,0.0,1e8,2,2,20,5,5,5.00
2,0.05,1.,1,1,20,8,8,8.00
2,0.05,1.,1,2,20,8,8,8.00
2,0.05,1.,2,1,20,8,8,8.00
2,0.05,1.,2,2,20,8,8,8.00
2,0.05,1e1,1,1,20,8,8,8.00
2,0.05,1e1,1,2,20,8,8,8.00
2,0.05,1e1,2,1,20,8,8,8.00
2,0.05,1e1,2,2,20,8,8,8.00
2,0.05,1e2,1,1,20,8,8,8.00
2,0.05,1e2,1,2,20,8,8,8.00
2,0.05,1e2,2,1,20,8,8,8.00
2,0.05,1e2,2,2,20,8,8,8.00
2,0.05,1e3,1,1,20,8,8,8.00
2,0.05,1e3,1,2,20,8,8,8.00
2,0.05,1e3,2,1,20,8,8,8.00
2,0.05,1e3,2,2,20,8,8,8.00
2,0.05,1e4,1,1,20,8,10,8.95
2,0.05,1e4,1,2,20,9,9,9.00
2,0.05,1e4,2,1,20,9,9,9.00
2,0.05,1e4,2,2,20,9,9,9.00
2,0.05,1e5,1,1,20,12,13,12.55
2,0.05,1e5,1,2,20,12,13,12.55
2,0.05,1e5,2,1,20,11,13,12.40
2,0.05,1e5,2,2,20,11,13,12.50
2,0.05,1e6,1,1,20,8,9,8.40
2,0.05,1e6,1,2,20,8,13,8.75
2,0.05,1e6,2,1,20,8,9,8.15
2,0.05,1e6,2,2,20,8,13,8.70
2,0.05,1e7,1,1,20,6,6,6.00
2,0.05,1e7,1,2,20,6,6,6.00
2,0.05,1e7,2,1,20,6,6,6.00
2,0.05,1e7,2,2,20,6,6,6.00
2,0.05,1e8,1,1,20,5,5,5.00
2,0.05,1e8,1,2,20,5,5,5.00
2,0.05,1e8,2,1,20,5,5,5.00
2,0.05,1e8,2,2,20,5,5,5.00
2,0.1,1.,1,1,20,8,8,8.00
2,0.1,1.,1,2,20,8,8,8.00
2,0.1,1.,2,1,20,8,8,8.00
2,0.1,1.,2,2,20,8,8,8.00
2,0.1,1e1,1,1,20,8,8,8.00
2,0.1,1e1,1,2,20,8,8,8.00
2,0.1,1e1,2,1,20,8,8,8.00
2,0.1,1e1,2,2,20,8,8,8.00
2,0.1,1e2,1,1,20,8,8,8.00
2,0.1,1e2,1,2,20,8,8,8.00
2,0.1,1e2,2,1,20,8,8,8.00
2,0.1,1e2,2,2,20,8,8,8.00
2,0.1,1e3,1,1,20,8,8,8.00
2,0.1,1e3,1,2,20,8,8,8.00
2,0.1,1e3,2,1,20,8,8,8.00
2,0.1,1e3,2,2,20,8,8,8.00
2,0.1,1e4,1,1,20,9,10,9.05
2,0.1,1e4,1,2,20,8,10,9.10
2,0.1,1e4,2,1,20,9,10,9.10
2,0.1,1e4,2,2,20,9,9,9.00
2,0.1,1e5,1,1,20,12,13,12.75
2,0.1,1e5,1,2,20,12,13,12.65
2,0.1,1e5,2,1,20,11,13,12.60
2,0.1,1e5,2,2,20,12,13,12.65
2,0.1,1e6,1,1,20,8,13,9.10
2,0.1,1e6,1,2,20,8,13,8.95
2,0.1,1e6,2,1,20,8,13,9.55
2,0.1,1e6,2,2,20,8,13,9.10
2,0.1,1e7,1,1,20,6,6,6.00
2,0.1,1e7,1,2,20,6,6,6.00
2,0.1,1e7,2,1,20,6,6,6.00
2,0.1,1e7,2,2,20,6,6,6.00
2,0.1,1e8,1,1,20,5,5,5.00
2,0.1,1e8,1,2,20,5,5,5.00
2,0.1,1e8,2,1,20,5,5,5.00
2,0.1,1e8,2,2,20,5,5,5.00
2,0.15,1.,1,1,20,8,8,8.00
2,0.15,1.,1,2,20,8,8,8.00
2,0.15,1.,2,1,20,8,8,8.00
2,0.15,1.,2,2,20,8,8,8.00
2,0.15,1e1,1,1,20,8,8,8.00
2,0.15,1e1,1,2,20,8,8,8.00
2,0.15,1e1,2,1,20,8,8,8.00
2,0.15,1e1,2,2,20,8,8,8.00
2,0.15,1e2,1,1,20,8,8,8.00
2,0.15,1e2,1,2,20,8,8,8.00
2,0.15,1e2,2,1,20,8,8,8.00
2,0.15,1e2,2,2,20,8,8,8.00
2,0.15,1e3,1,1,20,8,8,8.00
2,0.15,1e3,1,2,20,8,8,8.00
2,0.15,1e3,2,1,20,8,8,8.00
2,0.15,1e3,2,2,20,8,9,8.05
2,0.15,1e4,1,1,20,9,10,9.55
2,0.15,1e4,1,2,20,8,10,9.25
2,0.15,1e4,2,1,20,9,10,9.35
2,0.15,1e4,2,2,20,9,10,9.35
2,0.15,1e5,1,1,20,11,13,12.60
2,0.15,1e5,1,2,20,12,13,12.75
2,0.15,1e5,2,1,20,11,13,12.80
2,0.15,1e5,2,2,20,12,13,12.85
2,0.15,1e6,1,1,20,8,13,9.75
2,0.15,1e6,1,2,20,8,13,10.15
2,0.15,1e6,2,1,20,8,13,9.95
2,0.15,1e6,2,2,20,8,13,9.90
2,0.15,1e7,1,1,20,6,6,6.00
2,0.15,1e7,1,2,20,6,6,6.00
2,0.15,1e7,2,1,20,6,6,6.00
2,0.15,1e7,2,2,20,6,6,6.00
2,0.15,1e8,1,1,20,5,5,5.00
2,0.15,1e8,1,2,20,5,5,5.00
2,0.15,1e8,2,1,20,5,5,5.00
2,0.15,1e8,2,2,20,5,5,5.00
2,0.2,1.,1,1,20,8,8,8.00
2,0.2,1.,1,2,20,8,8,8.00
2,0.2,1.,2,1,20,8,8,8.00
2,0.2,1.,2,2,20,8,8,8.00
2,0.2,1e1,1,1,20,8,8,8.00
2,0.2,1e1,1,2,20,8,8,8.00
2,0.2,1e1,2,1,20,8,8,8.00
2,0.2,1e1,2,2,20,8,8,8.00
2,0.2,1e2,1,1,20,8,8,8.00
2,0.2,1e2,1,2,20,8,8,8.00
2,0.2,1e2,2,1,20,8,8,8.00
2,0.2,1e2,2,2,20,8,8,8.00
2,0.2,1e3,1,1,20,8,9,8.15
2,0.2,1e3,1,2,20,8,9,8.05
2,0.2,1e3,2,1,20,8,9,8.05
2,0.2,1e3,2,2,20,8,9,8.20
2,0.2,1e4,1,1,20,9,11,9.60
2,0.2,1e4,1,2,20,8,11,9.40
2,0.2,1e4,2,1,20,8,11,9.50
2,0.2,1e4,2,2,20,7,10,9.25
2,0.2,1e5,1,1,20,7,13,12.35
2,0.2,1e5,1,2,20,8,13,12.50
2,0.2,1e5,2,1,20,12,13,12.85
2,0.2,1e5,2,2,20,11,13,12.70
2,0.2,1e6,1,1,20,8,13,10.40
2,0.2,1e6,1,2,20,8,13,9.55
2,0.2,1e6,2,1,20,8,13,10.40
2,0.2,1e6,2,2,20,8,13,10.60
2,0.2,1e7,1,1,20,6,6,6.00
2,0.2,1e7,1,2,20,6,6,6.00
2,0.2,1e7,2,1,20,6,6,6.00
2,0.2,1e7,2,2,20,6,6,6.00
2,0.2,1e8,1,1,20,5,5,5.00
2,0.2,1e8,1,2,20,5,5,5.00
2,0.2,1e8,2,1,20,5,5,5.00
2,0.2,1e8,2,2,20,5,5,5.00
2,0.25,1.,1,1,20,8,8,8.00
2,0.25,1.,1,2,20,8,8,8.00
2,0.25,1.,2,1,20,8,8,8.00
2,0.25,1.,2,2,20,8,8,8.00
2,0.25,1e1,1,1,20,8,8,8.00
2,0.25,1e1,1,2,20,8,8,8.00
2,0.25,1e1,2,1,20,8,8,8.00
2,0.25,1e1,2,2,20,8,8,8.00
2,0.25,1e2,1,1,20,8,8,8.00
2,0.25,1e2,1,2,20,8,8,8.00
2,0.25,1e2,2,1,20,8,8,8.00
2,0.25,1e2,2,2,20,8,8,8.00
2,0.25,1e3,1,1,20,8,9,8.20
2,0.25,1e3,1,2,20,8,9,8.15
2,0.25,1e3,2,1,20,8,9,8.10
2,0.25,1e3,2,2,20,8,9,8.15
2,0.25,1e4,1,1,20,7,10,9.55
2,0.25,1e4,1,2,20,8,11,9.50
2,0.25,1e4,2,1,20,7,11,9.40
2,0.25,1e4,2,2,20,9,11,9.65
2,0.25,1e5,1,1,20,7,13,11.90
2,0.25,1e5,1,2,20,11,13,12.50
2,0.25,1e5,2,1,20,7,13,11.70
2,0.25,1e5,2,2,20,7,13,12.05
2,0.25,1e6,1,1,20,9,13,10.95
2,0.25,1e6,1,2,20,8,13,10.95
2,0.25,1e6,2,1,20,9,13,11.35
2,0.25,1e6,2,2,20,8,13,10.20
2,0.25,1e7,1,1,20,6,6,6.00
2,0.25,1e7,1,2,20,6,6,6.00
2,0.25,1e7,2,1,20,6,6,6.00
2,0.25,1e7,2,2,20,6,6,6.00
2,0.25,1e8,1,1,20,5,5,5.00
2,0.25,1e8,1,2,20,5,5,5.00
2,0.25,1e8,2,1,20,5,5,5.00
2,0.25,1e8,2,2,20,5,5,5.00
2,0.3,1.,1,1,20,8,8,8.00
2,0.3,1.,1,2,20,8,8,8.00
2,0.3,1.,2,1,20,8,8,8.00
2,0.3,1.,2,2,20,8,8,8.00
2,0.3,1e1,1,1,20,8,8,8.00
2,0.3,1e1,1,2,20,8,8,8.00
2,0.3,1e1,2,1,20,8,8,8.00
2,0.3,1e1,2,2,20,8,8,8.00
2,0.3,1e2,1,1,20,8,8,8.00
2,0.3,1e2,1,2,20,8,8,8.00
2,0.3,1e2,2,1,20,8,8,8.00
2,0.3,1e2,2,2,20,8,8,8.00
2,0.3,1e3,1,1,20,8,9,8.35
2,0.3,1e3,1,2,20,8,9,8.25
2,0.3,1e3,2,1,20,8,9,8.30
2,0.3,1e3,2,2,20,8,9,8.50
2,0.3,1e4,1,1,20,9,11,9.70
2,0.3,1e4,1,2,20,7,11,9.60
2,0.3,1e4,2,1,20,8,10,9.40
2,0.3,1e4,2,2,20,9,11,9.80
2,0.3,1e5,1,1,20,11,13,12.45
2,0.3,1e5,1,2,20,7,13,12.45
2,0.3,1e5,2,1,20,8,13,12.25
2,0.3,1e5,2,2,20,8,13,12.20
2,0.3,1e6,1,1,20,8,13,11.25
2,0.3,1e6,1,2,20,6,13,9.35
2,0.3,1e6,2,1,20,8,13,10.95
2,0.3,1e6,2,2,20,8,13,10.55
2,0.3,1e7,1,1,20,6,6,6.00
2,0.3,1e7,1,2,20,6,6,6.00
2,0.3,1e7,2,1,20,5,6,5.90
2,0.3,1e7,2,2,20,6,6,6.00
2,0.3,1e8,1,1,20,5,5,5.00
2,0.3,1e8,1,2,20,5,5,5.00
2,0.3,1e8,2,1,20,5,5,5.00
2,0.3,1e8,2,2,20,5,5,5.00
2,0.35,1.,1,1,20,8,8,8.00
2,0.35,1.,1,2,20,8,8,8.00
2,0.35,1.,2,1,20,8,8,8.00
2,0.35,1.,2,2,20,8,8,8.00
2,0.35,1e1,1,1,20,8,8,8.00
2,0.35,1e1,1,2,20,8,8,8.00
2,0.35,1e1,2,1,20,8,8,8.00
2,0.35,1e1,2,2,20,8,8,8.00
2,0.35,1e2,1,1,20,8,8,8.00
2,0.35,1e2,1,2,20,8,9,8.05
2,0.35,1e2,2,1,20,8,8,8.00
2,0.35,1e2,2,2,20,8,8,8.00
2,0.35,1e3,1,1,20,8,9,8.55
2,0.35,1e3,1,2,20,8,9,8.60
2,0.35,1e3,2,1,20,8,9,8.35
2,0.35,1e3,2,2,20,8,9,8.50
2,0.35,1e4,1,1,20,9,12,10.15
2,0.35,1e4,1,2,20,9,11,10.15
2,0.35,1e4,2,1,20,9,11,9.70
2,0.35,1e4,2,2,20,9,11,9.90
2,0.35,1e5,1,1,20,11,13,12.55
2,0.35,1e5,1,2,20,7,13,12.30
2,0.35,1e5,2,1,20,8,13,11.90
2,0.35,1e5,2,2,20,7,13,11.90
2,0.35,1e6,1,1,20,8,13,11.15
2,0.35,1e6,1,2,20,6,13,10.20
2,0.35,1e6,2,1,20,6,13,10.05
2,0.35,1e6,2,2,20,8,13,10.80
2,0.35,1e7,1,1,20,5,6,5.90
2,0.35,1e7,1,2,20,6,6,6.00
2,0.35,1e7,2,1,20,5,7,6.00
2,0.35,1e7,2,2,20,5,6,5.95
2,0.35,1e8,1,1,20,5,5,5.00
2,0.35,1e8,1,2,20,5,5,5.00
2,0.35,1e8,2,1,20,5,5,5.00
2,0.35,1e8,2,2,20,5,5,5.00
3,0.0,1.,1,1,20,14,14,14.00
3,0.0,1.,1,2,20,14,14,14.00
3,0.0,1.,2,1,20,14,14,14.00
3,0.0,1.,2,2,20,14,14,14.00
3,0.0,1e1,1,1,20,17,17,17.00
3,0.0,1e1,1,2,20,17,17,17.00
3,0.0,1e1,2,1,20,17,17,17.00
3,0.0,1e1,2,2,20,17,17,17.00
3,0.0,1e2,1,1,20,18,18,18.00
3,0.0,1e2,1,2,20,18,18,18.00
3,0.0,1e2,2,1,20,18,18,18.00
3,0.0,1e2,2,2,20,18,18,18.00
3,0.0,1e3,1,1,20,24,24,24.00
3,0.0,1e3,1,2,20,24,24,24.00
3,0.0,1e3,2,1,20,24,24,24.00
3,0.0,1e3,2,2,20,24,24,24.00
3,0.0,1e4,1,1,20,26,26,26.00
3,0.0,1e4,1,2,20,26,26,26.00
3,0.0,1e4,2,1,20,26,26,26.00
3,0.0,1e4,2,2,20,26,26,26.00
3,0.0,1e5,1,1,20,27,27,27.00
3,0.0,1e5,1,2,20,27,27,27.00
3,0.0,1e5,2,1,20,27,27,27.00
3,0.0,1e5,2,2,20,27,27,27.00
3,0.0,1e6,1,1,20,23,23,23.00
3,0.0,1e6,1,2,20,23,23,23.00
3,0.0,1e6,2,1,20,23,23,23.00
3,0.0,1e6,2,2,20,23,23,23.00
3,0.0,1e7,1,1,20,17,17,17.00
3,0.0,1e7,1,2,20,17,17,17.00
3,0.0,1e7,2,1,20,17,17,17.00
3,0.0,1e7,2,2,20,17,17,17.00
3,0.0,1e8,1,1,20,11,11,11.00
3,0.0,1e8,1,2,20,11,11,11.00
3,0.0,1e8,2,1,20,11,11,11.00
3,0.0,1e8,2,2,20,11,11,11.00
3,0.05,1.,1,1,20,13,14,13.90
3,0.05,1.,1,2,20,13,14,13.70
3,0.05,1.,2,1,20,13,14,13.95
3,0.05,1.,2,2,20,13,14,13.95
3,0.05,1e1,1,1,20,16,17,16.90
3,0.05,1e1,1,2,20,16,17,16.95
3,0.05,1e1,2,1,20,17,17,17.00
3,0.05,1e1,2,2,20,17,17,17.00
3,0.05,1e2,1,1,20,18,19,18.15
3,0.05,1e2,1,2,20,18,19,18.05
3,0.05,1e2,2,1,20,18,18,18.00
3,0.05,1e2,2,2,20,17,18,17.95
3,0.05,1e3,1,1,20,19,26,24.10
3,0.05,1e3,1,2,20,23,26,24.85
3,0.05,1e3,2,1,20,19,25,23.70
3,0.05,1e3,2,2,20,19,26,23.90
3,0.05,1e4,1,1,20,26,28,26.80
3,0.05,1e4,1,2,20,26,29,27.25
3,0.05,1e4,2,1,20,26,28,27.10
3,0.05,1e4,2,2,20,25,28,27.00
3,0.05,1e5,1,1,20,27,28,27.30
3,0.05,1e5,1,2,20,27,28,27.45
3,0.05,1e5,2,1,20,27,28,27.50
3,0.05,1e5,2,2,20,27,28,27.30
3,0.05,1e6,1,1,20,22,25,23.00
3,0.05,1e6,1,2,20,22,24,23.10
3,0.05,1e6,2,1,20,22,24,22.90
3,0.05,1e6,2,2,20,22,24,23.05
3,0.05,1e7,1,1,20,15,18,16.45
3,0.05,1e7,1,2,20,14,18,16.45
3,0.05,1e7,2,1,20,15,18,16.30
3,0.05,1e7,2,2,20,15,18,16.25
3,0.05,1e8,1,1,20,11,11,11.00
3,0.05,1e8,1,2,20,11,11,11.00
3,0.05,1e8,2,1,20,11,11,11.00
3,0.05,1e8,2,2,20,11,11,11.00
3,0.1,1.,1,1,20,13,15,13.80
3,0.1,1.,1,2,20,13,15,14.00
3,0.1,1.,2,1,20,13,15,13.95
3,0.1,1.,2,2,20,13,15,14.10
3,0.1,1e1,1,1,20,17,17,17.00
3,0.1,1e1,1,2,20,16,17,16.75
3,0.1,1e1,2,1,20,16,17,16.95
3,0.1,1e1,2,2,20,16,17,16.90
3,0.1,1e2,1,1,20,18,19,18.20
3,0.1,1e2,1,2,20,17,19,18.25
3,0.1,1e2,2,1,20,18,19,18.20
3,0.1,1e2,2,2,20,18,19,18.20
3,0.1,1e3,1,1,20,19,25,23.60
3,0.1,1e3,1,2,20,18,26,23.60
3,0.1,1e3,2,1,20,19,26,24.35
3,0.1,1e3,2,2,20,18,26,24.00
3,0.1,1e4,1,1,20,26,29,27.05
3,0.1,1e4,1,2,20,26,29,27.05
3,0.1,1e4,2,1,20,25,28,27.05
3,0.1,1e4,2,2,20,25,29,27.25
3,0.1,1e5,1,1,20,26,28,27.60
3,0.1,1e5,1,2,20,27,28,27.65
3,0.1,1e5,2,1,20,27,28,27.40
3,0.1,1e5,2,2,20,27,28,27.55
3,0.1,1e6,1,1,20,21,24,23.25
3,0.1,1e6,1,2,20,22,25,23.10
3,0.1,1e6,2,1,20,22,24,23.05
3,0.1,1e6,2,2,20,22,25,23.20
3,0.1,1e7,1,1,20,15,18,16.70
3,0.1,1e7,1,2,20,15,18,16.40
3,0.1,1e7,2,1,20,14,18,16.20
3,0.1,1e7,2,2,20,15,18,16.45
3,0.1,1e8,1,1,20,11,11,11.00
3,0.1,1e8,1,2,20,10,11,10.95
3,0.1,1e8,2,1,20,10,11,10.90
3,0.1,1e8,2,2,20,11,11,11.00
3,0.15,1.,1,1,20,13,16,14.30
3,0.15,1.,1,2,20,13,15,14.00
3,0.15,1.,2,1,20,13,16,14.45
3,0.15,1.,2,2,20,13,15,14.20
3,0.15,1e1,1,1,20,16,17,16.95
3,0.15,1e1,1,2,20,16,17,16.95
3,0.15,1e1,2,1,20,17,17,17.00
3,0.15,1e1,2,2,20,16,17,16.95
3,0.15,1e2,1,1,20,18,19,18.50
3,0.15,1e2,1,2,20,18,19,18.35
3,0.15,1e2,2,1,20,18,19,18.15
3,0.15,1e2,2,2,20,18,19,18.45
3,0.15,1e3,1,1,20,19,27,23.95
3,0.15,1e3,1,2,20,19,27,24.30
3,0.15,1e3,2,1,20,21,27,24.75
3,0.15,1e3,2,2,20,20,26,24.20
3,0.15,1e4,1,1,20,27,29,27.60
3,0.15,1e4,1,2,20,26,29,27.25
3,0.15,1e4,2,1,20,25,29,27.45
3,0.15,1e4,2,2,20,26,29,27.50
3,0.15,1e5,1,1,20,27,28,27.70
3,0.15,1e5,1,2,20,27,28,27.65
3,0.15,1e5,2,1,20,26,28,27.50
3,0.15,1e5,2,2,20,27,28,27.70
3,0.15,1e6,1,1,20,22,25,23.35
3,0.15,1e6,1,2,20,22,25,23.65
3,0.15,1e6,2,1,20,22,25,23.50
3,0.15,1e6,2,2,20,14,25,22.85
3,0.15,1e7,1,1,20,12,18,15.65
3,0.15,1e7,1,2,20,12,18,15.70
3,0.15,1e7,2,1,20,12,19,16.85
3,0.15,1e7,2,2,20,14,18,16.20
3,0.15,1e8,1,1,20,11,11,11.00
3,0.15,1e8,1,2,20,11,11,11.00
3,0.15,1e8,2,1,20,11,11,11.00
3,0.15,1e8,2,2,20,11,11,11.00
3,0.2,1.,1,1,20,13,16,14.50
3,0.2,1.,1,2,20,13,16,14.85
3,0.2,1.,2,1,20,13,17,14.80
3,0.2,1.,2,2,20,13,16,14.20
3,0.2,1e1,1,1,20,16,18,16.95
3,0.2,1e1,1,2,20,17,17,17.00
3,0.2,1e1,2,1,20,16,17,16.85
3,0.2,1e1,2,2,20,16,17,16.95
3,0.2,1e2,1,1,20,18,20,18.50
3,0.2,1e2,1,2,20,18,20,18.55
3,0.2,1e2,2,1,20,18,19,18.70
3,0.2,1e2,2,2,20,17,19,18.25
3,0.2,1e3,1,1,20,20,27,24.00
3,0.2,1e3,1,2,20,19,27,24.95
3,0.2,1e3,2,1,20,22,27,24.95
3,0.2,1e3,2,2,20,23,27,24.90
3,0.2,1e4,1,1,20,26,29,27.65
3,0.2,1e4,1,2,20,26,29,27.90
3,0.2,1e4,2,1,20,25,30,27.35
3,0.2,1e4,2,2,20,25,29,27.45
3,0.2,1e5,1,1,20,26,28,27.60
3,0.2,1e5,1,2,20,27,29,28.00
3,0.2,1e5,2,1,20,25,28,27.20
3,0.2,1e5,2,2,20,27,29,28.10
3,0.2,1e6,1,1,20,14,25,22.95
3,0.2,1e6,1,2,20,16,25,23.30
3,0.2,1e6,2,1,20,22,25,23.95
3,0.2,1e6,2,2,20,23,25,24.15
3,0.2,1e7,1,1,20,12,18,15.80
3,0.2,1e7,1,2,20,12,18,16.25
3,0.2,1e7,2,1,20,12,19,16.45
3,0.2,1e7,2,2,20,12,19,16.40
3,0.2,1e8,1,1,20,11,11,11.00
3,0.2,1e8,1,2,20,11,11,11.00
3,0.2,1e8,2,1,20,11,11,11.00
3,0.2,1e8,2,2,20,11,11,11.00
3,0.25,1.,1,1,20,14,17,15.15
3,0.25,1.,1,2,20,13,16,14.80
3,0.25,1.,2,1,20,14,16,14.95
3,0.25,1.,2,2,20,13,17,15.15
3,0.25,1e1,1,1,20,17,18,17.05
3,0.25,1e1,1,2,20,16,18,17.00
3,0.25,1e1,2,1,20,17,18,17.05
3,0.25,1e1,2,2,20,16,18,16.95
3,0.25,1e2,1,1,20,18,20,18.90
3,0.25,1e2,1,2,20,18,20,18.85
3,0.25,1e2,2,1,20,16,20,18.75
3,0.25,1e2,2,2,20,17,20,18.70
3,0.25,1e3,1,1,20,22,28,25.10
3,0.25,1e3,1,2,20,21,27,24.65
3,0.25,1e3,2,1,20,21,27,24.45
3,0.25,1e3,2,2,20,20,27,24.20
3,0.25,1e4,1,1,20,25,30,28.05
3,0.25,1e4,1,2,20,26,30,28.20
3,0.25,1e4,2,1,20,25,30,27.65
3,0.25,1e4,2,2,20,27,30,28.35
3,0.25,1e5,1,1,20,26,31,28.00
3,0.25,1e5,1,2,20,26,29,27.85
3,0.25,1e5,2,1,20,26,30,27.65
3,0.25,1e5,2,2,20,26,29,27.70
3,0.25,1e6,1,1,20,22,25,23.90
3,0.25,1e6,1,2,20,21,25,23.60
3,0.25,1e6,2,1,20,15,25,23.35
3,0.25,1e6,2,2,20,15,25,23.25
3,0.25,1e7,1,1,20,12,19,15.45
3,0.25,1e7,1,2,20,12,18,15.90
3,0.25,1e7,2,1,20,11,19,15.75
3,0.25,1e7,2,2,20,12,19,16.50
3,0.25,1e8,1,1,20,11,11,11.00
3,0.25,1e8,1,2,20,11,11,11.00
3,0.25,1e8,2,1,20,11,11,11.00
3,0.25,1e8,2,2,20,11,11,11.00
3,0.3,1.,1,1,20,14,17,15.50
3,0.3,1.,1,2,20,14,17,15.40
3,0.3,1.,2,1,20,14,17,15.15
3,0.3,1.,2,2,20,13,17,15.40
3,0.3,1e1,1,1,20,16,18,17.10
3,0.3,1e1,1,2,20,16,18,17.05
3,0.3,1e1,2,1,20,17,18,17.05
3,0.3,1e1,2,2,20,16,18,17.00
3,0.3,1e2,1,1,20,18,20,19.15
3,0.3,1e2,1,2,20,18,20,18.85
3,0.3,1e2,2,1,20,18,20,18.90
3,0.3,1e2,2,2,20,18,20,18.80
3,0.3,1e3,1,1,20,22,28,24.70
3,0.3,1e3,1,2,20,19,28,24.45
3,0.3,1e3,2,1,20,22,28,25.25
3,0.3,1e3,2,2,20,20,28,24.55
3,0.3,1e4,1,1,20,27,30,28.00
3,0.3,1e4,1,2,20,26,30,28.15
3,0.3,1e4,2,1,20,27,30,28.20
3,0.3,1e4,2,2,20,26,30,28.40
3,0.3,1e5,1,1,20,25,29,27.50
3,0.3,1e5,1,2,20,19,30,27.35
3,0.3,1e5,2,1,20,25,33,28.10
3,0.3,1e5,2,2,20,25,29,27.55
3,0.3,1e6,1,1,20,15,26,23.85
3,0.3,1e6,1,2,20,15,27,24.00
3,0.3,1e6,2,1,20,22,25,24.05
3,0.3,1e6,2,2,20,14,26,23.40
3,0.3,1e7,1,1,20,12,18,16.05
3,0.3,1e7,1,2,20,12,20,16.05
3,0.3,1e7,2,1,20,12,19,15.80
3,0.3,1e7,2,2,20,12,19,16.25
3,0.3,1e8,1,1,20,11,11,11.00
3,0.3,1e8,1,2,20,11,11,11.00
3,0.3,1e8,2,1,20,11,11,11.00
3,0.3,1e8,2,2,20,10,11,10.95
3,0.35,1.,1,1,20,15,17,16.10
3,0.35,1.,1,2,20,14,17,16.20
3,0.35,1.,2,1,20,13,17,15.60
3,0.35,1.,2,2,20,14,17,16.05
3,0.35,1e1,1,1,20,16,18,17.15
3,0.35,1e1,1,2,20,17,18,17.40
3,0.35,1e1,2,1,20,16,18,17.05
3,0.35,1e1,2,2,20,16,18,17.10
3,0.35,1e2,1,1,20,17,22,19.30
3,0.35,1e2,1,2,20,18,21,19.40
3,0.35,1e2,2,1,20,18,22,19.25
3,0.35,1e2,2,2,20,18,21,19.35
3,0.35,1e3,1,1,20,19,28,24.40
3,0.35,1e3,1,2,20,23,28,25.25
3,0.35,1e3,2,1,20,22,29,25.65
3,0.35,1e3,2,2,20,20,29,24.80
3,0.35,1e4,1,1,20,28,31,29.00
3,0.35,1e4,1,2,20,26,31,28.35
3,0.35,1e4,2,1,20,27,30,28.75
3,0.35,1e4,2,2,20,27,31,28.65
3,0.35,1e5,1,1,20,25,33,28.55
3,0.35,1e5,1,2,20,21,34,27.90
3,0.35,1e5,2,1,20,23,32,28.15
3,0.35,1e5,2,2,20,20,34,27.70
3,0.35,1e6,1,1,20,16,28,24.80
3,0.35,1e6,1,2,20,14,26,23.65
3,0.35,1e6,2,1,20,23,27,24.40
3,0.35,1e6,2,2,20,14,26,24.40
3,0.35,1e7,1,1,20,11,19,15.65
3,0.35,1e7,1,2,20,11,21,16.50
3,0.35,1e7,2,1,20,11,23,16.00
3,0.35,1e7,2,2,20,12,20,15.90
3,0.35,1e8,1,1,20,11,11,11.00
3,0.35,1e8,1,2,20,11,11,11.00
3,0.35,1e8,2,1,20,11,11,11.00
3,0.35,1e8,2,2,20,11,11,11.00
7,0.0,1.,1,1,20,21,21,21.00
7,0.0,1.,1,2,20,21,21,21.00
7,0.0,1.,2,1,20,21,21,21.00
7,0.0,1.,2,2,20,21,21,21.00
7,0.0,1e1,1,1,20,43,43,43.00
7,0.0,1e1,1,2,20,43,43,43.00
7,0.0,1e1,2,1,20,43,43,43.00
7,0.0,1e1,2,2,20,43,43,43.00
7,0.0,1e2,1,1,20,64,64,64.00
7,0.0,1e2,1,2,20,64,64,64.00
7,0.0,1e2,2,1,20,64,64,64.00
7,0.0,1e2,2,2,20,64,64,64.00
7,0.0,1e3,1,1,20,78,78,78.00
7,0.0,1e3,1,2,20,78,78,78.00
7,0.0,1e3,2,1,20,78,78,78.00
7,0.0,1e3,2,2,20,78,78,78.00
7,0.0,1e4,1,1,20,82,82,82.00
7,0.0,1e4,1,2,20,82,82,82.00
7,0.0,1e4,2,1,20,82,82,82.00
7,0.0,1e4,2,2,20,82,82,82.00
7,0.0,1e5,1,1,20,79,79,79.00
7,0.0,1e5,1,2,20,79,79,79.00
7,0.0,1e5,2,1,20,79,79,79.00
7,0.0,1e5,2,2,20,79,79,79.00
7,0.0,1e6,1,1,20,61,61,61.00
7,0.0,1e6,1,2,20,61,61,61.00
7,0.0,1e6,2,1,20,61,61,61.00
7,0.0,1e6,2,2,20,61,61,61.00
7,0.0,1e7,1,1,20,46,46,46.00
7,0.0,1e7,1,2,20,46,46,46.00
7,0.0,1e7,2,1,20,46,46,46.00
7,0.0,1e7,2,2,20,46,46,46.00
7,0.0,1e8,1,1,20,21,21,21.00
7,0.0,1e8,1,2,20,21,21,21.00
7,0.0,1e8,2,1,20,21,21,21.00
7,0.0,1e8,2,2,20,21,21,21.00
7,0.05,1.,1,1,20,20,22,21.00
7,0.05,1.,1,2,20,20,23,21.35
7,0.05,1.,2,1,20,19,22,21.00
7,0.05,1.,2,2,20,19,23,21.05
7,0.05,1e1,1,1,20,41,46,43.50
7,0.05,1e1,1,2,20,42,46,43.60
7,0.05,1e1,2,1,20,41,46,43.80
7,0.05,1e1,2,2,20,41,46,44.15
7,0.05,1e2,1,1,20,64,69,66.70
7,0.05,1e2,1,2,20,64,69,67.10
7,0.05,1e2,2,1,20,64,69,67.05
7,0.05,1e2,2,2,20,64,69,67.35
7,0.05,1e3,1,1,20,74,82,78.60
7,0.05,1e3,1,2,20,73,81,77.85
7,0.05,1e3,2,1,20,73,82,78.75
7,0.05,1e3,2,2,20,74,81,78.90
7,0.05,1e4,1,1,20,81,91,83.55
7,0.05,1e4,1,2,20,81,90,83.80
7,0.05,1e4,2,1,20,81,91,84.10
7,0.05,1e4,2,2,20,81,91,83.55
7,0.05,1e5,1,1,20,78,92,85.40
7,0.05,1e5,1,2,20,77,91,85.00
7,0.05,1e5,2,1,20,80,89,84.70
7,0.05,1e5,2,2,20,77,91,86.15
7,0.05,1e6,1,1,20,61,73,65.20
7,0.05,1e6,1,2,20,61,72,64.85
7,0.05,1e6,2,1,20,62,73,64.50
7,0.05,1e6,2,2,20,61,73,63.70
7,0.05,1e7,1,1,20,46,48,46.90
7,0.05,1e7,1,2,20,46,48,46.90
7,0.05,1e7,2,1,20,45,57,46.90
7,0.05,1e7,2,2,20,46,48,46.80
7,0.05,1e8,1,1,20,21,23,22.45
7,0.05,1e8,1,2,20,22,23,22.45
7,0.05,1e8,2,1,20,22,24,22.75
7,0.05,1e8,2,2,20,21,24,22.75
7,0.1,1.,1,1,20,20,24,22.00
7,0.1,1.,1,2,20,20,24,22.05
7,0.1,1.,2,1,20,19,23,21.35
7,0.1,1.,2,2,20,20,24,21.80
7,0.1,1e1,1,1,20,42,50,45.35
7,0.1,1e1,1,2,20,41,49,44.60
7,0.1,1e1,2,1,20,41,50,44.80
7,0.1,1e1,2,2,20,40,49,45.30
7,0.1,1e2,1,1,20,65,71,68.30
7,0.1,1e2,1,2,20,64,72,68.55
7,0.1,1e2,2,1,20,63,73,68.35
7,0.1,1e2,2,2,20,62,71,66.85
7,0.1,1e3,1,1,20,76,87,80.20
7,0.1,1e3,1,2,20,74,84,80.15
7,0.1,1e3,2,1,20,72,86,79.35
7,0.1,1e3,2,2,20,74,89,80.40
7,0.1,1e4,1,1,20,79,94,87.55
7,0.1,1e4,1,2,20,81,94,85.50
7,0.1,1e4,2,1,20,81,97,88.35
7,0.1,1e4,2,2,20,81,96,86.70
7,0.1,1e5,1,1,20,81,94,87.85
7,0.1,1e5,1,2,20,78,101,87.10
7,0.1,1e5,2,1,20,79,99,87.10
7,0.1,1e5,2,2,20,72,93,84.50
7,0.1,1e6,1,1,20,62,75,67.80
7,0.1,1e6,1,2,20,59,75,65.25
7,0.1,1e6,2,1,20,60,75,65.65
7,0.1,1e6,2,2,20,60,74,65.85
7,0.1,1e7,1,1,20,45,50,47.60
7,0.1,1e7,1,2,20,45,60,47.95
7,0.1,1e7,2,1,20,46,57,47.95
7,0.1,1e7,2,2,20,45,58,48.85
7,0.1,1e8,1,1,20,21,25,22.60
7,0.1,1e8,1,2,20,21,25,23.10
7,0.1,1e8,2,1,20,22,25,23.35
7,0.1,1e8,2,2,20,21,25,22.90
7,0.15,1.,1,1,20,19,26,22.75
7,0.15,1.,1,2,20,19,24,21.80
7,0.15,1.,2,1,20,21,25,22.50
7,0.15,1.,2,2,20,21,27,23.25
7,0.15,1e1,1,1,20,40,49,45.35
7,0.15,1e1,1,2,20,39,52,44.95
7,0.15,1e1,2,1,20,39,54,46.00
7,0.15,1e1,2,2,20,40,52,46.75
7,0.15,1e2,1,1,20,64,76,69.80
7,0.15,1e2,1,2,20,65,75,70.45
7,0.15,1e2,2,1,20,64,79,71.50
7,0.15,1e2,2,2,20,64,77,70.80
7,0.15,1e3,1,1,20,75,94,83.80
7,0.15,1e3,1,2,20,71,97,84.20
7,0.15,1e3,2,1,20,73,92,84.30
7,0.15,1e3,2,2,20,75,91,83.30
7,0.15,1e4,1,1,20,81,109,91.75
7,0.15,1e4,1,2,20,80,100,90.70
7,0.15,1e4,2,1,20,79,103,89.15
7,0.15,1e4,2,2,20,77,106,92.30
7,0.15,1e5,1,1,20,76,107,90.60
7,0.15,1e5,1,2,20,76,110,91.20
7,0.15,1e5,2,1,20,76,107,89.20
7,0.15,1e5,2,2,20,78,110,91.60
7,0.15,1e6,1,1,20,60,79,67.30
7,0.15,1e6,1,2,20,59,77,67.10
7,0.15,1e6,2,1,20,61,76,67.85
7,0.15,1e6,2,2,20,61,72,66.30
7,0.15,1e7,1,1,20,45,63,50.30
7,0.15,1e7,1,2,20,45,62,48.75
7,0.15,1e7,2,1,20,46,59,50.95
7,0.15,1e7,2,2,20,44,61,49.90
7,0.15,1e8,1,1,20,21,26,23.05
7,0.15,1e8,1,2,20,22,37,24.20
7,0.15,1e8,2,1,20,21,41,24.10
7,0.15,1e8,2,2,20,22,26,23.55
7,0.2,1.,1,1,20,20,29,23.90
7,0.2,1.,1,2,20,18,27,23.15
7,0.2,1.,2,1,20,20,27,23.25
7,0.2,1.,2,2,20,19,27,23.40
7,0.2,1e1,1,1,20,38,56,45.85
7,0.2,1e1,1,2,20,40,60,48.60
7,0.2,1e1,2,1,20,38,57,48.15
7,0.2,1e1,2,2,20,37,56,46.45
7,0.2,1e2,1,1,20,66,77,72.05
7,0.2,1e2,1,2,20,65,86,72.10
7,0.2,1e2,2,1,20,66,81,72.30
7,0.2,1e2,2,2,20,63,78,70.80
7,0.2,1e3,1,1,20,74,97,85.05
7,0.2,1e3,1,2,20,76,100,86.10
7,0.2,1e3,2,1,20,80,107,88.00
7,0.2,1e3,2,2,20,73,108,83.70
7,0.2,1e4,1,1,20,78,111,95.25
7,0.2,1e4,1,2,20,80,121,94.85
7,0.2,1e4,2,1,20,65,111,92.90
7,0.2,1e4,2,2,20,79,109,93.80
7,0.2,1e5,1,1,20,76,124,94.20
7,0.2,1e5,1,2,20,83,109,96.40
7,0.2,1e5,2,1,20,75,117,98.50
7,0.2,1e5,2,2,20,70,104,90.50
7,0.2,1e6,1,1,20,61,80,67.85
7,0.2,1e6,1,2,20,61,80,69.90
7,0.2,1e6,2,1,20,62,81,68.80
7,0.2,1e6,2,2,20,54,87,71.70
7,0.2,1e7,1,1,20,45,71,52.25
7,0.2,1e7,1,2,20,46,67,51.80
7,0.2,1e7,2,1,20,47,61,51.20
7,0.2,1e7,2,2,20,44,63,52.75
7,0.2,1e8,1,1,20,21,43,25.90
7,0.2,1e8,1,2,20,20,27,24.25
7,0.2,1e8,2,1,20,20,42,26.40
7,0.2,1e8,2,2,20,21,42,25.10
7,0.25,1.,1,1,20,21,30,25.20
7,0.25,1.,1,2,20,19,28,24.35
7,0.25,1.,2,1,20,19,28,24.20
7,0.25,1.,2,2,20,21,30,25.15
7,0.25,1e1,1,1,20,39,56,48.80
7,0.25,1e1,1,2,20,42,63,50.70
7,0.25,1e1,2,1,20,40,63,50.70
7,0.25,1e1,2,2,20,40,61,50.80
7,0.25,1e2,1,1,20,62,79,72.15
7,0.25,1e2,1,2,20,66,94,75.60
7,0.25,1e2,2,1,20,63,82,73.30
7,0.25,1e2,2,2,20,66,91,75.45
7,0.25,1e3,1,1,20,71,113,88.70
7,0.25,1e3,1,2,20,78,109,95.00
7,0.25,1e3,2,1,20,69,109,91.95
7,0.25,1e3,2,2,20,82,115,94.65
7,0.25,1e4,1,1,20,82,125,103.35
7,0.25,1e4,1,2,20,74,137,102.90
7,0.25,1e4,2,1,20,77,120,97.30
7,0.25,1e4,2,2,20,72,138,98.85
7,0.25,1e5,1,1,20,71,116,91.35
7,0.25,1e5,1,2,20,78,131,99.70
7,0.25,1e5,2,1,20,75,130,100.05
7,0.25,1e5,2,2,20,82,133,107.10
7,0.25,1e6,1,1,20,62,100,73.75
7,0.25,1e6,1,2,20,65,86,72.30
7,0.25,1e6,2,1,20,65,99,76.60
7,0.25,1e6,2,2,20,65,92,75.65
7,0.25,1e7,1,1,20,45,66,53.40
7,0.25,1e7,1,2,20,46,67,55.05
7,0.25,1e7,2,1,20,44,66,53.90
7,0.25,1e7,2,2,20,44,67,55.60
7,0.25,1e8,1,1,20,23,42,27.95
7,0.25,1e8,1,2,20,19,31,25.05
7,0.25,1e8,2,1,20,21,44,27.50
7,0.25,1e8,2,2,20,21,48,27.35
7,0.3,1.,1,1,20,21,32,26.65
7,0.3,1.,1,2,20,19,39,27.30
7,0.3,1.,2,1,20,19,32,26.20
7,0.3,1.,2,2,20,21,35,26.55
7,0.3,1e1,1,1,20,36,64,49.10
7,0.3,1e1,1,2,20,33,71,48.45
7,0.3,1e1,2,1,20,37,68,51.65
7,0.3,1e1,2,2,20,40,56,48.25
7,0.3,1e2,1,1,20,67,103,79.55
7,0.3,1e2,1,2,20,69,97,78.10
7,0.3,1e2,2,1,20,66,114,81.00
7,0.3,1e2,2,2,20,67,99,75.65
7,0.3,1e3,1,1,20,74,129,96.25
7,0.3,1e3,1,2,20,76,125,100.45
7,0.3,1e3,2,1,20,73,146,94.05
7,0.3,1e3,2,2,20,78,117,95.45
7,0.3,1e4,1,1,20,79,138,105.00
7,0.3,1e4,1,2,20,76,130,102.75
7,0.3,1e4,2,1,20,76,135,106.10
7,0.3,1e4,2,2,20,79,127,106.25
7,0.3,1e5,1,1,20,78,9999,604.85
7,0.3,1e5,1,2,20,72,146,105.10
7,0.3,1e5,2,1,20,78,139,104.00
7,0.3,1e5,2,2,20,70,139,107.25
7,0.3,1e6,1,1,20,58,108,82.20
7,0.3,1e6,1,2,20,55,106,74.00
7,0.3,1e6,2,1,20,65,126,79.00
7,0.3,1e6,2,2,20,66,90,75.20
7,0.3,1e7,1,1,20,44,69,55.35
7,0.3,1e7,1,2,20,49,72,58.20
7,0.3,1e7,2,1,20,47,68,59.15
7,0.3,1e7,2,2,20,43,72,56.70
7,0.3,1e8,1,1,20,22,49,28.75
7,0.3,1e8,1,2,20,22,37,26.90
7,0.3,1e8,2,1,20,19,37,26.85
7,0.3,1e8,2,2,20,21,51,28.45
7,0.35,1.,1,1,20,21,34,28.05
7,0.35,1.,1,2,20,25,47,33.65
7,0.35,1.,2,1,20,22,37,29.30
7,0.35,1.,2,2,20,19,39,28.20
7,0.35,1e1,1,1,20,39,71,55.65
7,0.35,1e1,1,2,20,39,76,58.10
7,0.35,1e1,2,1,20,36,82,53.25
7,0.35,1e1,2,2,20,39,76,56.95
7,0.35,1e2,1,1,20,67,133,80.40
7,0.35,1e2,1,2,20,61,115,78.25
7,0.35,1e2,2,1,20,66,121,85.40
7,0.35,1e2,2,2,20,68,104,83.15
7,0.35,1e3,1,1,20,72,133,95.45
7,0.35,1e3,1,2,20,83,150,107.95
7,0.35,1e3,2,1,20,81,132,101.75
7,0.35,1e3,2,2,20,80,140,108.40
7,0.35,1e4,1,1,7,81,9999,1514.86
7,0.35,1e4,1,2,9,93,9999,1213.22
7,0.35,1e4,2,1,3,81,140,105.00
7,0.35,1e4,2,2,10,83,9999,1098.60
7,0.35,1e5,1,1,17,80,9999,693.35
7,0.35,1e5,1,2,6,99,9999,1769.50
7,0.35,1e5,2,1,20,82,146,119.95


==> results/simplex_3d_SCG/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,18,18,18.00
2,0.0,1.,1,2,20,15,15,15.00
2,0.0,1.,2,1,20,18,18,18.00
2,0.0,1.,2,2,20,15,15,15.00
2,0.0,1e1,1,1,20,19,19,19.00
2,0.0,1e1,1,2,20,17,17,17.00
2,0.0,1e1,2,1,20,19,19,19.00
2,0.0,1e1,2,2,20,17,17,17.00
2,0.0,1e2,1,1,20,19,19,19.00
2,0.0,1e2,1,2,20,16,16,16.00
2,0.0,1e2,2,1,20,19,19,19.00
2,0.0,1e2,2,2,20,16,16,16.00
2,0.0,1e3,1,1,20,19,19,19.00
2,0.0,1e3,1,2,20,16,16,16.00
2,0.0,1e3,2,1,20,19,19,19.00
2,0.0,1e3,2,2,20,16,16,16.00
2,0.0,1e4,1,1,20,19,19,19.00
2,0.0,1e4,1,2,20,16,16,16.00
2,0.0,1e4,2,1,20,19,19,19.00
2,0.0,1e4,2,2,20,16,16,16.00
2,0.0,1e5,1,1,20,18,18,18.00
2,0.0,1e5,1,2,20,15,15,15.00
2,0.0,1e5,2,1,20,18,18,18.00
2,0.0,1e5,2,2,20,15,15,15.00
2,0.0,1e6,1,1,20,17,17,17.00
2,0.0,1e6,1,2,20,14,14,14.00
2,0.0,1e6,2,1,20,17,17,17.00
2,0.0,1e6,2,2,20,14,14,14.00
2,0.0,1e7,1,1,20,17,17,17.00
2,0.0,1e7,1,2,20,13,13,13.00
2,0.0,1e7,2,1,20,17,17,17.00
2,0.0,1e7,2,2,20,13,13,13.00
2,0.0,1e8,1,1,20,17,17,17.00
2,0.0,1e8,1,2,20,13,13,13.00
2,0.0,1e8,2,1,20,17,17,17.00
2,0.0,1e8,2,2,20,13,13,13.00
2,0.05,1.,1,1,20,22,23,22.85
2,0.05,1.,1,2,20,18,20,19.40
2,0.05,1.,2,1,20,22,24,22.70
2,0.05,1.,2,2,20,18,20,19.65
2,0.05,1e1,1,1,20,22,25,24.05
2,0.05,1e1,1,2,20,20,22,21.10
2,0.05,1e1,2,1,20,22,25,23.75
2,0.05,1e1,2,2,20,20,22,21.15
2,0.05,1e2,1,1,20,23,25,23.85
2,0.05,1e2,1,2,20,20,22,21.05
2,0.05,1e2,2,1,20,23,25,24.10
2,0.05,1e2,2,2,20,20,22,21.10
2,0.05,1e3,1,1,20,21,25,23.00
2,0.05,1e3,1,2,20,20,22,20.80
2,0.05,1e3,2,1,20,22,25,23.45
2,0.05,1e3,2,2,20,20,22,21.10
2,0.05,1e4,1,1,20,21,24,22.75
2,0.05,1e4,1,2,20,20,21,20.70
2,0.05,1e4,2,1,20,21,25,23.20
2,0.05,1e4,2,2,20,20,22,20.80
2,0.05,1e5,1,1,20,21,24,23.05
2,0.05,1e5,1,2,20,18,21,19.90
2,0.05,1e5,2,1,20,21,24,22.90
2,0.05,1e5,2,2,20,19,21,19.85
2,0.05,1e6,1,1,20,21,24,22.50
2,0.05,1e6,1,2,20,17,19,17.55
2,0.05,1e6,2,1,20,21,24,22.75
2,0.05,1e6,2,2,20,17,19,17.50
2,0.05,1e7,1,1,20,21,23,21.90
2,0.05,1e7,1,2,20,16,18,17.10
2,0.05,1e7,2,1,20,21,23,21.90
2,0.05,1e7,2,2,20,16,18,17.30
2,0.05,1e8,1,1,20,21,23,21.60
2,0.05,1e8,1,2,20,16,18,17.00
2,0.05,1e8,2,1,20,21,22,21.35
2,0.05,1e8,2,2,20,16,18,16.90
2,0.1,1.,1,1,20,23,25,23.85
2,0.1,1.,1,2,20,20,21,20.50
2,0.1,1.,2,1,20,23,25,24.05
2,0.1,1.,2,2,20,20,21,20.45
2,0.1,1e1,1,1,20,24,25,24.90
2,0.1,1e1,1,2,20,21,23,21.75
2,0.1,1e1,2,1,20,24,26,24.95
2,0.1,1e1,2,2,20,20,22,21.80
2,0.1,1e2,1,1,20,23,25,24.70
2,0.1,1e2,1,2,20,21,22,21.75
2,0.1,1e2,2,1,20,23,25,24.30
2,0.1,1e2,2,2,20,21,22,21.80
2,0.1,1e3,1,1,20,23,25,24.25
2,0.1,1e3,1,2,20,21,22,21.80
2,0.1,1e3,2,1,20,23,25,24.25
2,0.1,1e3,2,2,20,21,22,21.80
2,0.1,1e4,1,1,20,22,25,24.10
2,0.1,1e4,1,2,20,20,22,21.60
2,0.1,1e4,2,1,20,22,25,24.05
2,0.1,1e4,2,2,20,20,22,21.55
2,0.1,1e5,1,1,20,23,25,23.90
2,0.1,1e5,1,2,20,19,22,20.90
2,0.1,1e5,2,1,20,22,25,23.65
2,0.1,1e5,2,2,20,19,22,20.60
2,0.1,1e6,1,1,20,22,25,23.85
2,0.1,1e6,1,2,20,17,22,18.80
2,0.1,1e6,2,1,20,22,24,23.55
2,0.1,1e6,2,2,20,17,20,18.50
2,0.1,1e7,1,1,20,22,24,23.10
2,0.1,1e7,1,2,20,17,19,18.00
2,0.1,1e7,2,1,20,21,24,22.50
2,0.1,1e7,2,2,20,17,19,18.05
2,0.1,1e8,1,1,20,21,23,22.60
2,0.1,1e8,1,2,20,17,18,17.85
2,0.1,1e8,2,1,20,21,23,22.25
2,0.1,1e8,2,2,20,17,19,17.90
2,0.15,1.,1,1,20,23,26,24.85
2,0.15,1.,1,2,20,20,23,21.45
2,0.15,1.,2,1,20,24,26,24.90
2,0.15,1.,2,2,20,20,23,21.30
2,0.15,1e1,1,1,20,23,26,25.00
2,0.15,1e1,1,2,20,21,22,21.90
2,0.15,1e1,2,1,20,24,26,25.05
2,0.15,1e1,2,2,20,21,23,21.90
2,0.15,1e2,1,1,20,24,26,24.85
2,0.15,1e2,1,2,20,20,23,21.95
2,0.15,1e2,2,1,20,24,26,25.00
2,0.15,1e2,2,2,20,21,22,21.95
2,0.15,1e3,1,1,20,23,25,24.65
2,0.15,1e3,1,2,20,21,23,21.90
2,0.15,1e3,2,1,20,23,25,24.80
2,0.15,1e3,2,2,20,20,22,21.80
2,0.15,1e4,1,1,20,23,25,24.40
2,0.15,1e4,1,2,20,20,22,21.60
2,0.15,1e4,2,1,20,24,25,24.55
2,0.15,1e4,2,2,20,22,22,22.00
2,0.15,1e5,1,1,20,24,25,24.45
2,0.15,1e5,1,2,20,19,22,21.30
2,0.15,1e5,2,1,20,23,25,24.25
2,0.15,1e5,2,2,20,20,22,21.45
2,0.15,1e6,1,1,20,23,25,24.00
2,0.15,1e6,1,2,20,18,21,19.40
2,0.15,1e6,2,1,20,23,25,23.95
2,0.15,1e6,2,2,20,18,22,19.60
2,0.15,1e7,1,1,20,22,24,23.30
2,0.15,1e7,1,2,20,18,22,19.10
2,0.15,1e7,2,1,20,22,25,23.25
2,0.15,1e7,2,2,20,18,22,18.95
2,0.15,1e8,1,1,20,21,23,22.65
2,0.15,1e8,1,2,20,18,21,18.50
2,0.15,1e8,2,1,20,22,23,22.80
2,0.15,1e8,2,2,20,17,20,18.35
2,0.2,1.,1,1,20,24,26,24.75
2,0.2,1.,1,2,20,21,23,21.90
2,0.2,1.,2,1,20,24,26,25.15
2,0.2,1.,2,2,20,21,23,21.90
2,0.2,1e1,1,1,20,24,26,25.00
2,0.2,1e1,1,2,20,22,23,22.10
2,0.2,1e1,2,1,20,24,26,25.05
2,0.2,1e1,2,2,20,21,23,22.05
2,0.2,1e2,1,1,20,23,26,24.95
2,0.2,1e2,1,2,20,21,23,21.90
2,0.2,1e2,2,1,20,24,26,25.15
2,0.2,1e2,2,2,20,21,23,22.15
2,0.2,1e3,1,1,20,23,26,24.85
2,0.2,1e3,1,2,20,21,23,22.00
2,0.2,1e3,2,1,20,23,26,24.85
2,0.2,1e3,2,2,20,21,23,22.00
2,0.2,1e4,1,1,20,24,25,24.70
2,0.2,1e4,1,2,20,21,22,21.95
2,0.2,1e4,2,1,20,23,26,24.80
2,0.2,1e4,2,2,20,21,23,21.85
2,0.2,1e5,1,1,20,23,25,24.50
2,0.2,1e5,1,2,20,19,22,21.05
2,0.2,1e5,2,1,20,23,25,24.30
2,0.2,1e5,2,2,20,20,22,21.35
2,0.2,1e6,1,1,20,23,25,24.35
2,0.2,1e6,1,2,20,18,22,20.60
2,0.2,1e6,2,1,20,23,25,24.35
2,0.2,1e6,2,2,20,19,22,20.45
2,0.2,1e7,1,1,20,22,25,23.65
2,0.2,1e7,1,2,20,18,22,19.70
2,0.2,1e7,2,1,20,23,25,23.50
2,0.2,1e7,2,2,20,19,22,19.50
2,0.2,1e8,1,1,20,22,25,23.40
2,0.2,1e8,1,2,20,18,22,19.25
2,0.2,1e8,2,1,20,22,25,23.30
2,0.2,1e8,2,2,20,18,22,19.30
2,0.25,1.,1,1,20,24,26,25.15
2,0.25,1.,1,2,20,22,23,22.15
2,0.25,1.,2,1,20,25,26,25.35
2,0.25,1.,2,2,20,22,23,22.30
2,0.25,1e1,1,1,20,24,26,25.40
2,0.25,1e1,1,2,20,22,23,22.40
2,0.25,1e1,2,1,20,24,26,25.50
2,0.25,1e1,2,2,20,22,23,22.25
2,0.25,1e2,1,1,20,24,26,24.95
2,0.25,1e2,1,2,20,22,23,22.35
2,0.25,1e2,2,1,20,24,26,25.30
2,0.25,1e2,2,2,20,21,23,22.05
2,0.25,1e3,1,1,20,24,26,25.25
2,0.25,1e3,1,2,20,20,23,22.10
2,0.25,1e3,2,1,20,24,26,25.15
2,0.25,1e3,2,2,20,20,23,22.00
2,0.25,1e4,1,1,20,24,26,24.75
2,0.25,1e4,1,2,20,22,23,22.15
2,0.25,1e4,2,1,20,23,26,24.60
2,0.25,1e4,2,2,20,20,23,21.75
2,0.25,1e5,1,1,20,23,26,24.65
2,0.25,1e5,1,2,20,20,23,21.55
2,0.25,1e5,2,1,20,24,26,24.80
2,0.25,1e5,2,2,20,21,22,21.90
2,0.25,1e6,1,1,20,23,25,24.30
2,0.25,1e6,1,2,20,19,22,21.15
2,0.25,1e6,2,1,20,23,25,24.25
2,0.25,1e6,2,2,20,19,22,21.40
2,0.25,1e7,1,1,20,23,25,24.10
2,0.25,1e7,1,2,20,18,22,20.10
2,0.25,1e7,2,1,20,23,25,23.90
2,0.25,1e7,2,2,20,19,22,20.50
2,0.25,1e8,1,1,20,22,25,23.55
2,0.25,1e8,1,2,20,18,21,19.35
2,0.25,1e8,2,1,20,23,25,23.65
2,0.25,1e8,2,2,20,18,22,20.00
2,0.3,1.,1,1,20,24,26,25.30
2,0.3,1.,1,2,20,22,23,22.50
2,0.3,1.,2,1,20,24,26,25.40
2,0.3,1.,2,2,20,21,23,22.40
2,0.3,1e1,1,1,20,24,28,25.65
2,0.3,1e1,1,2,20,22,23,22.40
2,0.3,1e1,2,1,20,24,28,25.30
2,0.3,1e1,2,2,20,22,23,22.55
2,0.3,1e2,1,1,20,24,27,25.70
2,0.3,1e2,1,2,20,22,23,22.25
2,0.3,1e2,2,1,20,25,27,25.55
2,0.3,1e2,2,2,20,21,23,22.30
2,0.3,1e3,1,1,20,24,28,25.40
2,0.3,1e3,1,2,20,20,23,22.25
2,0.3,1e3,2,1,20,24,28,25.20
2,0.3,1e3,2,2,20,22,23,22.40
2,0.3,1e4,1,1,20,24,26,25.20
2,0.3,1e4,1,2,20,20,23,21.85
2,0.3,1e4,2,1,20,24,26,25.10
2,0.3,1e4,2,2,20,22,23,22.25
2,0.3,1e5,1,1,20,24,25,24.75
2,0.3,1e5,1,2,20,20,23,21.70
2,0.3,1e5,2,1,20,24,26,24.85
2,0.3,1e5,2,2,20,19,23,21.65
2,0.3,1e6,1,1,20,23,26,24.65
2,0.3,1e6,1,2,20,19,22,21.10
2,0.3,1e6,2,1,20,23,26,24.60
2,0.3,1e6,2,2,20,20,22,21.55
2,0.3,1e7,1,1,20,23,25,24.25
2,0.3,1e7,1,2,20,18,22,20.40
2,0.3,1e7,2,1,20,23,26,24.45
2,0.3,1e7,2,2,20,19,23,20.60
2,0.3,1e8,1,1,20,23,25,23.80
2,0.3,1e8,1,2,20,19,22,20.85
2,0.3,1e8,2,1,20,23,25,23.95
2,0.3,1e8,2,2,20,19,22,20.85
3,0.0,1.,1,1,20,37,37,37.00
3,0.0,1.,1,2,20,30,30,30.00
3,0.0,1.,2,1,20,37,37,37.00
3,0.0,1.,2,2,20,30,30,30.00
3,0.0,1e1,1,1,20,43,43,43.00
3,0.0,1e1,1,2,20,34,34,34.00
3,0.0,1e1,2,1,20,43,43,43.00
3,0.0,1e1,2,2,20,34,34,34.00
3,0.0,1e2,1,1,20,43,43,43.00
3,0.0,1e2,1,2,20,34,34,34.00
3,0.0,1e2,2,1,20,43,43,43.00
3,0.0,1e2,2,2,20,34,34,34.00
3,0.0,1e3,1,1,20,41,41,41.00
3,0.0,1e3,1,2,20,34,34,34.00
3,0.0,1e3,2,1,20,41,41,41.00
3,0.0,1e3,2,2,20,34,34,34.00
3,0.0,1e4,1,1,20,39,39,39.00
3,0.0,1e4,1,2,20,33,33,33.00
3,0.0,1e4,2,1,20,39,39,39.00
3,0.0,1e4,2,2,20,33,33,33.00
3,0.0,1e5,1,1,20,39,39,39.00
3,0.0,1e5,1,2,20,33,33,33.00
3,0.0,1e5,2,1,20,39,39,39.00
3,0.0,1e5,2,2,20,33,33,33.00
3,0.0,1e6,1,1,20,39,39,39.00
3,0.0,1e6,1,2,20,32,32,32.00
3,0.0,1e6,2,1,20,39,39,39.00
3,0.0,1e6,2,2,20,32,32,32.00
3,0.0,1e7,1,1,20,39,39,39.00
3,0.0,1e7,1,2,20,31,31,31.00
3,0.0,1e7,2,1,20,39,39,39.00
3,0.0,1e7,2,2,20,31,31,31.00
3,0.0,1e8,1,1,20,38,38,38.00
3,0.0,1e8,1,2,20,31,31,31.00
3,0.0,1e8,2,1,20,38,38,38.00
3,0.0,1e8,2,2,20,31,31,31.00
3,0.05,1.,1,1,20,49,52,50.60
3,0.05,1.,1,2,20,39,42,40.55
3,0.05,1.,2,1,20,49,52,50.35
3,0.05,1.,2,2,20,39,42,40.45
3,0.05,1e1,1,1,20,50,55,52.95
3,0.05,1e1,1,2,20,40,42,40.75
3,0.05,1e1,2,1,20,51,54,53.00
3,0.05,1e1,2,2,20,40,43,41.05
3,0.05,1e2,1,1,20,52,55,53.15
3,0.05,1e2,1,2,20,39,44,41.75
3,0.05,1e2,2,1,20,51,55,53.15
3,0.05,1e2,2,2,20,40,44,41.90
3,0.05,1e3,1,1,20,50,55,52.00
3,0.05,1e3,1,2,20,38,42,40.15
3,0.05,1e3,2,1,20,51,54,52.55
3,0.05,1e3,2,2,20,38,41,39.65
3,0.05,1e4,1,1,20,48,52,50.45
3,0.05,1e4,1,2,20,38,42,39.35
3,0.05,1e4,2,1,20,48,54,50.70
3,0.05,1e4,2,2,20,38,43,39.70
3,0.05,1e5,1,1,20,47,53,50.00
3,0.05,1e5,1,2,20,37,42,38.65
3,0.05,1e5,2,1,20,47,53,49.90
3,0.05,1e5,2,2,20,37,42,38.65
3,0.05,1e6,1,1,20,47,51,48.70
3,0.05,1e6,1,2,20,37,39,37.75
3,0.05,1e6,2,1,20,47,52,48.95
3,0.05,1e6,2,2,20,37,41,38.10
3,0.05,1e7,1,1,20,46,51,48.45
3,0.05,1e7,1,2,20,36,39,37.30
3,0.05,1e7,2,1,20,46,52,48.25
3,0.05,1e7,2,2,20,36,40,37.50
3,0.05,1e8,1,1,20,45,48,46.65
3,0.05,1e8,1,2,20,35,38,36.45
3,0.05,1e8,2,1,20,45,48,46.65
3,0.05,1e8,2,2,20,35,38,36.50
3,0.1,1.,1,1,20,51,54,53.00
3,0.1,1.,1,2,20,40,43,41.85
3,0.1,1.,2,1,20,51,54,52.35
3,0.1,1.,2,2,20,40,44,42.10
3,0.1,1e1,1,1,20,53,57,54.85
3,0.1,1e1,1,2,20,41,46,43.70
3,0.1,1e1,2,1,20,53,57,54.80
3,0.1,1e1,2,2,20,41,46,43.75
3,0.1,1e2,1,1,20,53,58,54.95
3,0.1,1e2,1,2,20,41,46,44.45
3,0.1,1e2,2,1,20,53,58,54.80
3,0.1,1e2,2,2,20,41,47,44.40
3,0.1,1e3,1,1,20,52,56,53.90
3,0.1,1e3,1,2,20,40,45,43.15
3,0.1,1e3,2,1,20,52,55,53.80
3,0.1,1e3,2,2,20,40,45,42.80
3,0.1,1e4,1,1,20,51,55,53.30
3,0.1,1e4,1,2,20,40,45,42.65
3,0.1,1e4,2,1,20,50,55,53.25
3,0.1,1e4,2,2,20,40,45,42.40
3,0.1,1e5,1,1,20,51,54,52.85
3,0.1,1e5,1,2,20,39,44,41.15
3,0.1,1e5,2,1,20,49,56,53.10
3,0.1,1e5,2,2,20,39,44,41.70
3,0.1,1e6,1,1,20,48,54,52.35
3,0.1,1e6,1,2,20,37,44,40.85
3,0.1,1e6,2,1,20,48,55,51.85
3,0.1,1e6,2,2,20,39,43,40.60
3,0.1,1e7,1,1,20,48,53,51.20
3,0.1,1e7,1,2,20,37,42,39.35
3,0.1,1e7,2,1,20,48,54,51.95
3,0.1,1e7,2,2,20,38,42,39.95
3,0.1,1e8,1,1,20,46,52,48.60
3,0.1,1e8,1,2,20,37,40,38.05
3,0.1,1e8,2,1,20,46,53,48.95
3,0.1,1e8,2,2,20,37,40,38.10
3,0.15,1.,1,1,20,52,57,54.60
3,0.15,1.,1,2,20,40,48,43.20
3,0.15,1.,2,1,20,50,57,54.40
3,0.15,1.,2,2,20,41,47,43.25
3,0.15,1e1,1,1,20,53,60,56.65
3,0.15,1e1,1,2,20,43,47,45.20
3,0.15,1e1,2,1,20,55,58,56.45
3,0.15,1e1,2,2,20,44,47,45.55
3,0.15,1e2,1,1,20,54,59,56.90
3,0.15,1e2,1,2,20,43,47,45.50
3,0.15,1e2,2,1,20,54,60,56.50
3,0.15,1e2,2,2,20,41,47,45.00
3,0.15,1e3,1,1,20,53,57,55.25
3,0.15,1e3,1,2,20,41,47,45.00
3,0.15,1e3,2,1,20,53,58,55.30
3,0.15,1e3,2,2,20,42,46,44.30
3,0.15,1e4,1,1,20,52,56,54.15
3,0.15,1e4,1,2,20,41,46,43.60
3,0.15,1e4,2,1,20,53,57,54.50
3,0.15,1e4,2,2,20,42,46,44.15
3,0.15,1e5,1,1,20,51,56,53.55
3,0.15,1e5,1,2,20,40,46,43.15
3,0.15,1e5,2,1,20,53,57,54.75
3,0.15,1e5,2,2,20,41,46,42.95
3,0.15,1e6,1,1,20,50,57,53.75
3,0.15,1e6,1,2,20,38,45,42.10
3,0.15,1e6,2,1,20,52,56,53.75
3,0.15,1e6,2,2,20,39,44,42.50
3,0.15,1e7,1,1,20,49,55,52.70
3,0.15,1e7,1,2,20,39,43,40.90
3,0.15,1e7,2,1,20,48,56,52.90
3,0.15,1e7,2,2,20,39,44,41.30
3,0.15,1e8,1,1,20,46,54,50.35
3,0.15,1e8,1,2,20,37,41,39.15
3,0.15,1e8,2,1,20,46,54,51.10
3,0.15,1e8,2,2,20,36,40,38.95
3,0.2,1.,1,1,20,53,58,56.15
3,0.2,1.,1,2,20,43,49,45.30
3,0.2,1.,2,1,20,54,59,56.80
3,0.2,1.,2,2,20,42,48,45.15
3,0.2,1e1,1,1,20,55,62,57.50
3,0.2,1e1,1,2,20,44,50,46.35
3,0.2,1e1,2,1,20,53,62,57.50
3,0.2,1e1,2,2,20,45,49,46.40
3,0.2,1e2,1,1,20,56,61,58.55
3,0.2,1e2,1,2,20,44,48,45.65
3,0.2,1e2,2,1,20,54,60,57.65
3,0.2,1e2,2,2,20,43,49,46.35
3,0.2,1e3,1,1,20,55,59,56.10
3,0.2,1e3,1,2,20,43,47,45.55
3,0.2,1e3,2,1,20,54,60,56.55
3,0.2,1e3,2,2,20,44,48,46.10
3,0.2,1e4,1,1,20,53,58,55.65
3,0.2,1e4,1,2,20,43,47,45.10
3,0.2,1e4,2,1,20,53,58,55.45
3,0.2,1e4,2,2,20,42,50,45.10
3,0.2,1e5,1,1,20,52,58,54.95
3,0.2,1e5,1,2,20,42,46,43.95
3,0.2,1e5,2,1,20,50,57,55.25
3,0.2,1e5,2,2,20,42,47,44.05
3,0.2,1e6,1,1,20,51,57,54.10
3,0.2,1e6,1,2,20,41,46,43.40
3,0.2,1e6,2,1,20,51,57,54.50
3,0.2,1e6,2,2,20,41,46,43.50
3,0.2,1e7,1,1,20,50,56,53.35
3,0.2,1e7,1,2,20,39,45,42.80
3,0.2,1e7,2,1,20,51,57,53.75
3,0.2,1e7,2,2,20,40,45,42.30
3,0.2,1e8,1,1,20,48,56,51.95
3,0.2,1e8,1,2,20,38,46,40.35
3,0.2,1e8,2,1,20,48,53,51.35
3,0.2,1e8,2,2,20,38,44,40.45
3,0.25,1.,1,1,20,54,61,57.75
3,0.25,1.,1,2,20,45,51,47.60
3,0.25,1.,2,1,20,53,60,57.95
3,0.25,1.,2,2,20,44,51,47.70
3,0.25,1e1,1,1,20,55,62,58.70
3,0.25,1e1,1,2,20,44,53,47.80
3,0.25,1e1,2,1,20,56,61,58.35
3,0.25,1e1,2,2,20,45,51,47.45
3,0.25,1e2,1,1,20,53,61,58.65
3,0.25,1e2,1,2,20,44,50,46.65
3,0.25,1e2,2,1,20,56,61,58.55
3,0.25,1e2,2,2,20,45,54,47.85
3,0.25,1e3,1,1,20,54,61,57.70
3,0.25,1e3,1,2,20,44,49,46.65
3,0.25,1e3,2,1,20,55,63,58.20
3,0.25,1e3,2,2,20,41,51,46.15
3,0.25,1e4,1,1,20,54,62,56.65
3,0.25,1e4,1,2,20,42,49,45.65
3,0.25,1e4,2,1,20,53,59,56.70
3,0.25,1e4,2,2,20,44,48,45.95
3,0.25,1e5,1,1,19,52,60,56.26
3,0.25,1e5,1,2,20,42,48,44.75
3,0.25,1e5,2,1,20,53,60,56.30
3,0.25,1e5,2,2,20,42,49,44.65
3,0.25,1e6,1,1,20,53,59,55.65
3,0.25,1e6,1,2,20,42,47,44.45
3,0.25,1e6,2,1,20,52,61,56.20
3,0.25,1e6,2,2,20,41,46,43.85
3,0.25,1e7,1,1,20,51,59,54.55
3,0.25,1e7,1,2,20,39,47,43.75
3,0.25,1e7,2,1,20,53,60,56.25
3,0.25,1e7,2,2,20,38,46,42.75
3,0.25,1e8,1,1,20,47,57,52.65
3,0.25,1e8,1,2,20,39,45,41.70
3,0.25,1e8,2,1,20,48,58,52.75
3,0.25,1e8,2,2,20,39,45,41.65
3,0.3,1.,1,1,20,55,62,59.05
3,0.3,1.,1,2,20,45,79,50.35
3,0.3,1.,2,1,20,56,62,59.25
3,0.3,1.,2,2,19,45,52,48.89
3,0.3,1e1,1,1,20,56,65,60.10
3,0.3,1e1,1,2,20,44,53,49.40
3,0.3,1e1,2,1,19,57,64,60.32
3,0.3,1e1,2,2,18,44,53,48.94
3,0.3,1e2,1,1,19,56,65,59.79
3,0.3,1e2,1,2,20,44,58,49.20
3,0.3,1e2,2,1,20,54,64,59.40
3,0.3,1e2,2,2,20,46,52,48.95
3,0.3,1e3,1,1,20,54,73,60.25
3,0.3,1e3,1,2,20,44,64,49.70
3,0.3,1e3,2,1,20,54,61,58.50
3,0.3,1e3,2,2,20,44,53,48.25
3,0.3,1e4,1,1,20,54,62,57.75
3,0.3,1e4,1,2,20,43,50,47.05
3,0.3,1e4,2,1,20,55,64,58.95
3,0.3,1e4,2,2,20,43,57,47.70
3,0.3,1e5,1,1,20,54,63,58.40
3,0.3,1e5,1,2,20,44,58,47.05
3,0.3,1e5,2,1,20,55,63,58.10
3,0.3,1e5,2,2,20,44,52,46.50
3,0.3,1e6,1,1,20,51,59,56.20
3,0.3,1e6,1,2,20,40,49,44.60
3,0.3,1e6,2,1,20,53,62,57.50
3,0.3,1e6,2,2,20,42,49,45.20
3,0.3,1e7,1,1,20,51,60,55.65
3,0.3,1e7,1,2,20,40,56,45.10
3,0.3,1e7,2,1,20,52,60,55.60
3,0.3,1e7,2,2,20,41,47,44.75
3,0.3,1e8,1,1,20,50,60,54.45
3,0.3,1e8,1,2,20,37,46,41.85
3,0.3,1e8,2,1,20,52,62,55.05
3,0.3,1e8,2,2,20,39,48,42.75
7,0.0,1.,1,1,20,111,111,111.00
7,0.0,1.,1,2,20,86,86,86.00
7,0.0,1.,2,1,20,111,111,111.00
7,0.0,1.,2,2,20,86,86,86.00
7,0.0,1e1,1,1,20,122,122,122.00
7,0.0,1e1,1,2,20,90,90,90.00
7,0.0,1e1,2,1,20,122,122,122.00
7,0.0,1e1,2,2,20,90,90,90.00
7,0.0,1e2,1,1,20,127,127,127.00
7,0.0,1e2,1,2,20,91,91,91.00
7,0.0,1e2,2,1,20,127,127,127.00
7,0.0,1e2,2,2,20,91,91,91.00
7,0.0,1e3,1,1,20,124,124,124.00
7,0.0,1e3,1,2,20,93,93,93.00
7,0.0,1e3,2,1,20,124,124,124.00
7,0.0,1e3,2,2,20,93,93,93.00
7,0.0,1e4,1,1,20,118,118,118.00
7,0.0,1e4,1,2,20,88,88,88.00
7,0.0,1e4,2,1,20,118,118,118.00
7,0.0,1e4,2,2,20,88,88,88.00
7,0.0,1e5,1,1,20,116,116,116.00
7,0.0,1e5,1,2,20,86,86,86.00
7,0.0,1e5,2,1,20,116,116,116.00
7,0.0,1e5,2,2,20,86,86,86.00
7,0.0,1e6,1,1,20,115,115,115.00
7,0.0,1e6,1,2,20,84,84,84.00
7,0.0,1e6,2,1,20,115,115,115.00
7,0.0,1e6,2,2,20,84,84,84.00
7,0.0,1e7,1,1,20,114,114,114.00
7,0.0,1e7,1,2,20,83,83,83.00
7,0.0,1e7,2,1,20,114,114,114.00
7,0.0,1e7,2,2,20,83,83,83.00
7,0.0,1e8,1,1,20,112,112,112.00
7,0.0,1e8,1,2,20,82,82,82.00
7,0.0,1e8,2,1,20,112,112,112.00
7,0.0,1e8,2,2,20,82,82,82.00
7,0.05,1.,1,1,20,123,131,126.20
7,0.05,1.,1,2,20,95,99,97.65
7,0.05,1.,2,1,20,120,131,125.60
7,0.05,1.,2,2,20,94,100,97.40
7,0.05,1e1,1,1,20,128,139,133.00
7,0.05,1e1,1,2,20,95,103,99.15
7,0.05,1e1,2,1,20,126,140,132.75
7,0.05,1e1,2,2,20,95,105,100.85
7,0.05,1e2,1,1,20,134,147,138.75
7,0.05,1e2,1,2,20,100,106,103.10
7,0.05,1e2,2,1,20,132,143,138.75
7,0.05,1e2,2,2,20,100,107,103.20
7,0.05,1e3,1,1,20,132,141,137.00
7,0.05,1e3,1,2,20,96,105,101.35
7,0.05,1e3,2,1,20,133,141,136.90
7,0.05,1e3,2,2,20,98,105,102.05
7,0.05,1e4,1,1,20,126,135,132.00
7,0.05,1e4,1,2,20,93,102,97.65
7,0.05,1e4,2,1,20,126,136,131.10
7,0.05,1e4,2,2,20,93,104,97.80
7,0.05,1e5,1,1,20,120,133,126.65
7,0.05,1e5,1,2,20,92,99,95.75
7,0.05,1e5,2,1,20,122,132,126.95
7,0.05,1e5,2,2,20,91,99,94.75
7,0.05,1e6,1,1,20,121,131,125.70
7,0.05,1e6,1,2,20,91,98,93.70
7,0.05,1e6,2,1,20,123,130,126.05
7,0.05,1e6,2,2,20,89,97,93.25
7,0.05,1e7,1,1,20,120,130,124.85
7,0.05,1e7,1,2,20,88,96,90.75
7,0.05,1e7,2,1,20,117,132,125.75
7,0.05,1e7,2,2,20,88,97,93.00
7,0.05,1e8,1,1,20,119,129,123.55
7,0.05,1e8,1,2,20,85,94,90.05
7,0.05,1e8,2,1,20,117,129,122.80
7,0.05,1e8,2,2,20,87,95,90.60
7,0.1,1.,1,1,20,124,142,132.15
7,0.1,1.,1,2,20,94,107,100.45
7,0.1,1.,2,1,20,126,138,132.40
7,0.1,1.,2,2,20,93,107,99.55
7,0.1,1e1,1,1,20,130,148,139.15
7,0.1,1e1,1,2,20,100,111,105.65
7,0.1,1e1,2,1,20,131,148,138.95
7,0.1,1e1,2,2,20,97,112,103.80
7,0.1,1e2,1,1,17,135,150,141.88
7,0.1,1e2,1,2,20,101,114,108.25
7,0.1,1e2,2,1,19,131,150,142.84
7,0.1,1e2,2,2,20,99,113,106.40
7,0.1,1e3,1,1,20,132,146,139.20
7,0.1,1e3,1,2,20,98,113,105.85
7,0.1,1e3,2,1,20,128,149,140.25
7,0.1,1e3,2,2,20,100,113,105.10
7,0.1,1e4,1,1,20,130,150,136.90
7,0.1,1e4,1,2,20,97,109,102.35
7,0.1,1e4,2,1,20,128,144,137.40
7,0.1,1e4,2,2,20,97,111,102.90
7,0.1,1e5,1,1,20,127,141,134.10
7,0.1,1e5,1,2,20,91,104,99.00
7,0.1,1e5,2,1,20,124,146,133.70
7,0.1,1e5,2,2,20,91,105,98.90
7,0.1,1e6,1,1,20,127,140,133.35
7,0.1,1e6,1,2,20,91,105,98.75
7,0.1,1e6,2,1,20,120,137,132.05
7,0.1,1e6,2,2,20,93,101,97.05
7,0.1,1e7,1,1,20,124,138,131.65
7,0.1,1e7,1,2,20,88,100,94.80
7,0.1,1e7,2,1,20,124,140,132.35
7,0.1,1e7,2,2,20,90,101,95.95
7,0.1,1e8,1,1,20,120,141,128.10
7,0.1,1e8,1,2,20,89,99,94.70
7,0.1,1e8,2,1,20,120,136,129.00
7,0.1,1e8,2,2,20,89,100,93.95
7,0.15,1.,1,1,20,127,148,137.00
7,0.15,1.,1,2,20,94,114,106.60
7,0.15,1.,2,1,19,128,149,137.00
7,0.15,1.,2,2,20,97,115,107.05
7,0.15,1e1,1,1,15,138,150,144.40
7,0.15,1e1,1,2,20,103,120,109.95
7,0.15,1e1,2,1,17,134,149,143.00
7,0.15,1e1,2,2,20,100,123,109.90
7,0.15,1e2,1,1,11,141,150,145.36
7,0.15,1e2,1,2,20,102,120,112.10
7,0.15,1e2,2,1,12,136,150,144.67
7,0.15,1e2,2,2,20,102,120,110.35
7,0.15,1e3,1,1,14,127,150,141.86
7,0.15,1e3,1,2,20,100,125,111.00
7,0.15,1e3,2,1,11,139,150,145.73
7,0.15,1e3,2,2,20,101,119,107.85
7,0.15,1e4,1,1,15,131,148,140.60
7,0.15,1e4,1,2,20,99,117,107.95
7,0.15,1e4,2,1,16,131,150,143.50
7,0.15,1e4,2,2,20,94,125,107.90
7,0.15,1e5,1,1,20,127,149,139.65
7,0.15,1e5,1,2,20,98,117,104.80
7,0.15,1e5,2,1,17,127,150,136.94
7,0.15,1e5,2,2,20,94,114,106.70
7,0.15,1e6,1,1,19,127,145,136.47
7,0.15,1e6,1,2,20,94,109,102.55
7,0.15,1e6,2,1,20,123,149,137.80
7,0.15,1e6,2,2,20,94,115,103.65
7,0.15,1e7,1,1,18,120,149,138.06
7,0.15,1e7,1,2,20,87,111,99.90
7,0.15,1e7,2,1,19,129,148,137.79
7,0.15,1e7,2,2,20,93,109,100.70
7,0.15,1e8,1,1,19,124,143,133.95
7,0.15,1e8,1,2,20,89,108,99.10
7,0.15,1e8,2,1,18,125,149,132.89
7,0.15,1e8,2,2,20,93,108,98.40
7,0.2,1.,1,1,11,131,150,142.73
7,0.2,1.,1,2,20,98,124,111.90
7,0.2,1.,2,1,12,128,148,140.33
7,0.2,1.,2,2,20,101,129,115.20
7,0.2,1e1,1,1,10,133,149,142.90
7,0.2,1e1,1,2,20,103,133,116.00
7,0.2,1e1,2,1,9,135,150,145.33
7,0.2,1e1,2,2,20,107,130,117.55
7,0.2,1e2,1,1,4,143,150,145.75
7,0.2,1e2,1,2,20,102,131,115.10
7,0.2,1e2,2,1,5,146,149,147.60
7,0.2,1e2,2,2,20,107,138,119.95
7,0.2,1e3,1,1,5,143,150,147.40
7,0.2,1e3,1,2,20,106,144,118.85
7,0.2,1e3,2,1,6,137,150,143.67
7,0.2,1e3,2,2,19,102,129,114.26
7,0.2,1e4,1,1,12,128,150,142.67
7,0.2,1e4,1,2,20,95,132,114.90
7,0.2,1e4,2,1,6,130,150,143.17
7,0.2,1e4,2,2,20,94,138,117.20
7,0.2,1e5,1,1,8,122,149,140.38
7,0.2,1e5,1,2,20,96,125,111.35
7,0.2,1e5,2,1,16,134,150,143.25
7,0.2,1e5,2,2,20,96,144,112.95
7,0.2,1e6,1,1,13,134,150,140.77
7,0.2,1e6,1,2,20,100,120,108.50
7,0.2,1e6,2,1,13,132,149,142.62
7,0.2,1e6,2,2,19,95,121,107.74
7,0.2,1e7,1,1,15,121,149,136.73
7,0.2,1e7,1,2,20,90,121,103.45
7,0.2,1e7,2,1,12,134,145,140.08
7,0.2,1e7,2,2,20,93,120,106.40
7,0.2,1e8,1,1,16,126,150,138.00
7,0.2,1e8,1,2,20,95,141,108.95
7,0.2,1e8,2,1,13,125,150,137.92
7,0.2,1e8,2,2,20,95,120,107.65
7,0.25,1.,1,1,2,137,139,138.00
7,0.25,1.,1,2,20,104,146,119.65
7,0.25,1.,2,1,5,139,147,143.00
7,0.25,1.,2,2,19,99,148,119.95
7,0.25,1e1,1,1,3,146,150,147.33
7,0.25,1e1,1,2,20,99,144,126.10
7,0.25,1e1,2,1,2,144,146,145.00
7,0.25,1e1,2,2,19,107,147,123.79
7,0.25,1e2,1,1,1,144,144,144.00
7,0.25,1e2,1,2,16,113,145,125.31
7,0.25,1e2,2,1,1,142,142,142.00
7,0.25,1e2,2,2,19,104,132,122.00
7,0.25,1e3,1,1,1,148,148,148.00
7,0.25,1e3,1,2,20,106,144,121.35
7,0.25,1e3,2,1,2,147,149,148.00
7,0.25,1e3,2,2,17,107,147,123.76
7,0.25,1e4,1,1,5,128,149,140.40
7,0.25,1e4,1,2,18,98,139,118.22
7,0.25,1e4,2,1,5,124,147,138.60
7,0.25,1e4,2,2,16,107,146,122.75
7,0.25,1e5,1,1,3,143,147,145.33
7,0.25,1e5,1,2,17,105,148,121.94
7,0.25,1e5,2,1,5,134,149,143.60
7,0.25,1e5,2,2,20,99,147,118.45
7,0.25,1e6,1,1,8,129,150,145.25
7,0.25,1e6,1,2,19,103,142,121.68
7,0.25,1e6,2,1,9,128,150,141.78
7,0.25,1e6,2,2,17,98,149,121.35
7,0.25,1e7,1,1,7,137,148,144.43
7,0.25,1e7,1,2,18,102,131,118.89
7,0.25,1e7,2,1,7,136,150,144.29
7,0.25,1e7,2,2,19,100,132,115.42
7,0.25,1e8,1,1,7,138,150,145.00
7,0.25,1e8,1,2,18,101,150,117.67
7,0.25,1e8,2,1,11,127,149,138.55
7,0.25,1e8,2,2,20,87,150,115.95
7,0.3,1.,1,2,14,118,148,130.21
7,0.3,1.,2,2,11,108,145,130.27
7,0.3,1e1,1,1,1,147,147,147.00
7,0.3,1e1,1,2,13,108,149,126.46
7,0.3,1e1,2,1,1,144,144,144.00
7,0.3,1e1,2,2,14,94,148,131.79
7,0.3,1e2,1,2,11,99,149,122.09
7,0.3,1e2,2,1,2,142,148,145.00
7,0.3,1e2,2,2,11,126,146,136.18
7,0.3,1e3,1,1,1,148,148,148.00
7,0.3,1e3,1,2,12,107,145,129.08
7,0.3,1e3,2,2,15,109,145,131.47
7,0.3,1e4,1,1,3,130,147,141.33
7,0.3,1e4,1,2,15,105,143,121.13
7,0.3,1e4,2,1,2,136,149,142.50
7,0.3,1e4,2,2,16,108,149,127.31
7,0.3,1e5,1,1,4,127,149,142.00
7,0.3,1e5,1,2,15,116,150,129.93
7,0.3,1e5,2,2,16,96,148,128.38
7,0.3,1e6,1,1,4,147,150,148.50
7,0.3,1e6,1,2,14,99,146,117.43
7,0.3,1e6,2,2,13,111,149,125.77
7,0.3,1e7,1,1,2,138,150,144.00
7,0.3,1e7,1,2,19,103,148,124.79
7,0.3,1e7,2,1,4,139,147,143.50
7,0.3,1e7,2,2,12,100,142,123.92
7,0.3,1e8,1,1,5,140,150,147.00
7,0.3,1e8,1,2,13,96,141,122.46
7,0.3,1e8,2,1,6,129,149,142.67
7,0.3,1e8,2,2,17,105,142,123.71


==> results/simplex_3d_SCG/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,6,6,6.00
2,0.0,1.,1,2,20,4,4,4.00
2,0.0,1.,2,1,20,6,6,6.00
2,0.0,1.,2,2,20,4,4,4.00
2,0.0,1e1,1,1,20,6,6,6.00
2,0.0,1e1,1,2,20,4,4,4.00
2,0.0,1e1,2,1,20,6,6,6.00
2,0.0,1e1,2,2,20,4,4,4.00
2,0.0,1e2,1,1,20,6,6,6.00
2,0.0,1e2,1,2,20,4,4,4.00
2,0.0,1e2,2,1,20,6,6,6.00
2,0.0,1e2,2,2,20,4,4,4.00
2,0.0,1e3,1,1,20,6,6,6.00
2,0.0,1e3,1,2,20,4,4,4.00
2,0.0,1e3,2,1,20,6,6,6.00
2,0.0,1e3,2,2,20,4,4,4.00
2,0.0,1e4,1,1,20,6,6,6.00
2,0.0,1e4,1,2,20,4,4,4.00
2,0.0,1e4,2,1,20,6,6,6.00
2,0.0,1e4,2,2,20,4,4,4.00
2,0.0,1e5,1,1,20,6,6,6.00
2,0.0,1e5,1,2,20,4,4,4.00
2,0.0,1e5,2,1,20,6,6,6.00
2,0.0,1e5,2,2,20,4,4,4.00
2,0.0,1e6,1,1,20,6,6,6.00
2,0.0,1e6,1,2,20,4,4,4.00
2,0.0,1e6,2,1,20,6,6,6.00
2,0.0,1e6,2,2,20,4,4,4.00
2,0.0,1e7,1,1,20,6,6,6.00
2,0.0,1e7,1,2,20,4,4,4.00
2,0.0,1e7,2,1,20,6,6,6.00
2,0.0,1e7,2,2,20,4,4,4.00
2,0.0,1e8,1,1,20,6,6,6.00
2,0.0,1e8,1,2,20,4,4,4.00
2,0.0,1e8,2,1,20,6,6,6.00
2,0.0,1e8,2,2,20,4,4,4.00
2,0.05,1.,1,1,20,6,7,6.30
2,0.05,1.,1,2,20,4,4,4.00
2,0.05,1.,2,1,20,6,7,6.40
2,0.05,1.,2,2,20,4,4,4.00
2,0.05,1e1,1,1,20,6,7,6.30
2,0.05,1e1,1,2,20,4,5,4.20
2,0.05,1e1,2,1,20,6,7,6.30
2,0.05,1e1,2,2,20,4,5,4.10
2,0.05,1e2,1,1,20,6,6,6.00
2,0.05,1e2,1,2,20,4,4,4.00
2,0.05,1e2,2,1,20,6,6,6.00
2,0.05,1e2,2,2,20,4,5,4.20
2,0.05,1e3,1,1,20,6,6,6.00
2,0.05,1e3,1,2,20,4,4,4.00
2,0.05,1e3,2,1,20,6,6,6.00
2,0.05,1e3,2,2,20,4,4,4.00
2,0.05,1e4,1,1,20,6,6,6.00
2,0.05,1e4,1,2,20,4,4,4.00
2,0.05,1e4,2,1,20,6,6,6.00
2,0.05,1e4,2,2,20,4,4,4.00
2,0.05,1e5,1,1,20,5,6,5.85
2,0.05,1e5,1,2,20,4,4,4.00
2,0.05,1e5,2,1,20,5,6,5.90
2,0.05,1e5,2,2,20,4,4,4.00
2,0.05,1e6,1,1,20,5,6,5.75
2,0.05,1e6,1,2,20,4,4,4.00
2,0.05,1e6,2,1,20,5,6,5.75
2,0.05,1e6,2,2,20,4,4,4.00
2,0.05,1e7,1,1,20,5,6,5.90
2,0.05,1e7,1,2,20,4,4,4.00
2,0.05,1e7,2,1,20,5,6,5.90
2,0.05,1e7,2,2,20,4,4,4.00
2,0.05,1e8,1,1,20,5,6,5.95
2,0.05,1e8,1,2,20,4,4,4.00
2,0.05,1e8,2,1,20,5,6,5.85
2,0.05,1e8,2,2,20,4,4,4.00
2,0.1,1.,1,1,20,7,7,7.00
2,0.1,1.,1,2,20,4,5,4.05
2,0.1,1.,2,1,20,6,7,6.90
2,0.1,1.,2,2,20,4,5,4.15
2,0.1,1e1,1,1,20,6,7,6.85
2,0.1,1e1,1,2,20,4,5,4.60
2,0.1,1e1,2,1,20,6,7,6.85
2,0.1,1e1,2,2,20,4,5,4.50
2,0.1,1e2,1,1,20,6,7,6.30
2,0.1,1e2,1,2,20,4,5,4.35
2,0.1,1e2,2,1,20,6,7,6.35
2,0.1,1e2,2,2,20,4,5,4.50
2,0.1,1e3,1,1,20,6,6,6.00
2,0.1,1e3,1,2,20,4,4,4.00
2,0.1,1e3,2,1,20,6,6,6.00
2,0.1,1e3,2,2,20,4,4,4.00
2,0.1,1e4,1,1,20,6,6,6.00
2,0.1,1e4,1,2,20,4,4,4.00
2,0.1,1e4,2,1,20,5,6,5.95
2,0.1,1e4,2,2,20,4,4,4.00
2,0.1,1e5,1,1,20,5,6,5.95
2,0.1,1e5,1,2,20,4,4,4.00
2,0.1,1e5,2,1,20,5,6,5.95
2,0.1,1e5,2,2,20,4,4,4.00
2,0.1,1e6,1,1,20,5,6,5.95
2,0.1,1e6,1,2,20,4,4,4.00
2,0.1,1e6,2,1,20,5,6,5.95
2,0.1,1e6,2,2,20,4,4,4.00
2,0.1,1e7,1,1,20,5,6,5.90
2,0.1,1e7,1,2,20,4,4,4.00
2,0.1,1e7,2,1,20,5,6,5.95
2,0.1,1e7,2,2,20,4,4,4.00
2,0.1,1e8,1,1,20,5,6,5.90
2,0.1,1e8,1,2,20,4,4,4.00
2,0.1,1e8,2,1,20,5,6,5.80
2,0.1,1e8,2,2,20,4,4,4.00
2,0.15,1.,1,1,20,7,7,7.00
2,0.15,1.,1,2,20,4,5,4.55
2,0.15,1.,2,1,20,7,7,7.00
2,0.15,1.,2,2,20,4,5,4.50
2,0.15,1e1,1,1,20,6,7,6.85
2,0.15,1e1,1,2,20,4,5,4.80
2,0.15,1e1,2,1,20,7,7,7.00
2,0.15,1e1,2,2,20,4,5,4.95
2,0.15,1e2,1,1,20,6,7,6.45
2,0.15,1e2,1,2,20,4,5,4.45
2,0.15,1e2,2,1,20,6,7,6.65
2,0.15,1e2,2,2,20,4,5,4.50
2,0.15,1e3,1,1,20,6,7,6.35
2,0.15,1e3,1,2,20,4,4,4.00
2,0.15,1e3,2,1,20,6,7,6.30
2,0.15,1e3,2,2,20,4,4,4.00
2,0.15,1e4,1,1,20,5,6,5.95
2,0.15,1e4,1,2,20,4,4,4.00
2,0.15,1e4,2,1,20,6,6,6.00
2,0.15,1e4,2,2,20,4,4,4.00
2,0.15,1e5,1,1,20,5,6,5.95
2,0.15,1e5,1,2,20,4,4,4.00
2,0.15,1e5,2,1,20,5,6,5.95
2,0.15,1e5,2,2,20,4,4,4.00
2,0.15,1e6,1,1,20,5,6,5.90
2,0.15,1e6,1,2,20,4,4,4.00
2,0.15,1e6,2,1,20,6,6,6.00
2,0.15,1e6,2,2,20,4,4,4.00
2,0.15,1e7,1,1,20,5,6,5.95
2,0.15,1e7,1,2,20,4,4,4.00
2,0.15,1e7,2,1,20,6,6,6.00
2,0.15,1e7,2,2,20,4,4,4.00
2,0.15,1e8,1,1,20,6,6,6.00
2,0.15,1e8,1,2,20,4,4,4.00
2,0.15,1e8,2,1,20,5,6,5.95
2,0.15,1e8,2,2,20,4,4,4.00
2,0.2,1.,1,1,20,7,7,7.00
2,0.2,1.,1,2,20,4,5,4.95
2,0.2,1.,2,1,20,7,7,7.00
2,0.2,1.,2,2,20,4,5,4.90
2,0.2,1e1,1,1,20,6,7,6.95
2,0.2,1e1,1,2,20,4,5,4.80
2,0.2,1e1,2,1,20,6,7,6.95
2,0.2,1e1,2,2,20,4,5,4.85
2,0.2,1e2,1,1,20,6,7,6.55
2,0.2,1e2,1,2,20,4,5,4.40
2,0.2,1e2,2,1,20,6,7,6.55
2,0.2,1e2,2,2,20,4,5,4.30
2,0.2,1e3,1,1,20,6,7,6.40
2,0.2,1e3,1,2,20,4,4,4.00
2,0.2,1e3,2,1,20,6,7,6.45
2,0.2,1e3,2,2,20,4,5,4.10
2,0.2,1e4,1,1,20,6,6,6.00
2,0.2,1e4,1,2,20,4,5,4.05
2,0.2,1e4,2,1,20,5,6,5.95
2,0.2,1e4,2,2,20,4,4,4.00
2,0.2,1e5,1,1,20,5,6,5.95
2,0.2,1e5,1,2,20,4,5,4.05
2,0.2,1e5,2,1,20,6,6,6.00
2,0.2,1e5,2,2,20,4,5,4.05
2,0.2,1e6,1,1,20,5,6,5.95
2,0.2,1e6,1,2,20,4,5,4.15
2,0.2,1e6,2,1,20,5,6,5.95
2,0.2,1e6,2,2,20,4,4,4.00
2,0.2,1e7,1,1,20,6,6,6.00
2,0.2,1e7,1,2,20,4,5,4.05
2,0.2,1e7,2,1,20,6,7,6.05
2,0.2,1e7,2,2,20,4,4,4.00
2,0.2,1e8,1,1,20,6,7,6.05
2,0.2,1e8,1,2,20,4,4,4.00
2,0.2,1e8,2,1,20,6,6,6.00
2,0.2,1e8,2,2,20,4,4,4.00
2,0.25,1.,1,1,20,7,7,7.00
2,0.25,1.,1,2,20,5,5,5.00
2,0.25,1.,2,1,20,7,7,7.00
2,0.25,1.,2,2,20,4,5,4.95
2,0.25,1e1,1,1,20,7,7,7.00
2,0.25,1e1,1,2,20,4,5,4.90
2,0.25,1e1,2,1,20,6,7,6.95
2,0.25,1e1,2,2,20,4,5,4.90
2,0.25,1e2,1,1,20,6,7,6.85
2,0.25,1e2,1,2,20,4,5,4.70
2,0.25,1e2,2,1,20,6,7,6.85
2,0.25,1e2,2,2,20,4,5,4.80
2,0.25,1e3,1,1,20,6,7,6.50
2,0.25,1e3,1,2,20,4,5,4.15
2,0.25,1e3,2,1,20,6,7,6.45
2,0.25,1e3,2,2,20,4,5,4.25
2,0.25,1e4,1,1,20,6,7,6.20
2,0.25,1e4,1,2,20,4,5,4.20
2,0.25,1e4,2,1,20,6,7,6.05
2,0.25,1e4,2,2,20,4,5,4.25
2,0.25,1e5,1,1,20,6,7,6.10
2,0.25,1e5,1,2,20,4,5,4.15
2,0.25,1e5,2,1,20,6,7,6.10
2,0.25,1e5,2,2,20,4,5,4.15
2,0.25,1e6,1,1,20,6,7,6.05
2,0.25,1e6,1,2,20,4,5,4.15
2,0.25,1e6,2,1,20,6,6,6.00
2,0.25,1e6,2,2,20,4,5,4.15
2,0.25,1e7,1,1,20,5,7,6.15
2,0.25,1e7,1,2,20,4,5,4.20
2,0.25,1e7,2,1,20,6,7,6.05
2,0.25,1e7,2,2,20,4,5,4.10
2,0.25,1e8,1,1,20,6,7,6.15
2,0.25,1e8,1,2,20,4,4,4.00
2,0.25,1e8,2,1,20,6,7,6.10
2,0.25,1e8,2,2,20,4,5,4.15
2,0.3,1.,1,1,20,7,8,7.05
2,0.3,1.,1,2,20,5,5,5.00
2,0.3,1.,2,1,20,7,7,7.00
2,0.3,1.,2,2,20,5,5,5.00
2,0.3,1e1,1,1,20,7,8,7.10
2,0.3,1e1,1,2,20,5,5,5.00
2,0.3,1e1,2,1,20,7,8,7.05
2,0.3,1e1,2,2,20,4,5,4.90
2,0.3,1e2,1,1,20,6,8,6.75
2,0.3,1e2,1,2,20,4,5,4.80
2,0.3,1e2,2,1,20,6,7,6.80
2,0.3,1e2,2,2,20,4,5,4.65
2,0.3,1e3,1,1,20,6,7,6.55
2,0.3,1e3,1,2,20,4,5,4.20
2,0.3,1e3,2,1,20,6,7,6.65
2,0.3,1e3,2,2,20,4,5,4.55
2,0.3,1e4,1,1,20,6,7,6.20
2,0.3,1e4,1,2,20,4,5,4.20
2,0.3,1e4,2,1,20,6,7,6.20
2,0.3,1e4,2,2,20,4,5,4.30
2,0.3,1e5,1,1,20,6,7,6.20
2,0.3,1e5,1,2,20,4,5,4.25
2,0.3,1e5,2,1,20,6,7,6.20
2,0.3,1e5,2,2,20,4,5,4.20
2,0.3,1e6,1,1,20,6,7,6.05
2,0.3,1e6,1,2,20,4,5,4.20
2,0.3,1e6,2,1,20,6,7,6.20
2,0.3,1e6,2,2,20,4,5,4.30
2,0.3,1e7,1,1,20,6,7,6.20
2,0.3,1e7,1,2,20,4,5,4.05
2,0.3,1e7,2,1,20,6,7,6.30
2,0.3,1e7,2,2,20,4,5,4.30
2,0.3,1e8,1,1,20,5,7,6.20
2,0.3,1e8,1,2,20,4,5,4.35
2,0.3,1e8,2,1,20,6,7,6.10
2,0.3,1e8,2,2,20,4,5,4.35
3,0.0,1.,1,1,20,10,10,10.00
3,0.0,1.,1,2,20,7,7,7.00
3,0.0,1.,2,1,20,10,10,10.00
3,0.0,1.,2,2,20,7,7,7.00
3,0.0,1e1,1,1,20,11,11,11.00
3,0.0,1e1,1,2,20,7,7,7.00
3,0.0,1e1,2,1,20,11,11,11.00
3,0.0,1e1,2,2,20,7,7,7.00
3,0.0,1e2,1,1,20,9,9,9.00
3,0.0,1e2,1,2,20,7,7,7.00
3,0.0,1e2,2,1,20,9,9,9.00
3,0.0,1e2,2,2,20,7,7,7.00
3,0.0,1e3,1,1,20,9,9,9.00
3,0.0,1e3,1,2,20,7,7,7.00
3,0.0,1e3,2,1,20,9,9,9.00
3,0.0,1e3,2,2,20,7,7,7.00
3,0.0,1e4,1,1,20,9,9,9.00
3,0.0,1e4,1,2,20,6,6,6.00
3,0.0,1e4,2,1,20,9,9,9.00
3,0.0,1e4,2,2,20,6,6,6.00
3,0.0,1e5,1,1,20,8,8,8.00
3,0.0,1e5,1,2,20,6,6,6.00
3,0.0,1e5,2,1,20,8,8,8.00
3,0.0,1e5,2,2,20,6,6,6.00
3,0.0,1e6,1,1,20,8,8,8.00
3,0.0,1e6,1,2,20,6,6,6.00
3,0.0,1e6,2,1,20,8,8,8.00
3,0.0,1e6,2,2,20,6,6,6.00
3,0.0,1e7,1,1,20,8,8,8.00
3,0.0,1e7,1,2,20,6,6,6.00
3,0.0,1e7,2,1,20,8,8,8.00
3,0.0,1e7,2,2,20,6,6,6.00
3,0.0,1e8,1,1,20,8,8,8.00
3,0.0,1e8,1,2,20,6,6,6.00
3,0.0,1e8,2,1,20,8,8,8.00
3,0.0,1e8,2,2,20,6,6,6.00
3,0.05,1.,1,1,20,10,10,10.00
3,0.05,1.,1,2,20,7,7,7.00
3,0.05,1.,2,1,20,10,11,10.05
3,0.05,1.,2,2,20,7,7,7.00
3,0.05,1e1,1,1,20,10,11,10.65
3,0.05,1e1,1,2,20,7,7,7.00
3,0.05,1e1,2,1,20,10,11,10.85
3,0.05,1e1,2,2,20,7,7,7.00
3,0.05,1e2,1,1,20,9,10,9.95
3,0.05,1e2,1,2,20,7,7,7.00
3,0.05,1e2,2,1,20,10,10,10.00
3,0.05,1e2,2,2,20,7,7,7.00
3,0.05,1e3,1,1,20,9,10,9.95
3,0.05,1e3,1,2,20,7,7,7.00
3,0.05,1e3,2,1,20,9,10,9.95
3,0.05,1e3,2,2,20,7,7,7.00
3,0.05,1e4,1,1,20,9,10,9.75
3,0.05,1e4,1,2,20,6,6,6.00
3,0.05,1e4,2,1,20,9,10,9.80
3,0.05,1e4,2,2,20,6,7,6.10
3,0.05,1e5,1,1,20,9,9,9.00
3,0.05,1e5,1,2,20,6,6,6.00
3,0.05,1e5,2,1,20,8,9,8.95
3,0.05,1e5,2,2,20,6,6,6.00
3,0.05,1e6,1,1,20,8,9,8.85
3,0.05,1e6,1,2,20,6,6,6.00
3,0.05,1e6,2,1,20,9,9,9.00
3,0.05,1e6,2,2,20,6,6,6.00
3,0.05,1e7,1,1,20,9,9,9.00
3,0.05,1e7,1,2,20,6,6,6.00
3,0.05,1e7,2,1,20,8,9,8.90
3,0.05,1e7,2,2,20,6,6,6.00
3,0.05,1e8,1,1,20,9,9,9.00
3,0.05,1e8,1,2,20,6,6,6.00
3,0.05,1e8,2,1,20,9,9,9.00
3,0.05,1e8,2,2,20,6,6,6.00
3,0.1,1.,1,1,20,10,11,10.60
3,0.1,1.,1,2,20,7,8,7.05
3,0.1,1.,2,1,20,10,11,10.55
3,0.1,1.,2,2,20,7,8,7.05
3,0.1,1e1,1,1,20,10,11,10.80
3,0.1,1e1,1,2,20,7,8,7.10
3,0.1,1e1,2,1,20,10,11,10.95
3,0.1,1e1,2,2,20,7,8,7.05
3,0.1,1e2,1,1,20,10,11,10.05
3,0.1,1e2,1,2,20,7,7,7.00
3,0.1,1e2,2,1,20,10,10,10.00
3,0.1,1e2,2,2,20,7,7,7.00
3,0.1,1e3,1,1,20,10,10,10.00
3,0.1,1e3,1,2,20,7,7,7.00
3,0.1,1e3,2,1,20,10,10,10.00
3,0.1,1e3,2,2,20,7,7,7.00
3,0.1,1e4,1,1,20,9,10,9.90
3,0.1,1e4,1,2,20,6,7,6.50
3,0.1,1e4,2,1,20,9,10,9.90
3,0.1,1e4,2,2,20,6,7,6.65
3,0.1,1e5,1,1,20,9,9,9.00
3,0.1,1e5,1,2,20,6,7,6.10
3,0.1,1e5,2,1,20,9,10,9.05
3,0.1,1e5,2,2,20,6,7,6.05
3,0.1,1e6,1,1,20,9,9,9.00
3,0.1,1e6,1,2,20,6,6,6.00
3,0.1,1e6,2,1,20,9,9,9.00
3,0.1,1e6,2,2,20,6,7,6.05
3,0.1,1e7,1,1,20,9,9,9.00
3,0.1,1e7,1,2,20,6,6,6.00
3,0.1,1e7,2,1,20,9,9,9.00
3,0.1,1e7,2,2,20,6,7,6.15
3,0.1,1e8,1,1,20,9,9,9.00
3,0.1,1e8,1,2,20,6,7,6.10
3,0.1,1e8,2,1,20,9,9,9.00
3,0.1,1e8,2,2,20,6,7,6.10
3,0.15,1.,1,1,20,10,11,10.80
3,0.15,1.,1,2,20,7,8,7.20
3,0.15,1.,2,1,20,10,11,10.80
3,0.15,1.,2,2,20,7,8,7.20
3,0.15,1e1,1,1,20,10,11,10.85
3,0.15,1e1,1,2,20,7,8,7.60
3,0.15,1e1,2,1,20,10,11,10.95
3,0.15,1e1,2,2,20,7,8,7.30
3,0.15,1e2,1,1,20,10,11,10.45
3,0.15,1e2,1,2,20,7,8,7.15
3,0.15,1e2,2,1,20,10,11,10.20
3,0.15,1e2,2,2,20,7,7,7.00
3,0.15,1e3,1,1,20,10,11,10.15
3,0.15,1e3,1,2,20,7,8,7.05
3,0.15,1e3,2,1,20,10,11,10.15
3,0.15,1e3,2,2,20,7,7,7.00
3,0.15,1e4,1,1,20,9,10,9.90
3,0.15,1e4,1,2,20,6,7,6.70
3,0.15,1e4,2,1,20,9,10,9.90
3,0.15,1e4,2,2,20,6,7,6.75
3,0.15,1e5,1,1,20,9,10,9.05
3,0.15,1e5,1,2,20,6,7,6.10
3,0.15,1e5,2,1,20,9,10,9.25
3,0.15,1e5,2,2,20,6,7,6.10
3,0.15,1e6,1,1,20,9,10,9.10
3,0.15,1e6,1,2,20,6,7,6.10
3,0.15,1e6,2,1,20,9,10,9.15
3,0.15,1e6,2,2,20,6,7,6.50
3,0.15,1e7,1,1,20,9,10,9.15
3,0.15,1e7,1,2,20,6,7,6.60
3,0.15,1e7,2,1,20,9,10,9.10
3,0.15,1e7,2,2,20,6,7,6.45
3,0.15,1e8,1,1,20,9,10,9.25
3,0.15,1e8,1,2,20,6,7,6.15
3,0.15,1e8,2,1,20,9,10,9.15
3,0.15,1e8,2,2,20,6,7,6.25
3,0.2,1.,1,1,20,10,12,10.95
3,0.2,1.,1,2,20,7,8,7.75
3,0.2,1.,2,1,20,11,12,11.05
3,0.2,1.,2,2,20,7,8,7.60
3,0.2,1e1,1,1,20,10,12,11.00
3,0.2,1e1,1,2,20,7,8,7.60
3,0.2,1e1,2,1,20,11,12,11.05
3,0.2,1e1,2,2,20,7,8,7.65
3,0.2,1e2,1,1,20,10,11,10.55
3,0.2,1e2,1,2,20,7,8,7.30
3,0.2,1e2,2,1,20,10,11,10.65
3,0.2,1e2,2,2,20,7,8,7.20
3,0.2,1e3,1,1,20,10,11,10.40
3,0.2,1e3,1,2,20,7,8,7.20
3,0.2,1e3,2,1,20,10,11,10.60
3,0.2,1e3,2,2,20,7,8,7.20
3,0.2,1e4,1,1,20,9,11,10.00
3,0.2,1e4,1,2,20,6,7,6.95
3,0.2,1e4,2,1,20,10,10,10.00
3,0.2,1e4,2,2,20,6,7,6.70
3,0.2,1e5,1,1,20,9,10,9.25
3,0.2,1e5,1,2,20,6,7,6.65
3,0.2,1e5,2,1,20,9,10,9.40
3,0.2,1e5,2,2,20,6,7,6.65
3,0.2,1e6,1,1,20,9,10,9.45
3,0.2,1e6,1,2,20,6,7,6.50
3,0.2,1e6,2,1,20,9,10,9.35
3,0.2,1e6,2,2,20,6,7,6.50
3,0.2,1e7,1,1,20,9,11,9.25
3,0.2,1e7,1,2,20,6,7,6.60
3,0.2,1e7,2,1,20,9,10,9.45
3,0.2,1e7,2,2,20,6,7,6.40
3,0.2,1e8,1,1,20,9,10,9.25
3,0.2,1e8,1,2,20,6,7,6.55
3,0.2,1e8,2,1,20,9,10,9.25
3,0.2,1e8,2,2,20,6,7,6.55
3,0.25,1.,1,1,20,11,12,11.35
3,0.25,1.,1,2,20,8,8,8.00
3,0.25,1.,2,1,20,11,12,11.55
3,0.25,1.,2,2,20,7,8,7.90
3,0.25,1e1,1,1,20,11,12,11.20
3,0.25,1e1,1,2,20,7,8,7.95
3,0.25,1e1,2,1,20,11,12,11.15
3,0.25,1e1,2,2,20,7,8,7.90
3,0.25,1e2,1,1,20,10,11,10.75
3,0.25,1e2,1,2,20,7,8,7.35
3,0.25,1e2,2,1,20,10,11,10.70
3,0.25,1e2,2,2,20,7,8,7.50
3,0.25,1e3,1,1,20,10,11,10.65
3,0.25,1e3,1,2,20,7,8,7.40
3,0.25,1e3,2,1,20,10,11,10.50
3,0.25,1e3,2,2,20,7,8,7.40
3,0.25,1e4,1,1,20,9,11,10.15
3,0.25,1e4,1,2,20,6,7,6.90
3,0.25,1e4,2,1,20,9,10,9.90
3,0.25,1e4,2,2,20,6,7,6.90
3,0.25,1e5,1,1,20,9,20,10.00
3,0.25,1e5,1,2,20,6,8,6.55
3,0.25,1e5,2,1,20,9,11,9.60
3,0.25,1e5,2,2,20,6,7,6.70
3,0.25,1e6,1,1,20,9,10,9.45
3,0.25,1e6,1,2,20,6,7,6.75
3,0.25,1e6,2,1,20,9,10,9.55
3,0.25,1e6,2,2,20,6,7,6.75
3,0.25,1e7,1,1,20,9,11,9.65
3,0.25,1e7,1,2,20,6,7,6.70
3,0.25,1e7,2,1,20,9,11,9.70
3,0.25,1e7,2,2,20,6,8,6.65
3,0.25,1e8,1,1,20,9,10,9.50
3,0.25,1e8,1,2,20,6,8,6.70
3,0.25,1e8,2,1,20,9,10,9.40
3,0.25,1e8,2,2,20,6,7,6.65
3,0.3,1.,1,1,20,11,12,11.70
3,0.3,1.,1,2,20,8,20,8.65
3,0.3,1.,2,1,20,11,12,11.90
3,0.3,1.,2,2,20,7,11,8.10
3,0.3,1e1,1,1,20,11,12,11.35
3,0.3,1e1,1,2,20,7,8,7.90
3,0.3,1e1,2,1,20,11,17,11.65
3,0.3,1e1,2,2,20,8,14,8.45
3,0.3,1e2,1,1,20,10,99999,5010.30
3,0.3,1e2,1,2,20,7,11,7.80
3,0.3,1e2,2,1,20,10,12,10.95
3,0.3,1e2,2,2,20,7,8,7.55
3,0.3,1e3,1,1,20,10,16,11.50
3,0.3,1e3,1,2,20,7,13,7.80
3,0.3,1e3,2,1,20,10,12,10.80
3,0.3,1e3,2,2,20,7,8,7.55
3,0.3,1e4,1,1,20,9,11,10.25
3,0.3,1e4,1,2,20,7,8,7.05
3,0.3,1e4,2,1,20,10,12,10.45
3,0.3,1e4,2,2,20,7,9,7.10
3,0.3,1e5,1,1,20,9,10,9.55
3,0.3,1e5,1,2,20,6,10,7.05
3,0.3,1e5,2,1,20,9,11,9.85
3,0.3,1e5,2,2,20,6,7,6.70
3,0.3,1e6,1,1,20,9,11,9.70
3,0.3,1e6,1,2,20,6,8,6.70
3,0.3,1e6,2,1,20,9,11,9.70
3,0.3,1e6,2,2,20,6,8,6.90
3,0.3,1e7,1,1,20,9,10,9.50
3,0.3,1e7,1,2,20,6,8,6.80
3,0.3,1e7,2,1,20,9,11,9.95
3,0.3,1e7,2,2,20,6,8,7.00
3,0.3,1e8,1,1,20,9,11,9.90
3,0.3,1e8,1,2,20,6,8,6.85
3,0.3,1e8,2,1,20,9,12,9.85
3,0.3,1e8,2,2,20,6,9,7.00
7,0.0,1.,1,1,20,15,15,15.00
7,0.0,1.,1,2,20,10,10,10.00
7,0.0,1.,2,1,20,15,15,15.00
7,0.0,1.,2,2,20,10,10,10.00
7,0.0,1e1,1,1,20,16,16,16.00
7,0.0,1e1,1,2,20,11,11,11.00
7,0.0,1e1,2,1,20,16,16,16.00
7,0.0,1e1,2,2,20,11,11,11.00
7,0.0,1e2,1,1,20,15,15,15.00
7,0.0,1e2,1,2,20,10,10,10.00
7,0.0,1e2,2,1,20,15,15,15.00
7,0.0,1e2,2,2,20,10,10,10.00
7,0.0,1e3,1,1,20,15,15,15.00
7,0.0,1e3,1,2,20,10,10,10.00
7,0.0,1e3,2,1,20,15,15,15.00
7,0.0,1e3,2,2,20,10,10,10.00
7,0.0,1e4,1,1,20,15,15,15.00
7,0.0,1e4,1,2,20,10,10,10.00
7,0.0,1e4,2,1,20,15,15,15.00
7,0.0,1e4,2,2,20,10,10,10.00
7,0.0,1e5,1,1,20,15,15,15.00
7,0.0,1e5,1,2,20,10,10,10.00
7,0.0,1e5,2,1,20,15,15,15.00
7,0.0,1e5,2,2,20,10,10,10.00
7,0.0,1e6,1,1,20,15,15,15.00
7,0.0,1e6,1,2,20,10,10,10.00
7,0.0,1e6,2,1,20,15,15,15.00
7,0.0,1e6,2,2,20,10,10,10.00
7,0.0,1e7,1,1,20,15,15,15.00
7,0.0,1e7,1,2,20,10,10,10.00
7,0.0,1e7,2,1,20,15,15,15.00
7,0.0,1e7,2,2,20,10,10,10.00
7,0.0,1e8,1,1,20,15,15,15.00
7,0.0,1e8,1,2,20,10,10,10.00
7,0.0,1e8,2,1,20,15,15,15.00
7,0.0,1e8,2,2,20,10,10,10.00
7,0.05,1.,1,1,20,15,16,15.15
7,0.05,1.,1,2,20,10,11,10.90
7,0.05,1.,2,1,20,15,16,15.15
7,0.05,1.,2,2,20,10,11,10.75
7,0.05,1e1,1,1,20,15,16,15.95
7,0.05,1e1,1,2,20,10,11,10.95
7,0.05,1e1,2,1,20,15,16,15.95
7,0.05,1e1,2,2,20,11,11,11.00
7,0.05,1e2,1,1,20,15,16,15.65
7,0.05,1e2,1,2,20,10,11,10.75
7,0.05,1e2,2,1,20,15,16,15.45
7,0.05,1e2,2,2,20,10,11,10.80
7,0.05,1e3,1,1,20,15,15,15.00
7,0.05,1e3,1,2,20,10,11,10.05
7,0.05,1e3,2,1,20,15,16,15.05
7,0.05,1e3,2,2,20,10,11,10.20
7,0.05,1e4,1,1,20,14,15,14.90
7,0.05,1e4,1,2,20,10,11,10.10
7,0.05,1e4,2,1,20,15,16,15.05
7,0.05,1e4,2,2,20,10,11,10.30
7,0.05,1e5,1,1,20,15,16,15.05
7,0.05,1e5,1,2,20,10,11,10.10
7,0.05,1e5,2,1,20,14,15,14.95
7,0.05,1e5,2,2,20,10,11,10.05
7,0.05,1e6,1,1,20,15,15,15.00
7,0.05,1e6,1,2,20,10,11,10.10
7,0.05,1e6,2,1,20,15,15,15.00
7,0.05,1e6,2,2,20,10,11,10.10
7,0.05,1e7,1,1,20,14,15,14.95
7,0.05,1e7,1,2,20,10,11,10.05
7,0.05,1e7,2,1,20,15,15,15.00
7,0.05,1e7,2,2,20,10,11,10.35
7,0.05,1e8,1,1,20,15,16,15.05
7,0.05,1e8,1,2,20,10,11,10.15
7,0.05,1e8,2,1,20,15,15,15.00
7,0.05,1e8,2,2,20,10,11,10.05
7,0.1,1.,1,1,20,15,16,15.75
7,0.1,1.,1,2,20,10,11,10.95
7,0.1,1.,2,1,20,15,16,15.95
7,0.1,1.,2,2,20,10,11,10.95
7,0.1,1e1,1,1,20,15,17,16.10
7,0.1,1e1,1,2,20,11,12,11.10
7,0.1,1e1,2,1,20,16,17,16.05
7,0.1,1e1,2,2,20,10,12,11.00
7,0.1,1e2,1,1,20,15,16,15.75
7,0.1,1e2,1,2,20,10,11,10.95
7,0.1,1e2,2,1,20,15,16,15.60
7,0.1,1e2,2,2,20,10,11,10.80
7,0.1,1e3,1,1,20,14,16,15.25
7,0.1,1e3,1,2,20,10,11,10.65
7,0.1,1e3,2,1,20,15,16,15.35
7,0.1,1e3,2,2,20,10,11,10.50
7,0.1,1e4,1,1,20,15,16,15.40
7,0.1,1e4,1,2,20,10,11,10.80
7,0.1,1e4,2,1,20,15,16,15.30
7,0.1,1e4,2,2,20,10,11,10.70
7,0.1,1e5,1,1,20,15,16,15.40
7,0.1,1e5,1,2,20,10,11,10.65
7,0.1,1e5,2,1,20,15,16,15.25
7,0.1,1e5,2,2,20,10,11,10.55
7,0.1,1e6,1,1,20,14,16,15.15
7,0.1,1e6,1,2,20,10,11,10.75
7,0.1,1e6,2,1,20,15,16,15.50
7,0.1,1e6,2,2,20,10,11,10.65
7,0.1,1e7,1,1,20,15,16,15.30
7,0.1,1e7,1,2,20,10,11,10.40
7,0.1,1e7,2,1,20,15,16,15.30
7,0.1,1e7,2,2,20,10,11,10.75
7,0.1,1e8,1,1,20,15,16,15.30
7,0.1,1e8,1,2,20,10,11,10.65
7,0.1,1e8,2,1,20,15,16,15.25
7,0.1,1e8,2,2,20,10,11,10.55
7,0.15,1.,1,1,20,15,17,16.00
7,0.15,1.,1,2,20,11,12,11.10
7,0.15,1.,2,1,20,16,17,16.30
7,0.15,1.,2,2,20,11,12,11.15
7,0.15,1e1,1,1,20,15,17,16.45
7,0.15,1e1,1,2,20,11,12,11.50
7,0.15,1e1,2,1,20,15,17,16.15
7,0.15,1e1,2,2,20,11,13,11.40
7,0.15,1e2,1,1,20,15,17,16.15
7,0.15,1e2,1,2,20,11,12,11.30
7,0.15,1e2,2,1,20,15,16,15.80
7,0.15,1e2,2,2,20,10,12,11.15
7,0.15,1e3,1,1,20,15,18,15.80
7,0.15,1e3,1,2,20,10,13,11.10
7,0.15,1e3,2,1,20,15,18,15.70
7,0.15,1e3,2,2,20,10,11,10.80
7,0.15,1e4,1,1,20,15,16,15.65
7,0.15,1e4,1,2,20,10,12,11.00
7,0.15,1e4,2,1,20,15,17,15.70
7,0.15,1e4,2,2,20,10,14,11.30
7,0.15,1e5,1,1,20,15,17,15.60
7,0.15,1e5,1,2,20,10,12,10.80
7,0.15,1e5,2,1,20,15,17,15.70
7,0.15,1e5,2,2,20,10,13,11.30
7,0.15,1e6,1,1,20,14,16,15.60
7,0.15,1e6,1,2,20,10,11,10.75
7,0.15,1e6,2,1,20,14,17,15.65
7,0.15,1e6,2,2,20,10,12,11.00
7,0.15,1e7,1,1,20,15,18,15.95
7,0.15,1e7,1,2,20,10,12,11.00
7,0.15,1e7,2,1,20,15,17,15.85
7,0.15,1e7,2,2,20,10,12,11.00
7,0.15,1e8,1,1,20,15,19,15.60
7,0.15,1e8,1,2,20,10,11,10.85
7,0.15,1e8,2,1,20,15,16,15.60
7,0.15,1e8,2,2,20,10,12,10.95
7,0.2,1.,1,1,20,16,17,16.60
7,0.2,1.,1,2,20,11,12,11.65
7,0.2,1.,2,1,20,16,18,16.80
7,0.2,1.,2,2,20,11,12,11.60
7,0.2,1e1,1,1,20,15,17,16.35
7,0.2,1e1,1,2,20,11,13,11.60
7,0.2,1e1,2,1,20,15,18,16.90
7,0.2,1e1,2,2,20,11,13,11.60
7,0.2,1e2,1,1,20,15,17,16.35
7,0.2,1e2,1,2,20,10,13,11.20
7,0.2,1e2,2,1,20,15,42,18.00
7,0.2,1e2,2,2,20,11,14,11.70
7,0.2,1e3,1,1,20,15,28,17.05
7,0.2,1e3,1,2,20,10,15,11.15
7,0.2,1e3,2,1,20,15,17,15.85
7,0.2,1e3,2,2,20,11,21,11.90
7,0.2,1e4,1,1,20,15,22,16.35
7,0.2,1e4,1,2,20,10,14,11.35
7,0.2,1e4,2,1,20,15,21,16.45
7,0.2,1e4,2,2,20,10,15,11.50
7,0.2,1e5,1,1,20,15,26,16.50
7,0.2,1e5,1,2,20,10,13,11.40
7,0.2,1e5,2,1,20,15,17,15.85
7,0.2,1e5,2,2,20,10,15,11.30
7,0.2,1e6,1,1,20,15,25,16.40
7,0.2,1e6,1,2,20,10,12,11.25
7,0.2,1e6,2,1,20,15,25,17.40
7,0.2,1e6,2,2,20,10,17,11.35
7,0.2,1e7,1,1,20,15,17,16.15
7,0.2,1e7,1,2,20,10,12,11.05
7,0.2,1e7,2,1,20,15,20,16.65
7,0.2,1e7,2,2,20,10,12,11.30
7,0.2,1e8,1,1,20,15,18,16.00
7,0.2,1e8,1,2,20,11,17,11.75
7,0.2,1e8,2,1,20,15,23,16.35
7,0.2,1e8,2,2,20,11,12,11.25
7,0.25,1.,1,1,20,17,43,18.45
7,0.25,1.,1,2,20,11,12,11.95
7,0.25,1.,2,1,20,16,35,17.85
7,0.25,1.,2,2,20,11,51,14.30
7,0.25,1e1,1,1,20,16,30,19.00
7,0.25,1e1,1,2,20,11,16,12.30
7,0.25,1e1,2,1,20,16,18,17.20
7,0.25,1e1,2,2,20,11,22,12.90
7,0.25,1e2,1,1,20,16,21,17.40
7,0.25,1e2,1,2,20,11,25,14.70
7,0.25,1e2,2,1,20,15,25,17.00
7,0.25,1e2,2,2,20,10,17,11.65
7,0.25,1e3,1,1,20,15,41,18.80
7,0.25,1e3,1,2,20,10,13,11.35
7,0.25,1e3,2,1,20,15,30,18.45
7,0.25,1e3,2,2,20,10,22,12.65
7,0.25,1e4,1,1,20,15,38,18.10
7,0.25,1e4,1,2,20,11,13,11.80
7,0.25,1e4,2,1,20,15,32,17.30
7,0.25,1e4,2,2,20,11,20,12.60
7,0.25,1e5,1,1,20,15,83,20.25
7,0.25,1e5,1,2,20,10,21,12.65
7,0.25,1e5,2,1,20,15,35,19.15
7,0.25,1e5,2,2,20,10,13,11.25
7,0.25,1e6,1,1,20,15,27,17.45
7,0.25,1e6,1,2,20,11,18,11.80
7,0.25,1e6,2,1,20,15,30,17.65
7,0.25,1e6,2,2,20,10,20,13.15
7,0.25,1e7,1,1,20,15,22,16.95
7,0.25,1e7,1,2,20,11,23,12.55
7,0.25,1e7,2,1,20,15,26,18.15
7,0.25,1e7,2,2,20,11,17,11.80
7,0.25,1e8,1,1,20,15,20,16.75
7,0.25,1e8,1,2,20,10,19,12.25
7,0.25,1e8,2,1,20,15,18,16.40
7,0.25,1e8,2,2,20,11,16,12.15
7,0.3,1.,1,1,20,17,50,22.85
7,0.3,1.,1,2,20,9,49,15.00
7,0.3,1.,2,1,20,16,99999,5026.25
7,0.3,1.,2,2,20,12,51,18.70
7,0.3,1e1,1,1,20,16,80,25.40
7,0.3,1e1,1,2,20,11,99999,5015.50
7,0.3,1e1,2,1,20,17,86,27.30
7,0.3,1e1,2,2,20,11,99999,5013.30
7,0.3,1e2,1,1,20,16,56,20.05
7,0.3,1e2,1,2,20,11,83,19.55
7,0.3,1e2,2,1,20,16,99999,5020.80
7,0.3,1e2,2,2,20,11,58,19.85
7,0.3,1e3,1,1,20,15,36,18.75
7,0.3,1e3,1,2,20,10,29,14.15
7,0.3,1e3,2,1,20,14,36,18.85
7,0.3,1e3,2,2,20,11,41,15.40
7,0.3,1e4,1,1,20,16,99999,5019.30
7,0.3,1e4,1,2,20,10,84,17.85
7,0.3,1e4,2,1,20,15,113,27.00
7,0.3,1e4,2,2,20,11,27,12.75
7,0.3,1e5,1,1,20,16,51,22.45
7,0.3,1e5,1,2,20,11,118,18.50
7,0.3,1e5,2,1,20,16,49,22.70
7,0.3,1e5,2,2,20,11,42,15.10
7,0.3,1e6,1,1,20,16,99999,5018.05
7,0.3,1e6,1,2,20,10,99999,5013.40
7,0.3,1e6,2,1,20,16,99999,5019.50
7,0.3,1e6,2,2,20,10,28,14.55
7,0.3,1e7,1,1,20,15,53,20.90
7,0.3,1e7,1,2,20,11,15,12.00
7,0.3,1e7,2,1,20,15,42,19.45
7,0.3,1e7,2,2,20,11,49,17.20
7,0.3,1e8,1,1,20,15,31,18.10
7,0.3,1e8,1,2,20,11,29,14.65
7,0.3,1e8,2,1,20,15,99999,5017.00
7,0.3,1e8,2,2,20,10,22,13.15


==> results/simplex_3d_SCG/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,9,9,9.00
2,0.0,1.,1,2,20,9,9,9.00
2,0.0,1.,2,1,20,9,9,9.00
2,0.0,1.,2,2,20,9,9,9.00
2,0.0,1e1,1,1,20,10,10,10.00
2,0.0,1e1,1,2,20,10,10,10.00
2,0.0,1e1,2,1,20,10,10,10.00
2,0.0,1e1,2,2,20,10,10,10.00
2,0.0,1e2,1,1,20,10,10,10.00
2,0.0,1e2,1,2,20,10,10,10.00
2,0.0,1e2,2,1,20,10,10,10.00
2,0.0,1e2,2,2,20,10,10,10.00
2,0.0,1e3,1,1,20,10,10,10.00
2,0.0,1e3,1,2,20,10,10,10.00
2,0.0,1e3,2,1,20,10,10,10.00
2,0.0,1e3,2,2,20,10,10,10.00
2,0.0,1e4,1,1,20,10,10,10.00
2,0.0,1e4,1,2,20,10,10,10.00
2,0.0,1e4,2,1,20,10,10,10.00
2,0.0,1e4,2,2,20,10,10,10.00
2,0.0,1e5,1,1,20,9,9,9.00
2,0.0,1e5,1,2,20,9,9,9.00
2,0.0,1e5,2,1,20,9,9,9.00
2,0.0,1e5,2,2,20,9,9,9.00
2,0.0,1e6,1,1,20,9,9,9.00
2,0.0,1e6,1,2,20,9,9,9.00
2,0.0,1e6,2,1,20,9,9,9.00
2,0.0,1e6,2,2,20,9,9,9.00
2,0.0,1e7,1,1,20,7,7,7.00
2,0.0,1e7,1,2,20,7,7,7.00
2,0.0,1e7,2,1,20,7,7,7.00
2,0.0,1e7,2,2,20,7,7,7.00
2,0.0,1e8,1,1,20,7,7,7.00
2,0.0,1e8,1,2,20,7,7,7.00
2,0.0,1e8,2,1,20,7,7,7.00
2,0.0,1e8,2,2,20,7,7,7.00
2,0.05,1.,1,1,20,10,11,10.90
2,0.05,1.,1,2,20,10,11,10.90
2,0.05,1.,2,1,20,10,11,10.65
2,0.05,1.,2,2,20,9,11,10.60
2,0.05,1e1,1,1,20,13,15,14.20
2,0.05,1e1,1,2,20,13,15,14.50
2,0.05,1e1,2,1,20,13,15,14.30
2,0.05,1e1,2,2,20,13,15,14.30
2,0.05,1e2,1,1,20,14,15,14.95
2,0.05,1e2,1,2,20,14,15,14.95
2,0.05,1e2,2,1,20,14,15,14.85
2,0.05,1e2,2,2,20,14,15,14.80
2,0.05,1e3,1,1,20,14,15,14.40
2,0.05,1e3,1,2,20,14,15,14.25
2,0.05,1e3,2,1,20,14,15,14.30
2,0.05,1e3,2,2,20,14,15,14.25
2,0.05,1e4,1,1,20,14,14,14.00
2,0.05,1e4,1,2,20,14,14,14.00
2,0.05,1e4,2,1,20,14,14,14.00
2,0.05,1e4,2,2,20,14,14,14.00
2,0.05,1e5,1,1,20,13,14,13.25
2,0.05,1e5,1,2,20,13,15,13.50
2,0.05,1e5,2,1,20,13,15,13.65
2,0.05,1e5,2,2,20,13,15,13.45
2,0.05,1e6,1,1,20,12,13,12.95
2,0.05,1e6,1,2,20,12,13,12.90
2,0.05,1e6,2,1,20,12,13,12.85
2,0.05,1e6,2,2,20,12,13,12.95
2,0.05,1e7,1,1,20,9,11,10.00
2,0.05,1e7,1,2,20,9,10,9.75
2,0.05,1e7,2,1,20,9,11,10.00
2,0.05,1e7,2,2,20,9,10,9.80
2,0.05,1e8,1,1,20,9,10,9.85
2,0.05,1e8,1,2,20,9,11,10.00
2,0.05,1e8,2,1,20,9,10,9.85
2,0.05,1e8,2,2,20,9,10,9.90
2,0.1,1.,1,1,20,10,11,10.85
2,0.1,1.,1,2,20,10,12,10.95
2,0.1,1.,2,1,20,10,11,10.95
2,0.1,1.,2,2,20,10,11,10.95
2,0.1,1e1,1,1,20,14,15,14.75
2,0.1,1e1,1,2,20,13,15,14.60
2,0.1,1e1,2,1,20,14,15,14.75
2,0.1,1e1,2,2,20,13,15,14.45
2,0.1,1e2,1,1,20,14,15,14.90
2,0.1,1e2,1,2,20,14,15,14.90
2,0.1,1e2,2,1,20,14,15,14.90
2,0.1,1e2,2,2,20,14,15,14.90
2,0.1,1e3,1,1,20,14,15,14.80
2,0.1,1e3,1,2,20,14,15,14.65
2,0.1,1e3,2,1,20,14,15,14.75
2,0.1,1e3,2,2,20,14,15,14.50
2,0.1,1e4,1,1,20,14,14,14.00
2,0.1,1e4,1,2,20,14,14,14.00
2,0.1,1e4,2,1,20,14,14,14.00
2,0.1,1e4,2,2,20,14,15,14.05
2,0.1,1e5,1,1,20,13,15,13.75
2,0.1,1e5,1,2,20,13,15,14.05
2,0.1,1e5,2,1,20,13,15,14.00
2,0.1,1e5,2,2,20,13,15,14.15
2,0.1,1e6,1,1,20,12,13,12.70
2,0.1,1e6,1,2,20,12,13,12.75
2,0.1,1e6,2,1,20,12,13,12.70
2,0.1,1e6,2,2,20,12,13,12.65
2,0.1,1e7,1,1,20,9,11,10.20
2,0.1,1e7,1,2,20,9,11,10.10
2,0.1,1e7,2,1,20,9,11,10.00
2,0.1,1e7,2,2,20,10,11,10.25
2,0.1,1e8,1,1,20,10,11,10.25
2,0.1,1e8,1,2,20,9,11,10.15
2,0.1,1e8,2,1,20,9,11,10.15
2,0.1,1e8,2,2,20,10,11,10.30
2,0.15,1.,1,1,20,11,12,11.35
2,0.15,1.,1,2,20,11,12,11.40
2,0.15,1.,2,1,20,11,12,11.40
2,0.15,1.,2,2,20,10,12,11.40
2,0.15,1e1,1,1,20,13,15,14.60
2,0.15,1e1,1,2,20,13,15,14.40
2,0.15,1e1,2,1,20,14,15,14.65
2,0.15,1e1,2,2,20,13,15,14.80
2,0.15,1e2,1,1,20,15,15,15.00
2,0.15,1e2,1,2,20,14,15,14.95
2,0.15,1e2,2,1,20,14,15,14.95
2,0.15,1e2,2,2,20,14,15,14.95
2,0.15,1e3,1,1,20,14,15,14.80
2,0.15,1e3,1,2,20,14,15,14.70
2,0.15,1e3,2,1,20,14,16,14.85
2,0.15,1e3,2,2,20,14,15,14.75
2,0.15,1e4,1,1,20,14,15,14.15
2,0.15,1e4,1,2,20,14,17,14.45
2,0.15,1e4,2,1,20,14,17,14.35
2,0.15,1e4,2,2,20,14,16,14.20
2,0.15,1e5,1,1,20,13,16,14.55
2,0.15,1e5,1,2,20,13,16,14.75
2,0.15,1e5,2,1,20,13,16,14.05
2,0.15,1e5,2,2,20,13,16,14.75
2,0.15,1e6,1,1,20,12,13,12.50
2,0.15,1e6,1,2,20,12,14,12.65
2,0.15,1e6,2,1,20,12,14,12.65
2,0.15,1e6,2,2,20,12,14,12.75
2,0.15,1e7,1,1,20,10,11,10.30
2,0.15,1e7,1,2,20,9,11,10.40
2,0.15,1e7,2,1,20,10,11,10.45
2,0.15,1e7,2,2,20,10,11,10.45
2,0.15,1e8,1,1,20,9,11,10.40
2,0.15,1e8,1,2,20,10,11,10.20
2,0.15,1e8,2,1,20,10,11,10.45
2,0.15,1e8,2,2,20,10,11,10.40
2,0.2,1.,1,1,20,11,13,11.60
2,0.2,1.,1,2,20,11,13,11.75
2,0.2,1.,2,1,20,11,12,11.90
2,0.2,1.,2,2,20,11,12,11.85
2,0.2,1e1,1,1,20,13,15,14.75
2,0.2,1e1,1,2,20,14,15,14.95
2,0.2,1e1,2,1,20,14,15,14.75
2,0.2,1e1,2,2,20,14,15,14.85
2,0.2,1e2,1,1,20,15,15,15.00
2,0.2,1e2,1,2,20,15,15,15.00
2,0.2,1e2,2,1,20,14,15,14.90
2,0.2,1e2,2,2,20,14,15,14.95
2,0.2,1e3,1,1,20,15,16,15.25
2,0.2,1e3,1,2,20,14,16,15.10
2,0.2,1e3,2,1,20,14,16,15.10
2,0.2,1e3,2,2,20,14,16,15.15
2,0.2,1e4,1,1,20,14,18,15.00
2,0.2,1e4,1,2,20,14,17,14.80
2,0.2,1e4,2,1,20,14,17,14.95
2,0.2,1e4,2,2,20,14,17,15.20
2,0.2,1e5,1,1,20,13,16,14.85
2,0.2,1e5,1,2,20,13,16,14.80
2,0.2,1e5,2,1,20,13,16,15.10
2,0.2,1e5,2,2,20,13,16,14.80
2,0.2,1e6,1,1,20,12,14,12.55
2,0.2,1e6,1,2,20,12,14,12.85
2,0.2,1e6,2,1,20,12,14,12.40
2,0.2,1e6,2,2,20,12,14,12.55
2,0.2,1e7,1,1,20,10,11,10.50
2,0.2,1e7,1,2,20,9,11,10.60
2,0.2,1e7,2,1,20,9,11,10.70
2,0.2,1e7,2,2,20,10,11,10.65
2,0.2,1e8,1,1,20,9,11,10.35
2,0.2,1e8,1,2,20,10,11,10.55
2,0.2,1e8,2,1,20,10,11,10.40
2,0.2,1e8,2,2,20,10,11,10.65
2,0.25,1.,1,1,20,11,13,12.10
2,0.25,1.,1,2,20,11,13,12.05
2,0.25,1.,2,1,20,11,13,12.25
2,0.25,1.,2,2,20,11,13,12.05
2,0.25,1e1,1,1,20,13,15,14.85
2,0.25,1e1,1,2,20,14,15,14.90
2,0.25,1e1,2,1,20,14,15,14.80
2,0.25,1e1,2,2,20,14,15,14.80
2,0.25,1e2,1,1,20,15,15,15.00
2,0.25,1e2,1,2,20,15,15,15.00
2,0.25,1e2,2,1,20,15,15,15.00
2,0.25,1e2,2,2,20,14,15,14.95
2,0.25,1e3,1,1,20,14,16,15.35
2,0.25,1e3,1,2,20,14,17,15.25
2,0.25,1e3,2,1,20,15,16,15.40
2,0.25,1e3,2,2,20,14,16,15.35
2,0.25,1e4,1,1,20,14,18,15.50
2,0.25,1e4,1,2,20,14,18,15.75
2,0.25,1e4,2,1,20,14,18,16.25
2,0.25,1e4,2,2,20,14,18,15.60
2,0.25,1e5,1,1,20,13,17,15.00
2,0.25,1e5,1,2,20,13,17,15.15
2,0.25,1e5,2,1,20,13,17,15.30
2,0.25,1e5,2,2,20,13,16,14.95
2,0.25,1e6,1,1,20,12,14,12.90
2,0.25,1e6,1,2,20,12,14,12.85
2,0.25,1e6,2,1,20,12,14,12.70
2,0.25,1e6,2,2,20,12,14,12.55
2,0.25,1e7,1,1,20,10,11,10.70
2,0.25,1e7,1,2,20,10,11,10.60
2,0.25,1e7,2,1,20,10,11,10.80
2,0.25,1e7,2,2,20,10,11,10.75
2,0.25,1e8,1,1,20,10,11,10.70
2,0.25,1e8,1,2,20,10,11,10.75
2,0.25,1e8,2,1,20,10,11,10.85
2,0.25,1e8,2,2,20,10,11,10.90
2,0.3,1.,1,1,20,11,14,12.45
2,0.3,1.,1,2,20,11,14,12.55
2,0.3,1.,2,1,20,12,13,12.50
2,0.3,1.,2,2,20,12,14,12.60
2,0.3,1e1,1,1,20,14,15,14.85
2,0.3,1e1,1,2,20,13,15,14.75
2,0.3,1e1,2,1,20,13,15,14.85
2,0.3,1e1,2,2,20,14,15,14.80
2,0.3,1e2,1,1,20,15,15,15.00
2,0.3,1e2,1,2,20,15,15,15.00
2,0.3,1e2,2,1,20,15,15,15.00
2,0.3,1e2,2,2,20,15,15,15.00
2,0.3,1e3,1,1,20,14,16,15.55
2,0.3,1e3,1,2,20,14,17,15.45
2,0.3,1e3,2,1,20,14,17,15.60
2,0.3,1e3,2,2,20,15,16,15.60
2,0.3,1e4,1,1,20,14,18,15.95
2,0.3,1e4,1,2,20,14,18,15.70
2,0.3,1e4,2,1,20,14,18,16.55
2,0.3,1e4,2,2,20,14,18,16.15
2,0.3,1e5,1,1,20,15,17,15.85
2,0.3,1e5,1,2,20,13,17,15.55
2,0.3,1e5,2,1,20,15,17,15.90
2,0.3,1e5,2,2,20,15,17,16.10
2,0.3,1e6,1,1,20,12,14,12.90
2,0.3,1e6,1,2,20,12,15,12.65
2,0.3,1e6,2,1,20,12,14,12.70
2,0.3,1e6,2,2,20,12,14,12.85
2,0.3,1e7,1,1,20,10,11,10.80
2,0.3,1e7,1,2,20,10,11,10.80
2,0.3,1e7,2,1,20,10,11,10.85
2,0.3,1e7,2,2,20,10,11,10.90
2,0.3,1e8,1,1,20,10,11,10.85
2,0.3,1e8,1,2,20,10,11,10.80
2,0.3,1e8,2,1,20,10,11,10.75
2,0.3,1e8,2,2,20,10,11,10.90
3,0.0,1.,1,1,20,16,16,16.00
3,0.0,1.,1,2,20,16,16,16.00
3,0.0,1.,2,1,20,16,16,16.00
3,0.0,1.,2,2,20,16,16,16.00
3,0.0,1e1,1,1,20,23,23,23.00
3,0.0,1e1,1,2,20,23,23,23.00
3,0.0,1e1,2,1,20,23,23,23.00
3,0.0,1e1,2,2,20,23,23,23.00
3,0.0,1e2,1,1,20,26,26,26.00
3,0.0,1e2,1,2,20,26,26,26.00
3,0.0,1e2,2,1,20,26,26,26.00
3,0.0,1e2,2,2,20,26,26,26.00
3,0.0,1e3,1,1,20,29,29,29.00
3,0.0,1e3,1,2,20,29,29,29.00
3,0.0,1e3,2,1,20,29,29,29.00
3,0.0,1e3,2,2,20,29,29,29.00
3,0.0,1e4,1,1,20,36,36,36.00
3,0.0,1e4,1,2,20,36,36,36.00
3,0.0,1e4,2,1,20,36,36,36.00
3,0.0,1e4,2,2,20,36,36,36.00
3,0.0,1e5,1,1,20,30,30,30.00
3,0.0,1e5,1,2,20,30,30,30.00
3,0.0,1e5,2,1,20,30,30,30.00
3,0.0,1e5,2,2,20,30,30,30.00
3,0.0,1e6,1,1,20,22,22,22.00
3,0.0,1e6,1,2,20,22,22,22.00
3,0.0,1e6,2,1,20,22,22,22.00
3,0.0,1e6,2,2,20,22,22,22.00
3,0.0,1e7,1,1,20,14,14,14.00
3,0.0,1e7,1,2,20,14,14,14.00
3,0.0,1e7,2,1,20,14,14,14.00
3,0.0,1e7,2,2,20,14,14,14.00
3,0.0,1e8,1,1,20,14,14,14.00
3,0.0,1e8,1,2,20,14,14,14.00
3,0.0,1e8,2,1,20,14,14,14.00
3,0.0,1e8,2,2,20,14,14,14.00
3,0.05,1.,1,1,20,16,18,17.45
3,0.05,1.,1,2,20,16,18,17.20
3,0.05,1.,2,1,20,16,18,17.35
3,0.05,1.,2,2,20,16,18,17.30
3,0.05,1e1,1,1,20,26,29,27.45
3,0.05,1e1,1,2,20,26,29,27.05
3,0.05,1e1,2,1,20,26,29,27.50
3,0.05,1e1,2,2,20,25,29,27.10
3,0.05,1e2,1,1,20,36,39,37.25
3,0.05,1e2,1,2,20,37,39,37.35
3,0.05,1e2,2,1,20,37,39,37.45
3,0.05,1e2,2,2,20,37,39,37.15
3,0.05,1e3,1,1,20,37,41,39.50
3,0.05,1e3,1,2,20,37,41,39.85
3,0.05,1e3,2,1,20,37,41,39.80
3,0.05,1e3,2,2,20,37,41,39.75
3,0.05,1e4,1,1,20,43,46,44.30
3,0.05,1e4,1,2,20,43,46,44.75
3,0.05,1e4,2,1,20,43,46,44.70
3,0.05,1e4,2,2,20,43,46,44.70
3,0.05,1e5,1,1,20,37,47,40.60
3,0.05,1e5,1,2,20,37,47,40.00
3,0.05,1e5,2,1,20,37,46,42.90
3,0.05,1e5,2,2,20,37,47,41.80
3,0.05,1e6,1,1,20,32,32,32.00
3,0.05,1e6,1,2,20,31,32,31.90
3,0.05,1e6,2,1,20,31,32,31.95
3,0.05,1e6,2,2,20,32,32,32.00
3,0.05,1e7,1,1,20,17,18,17.15
3,0.05,1e7,1,2,20,17,18,17.05
3,0.05,1e7,2,1,20,17,18,17.20
3,0.05,1e7,2,2,20,17,18,17.15
3,0.05,1e8,1,1,20,17,18,17.35
3,0.05,1e8,1,2,20,17,18,17.05
3,0.05,1e8,2,1,20,17,18,17.15
3,0.05,1e8,2,2,20,17,18,17.05
3,0.1,1.,1,1,20,17,19,17.75
3,0.1,1.,1,2,20,16,19,17.70
3,0.1,1.,2,1,20,16,19,17.50
3,0.1,1.,2,2,20,16,19,17.65
3,0.1,1e1,1,1,20,25,30,28.25
3,0.1,1e1,1,2,20,27,30,28.30
3,0.1,1e1,2,1,20,27,30,28.00
3,0.1,1e1,2,2,20,25,30,28.05
3,0.1,1e2,1,1,20,37,40,38.45
3,0.1,1e2,1,2,20,37,40,39.00
3,0.1,1e2,2,1,20,37,40,38.45
3,0.1,1e2,2,2,20,37,40,38.80
3,0.1,1e3,1,1,20,38,42,40.35
3,0.1,1e3,1,2,20,37,42,40.20
3,0.1,1e3,2,1,20,38,45,40.60
3,0.1,1e3,2,2,20,39,42,40.50
3,0.1,1e4,1,1,20,44,52,45.65
3,0.1,1e4,1,2,20,40,48,45.40
3,0.1,1e4,2,1,20,44,46,45.20
3,0.1,1e4,2,2,20,38,47,44.30
3,0.1,1e5,1,1,20,38,48,44.80
3,0.1,1e5,1,2,20,38,48,45.85
3,0.1,1e5,2,1,20,38,47,43.10
3,0.1,1e5,2,2,20,38,48,43.60
3,0.1,1e6,1,1,20,31,32,31.95
3,0.1,1e6,1,2,20,32,32,32.00
3,0.1,1e6,2,1,20,32,33,32.05
3,0.1,1e6,2,2,20,32,32,32.00
3,0.1,1e7,1,1,20,17,18,17.55
3,0.1,1e7,1,2,20,17,19,17.95
3,0.1,1e7,2,1,20,17,19,17.80
3,0.1,1e7,2,2,20,17,19,17.75
3,0.1,1e8,1,1,20,16,18,17.40
3,0.1,1e8,1,2,20,17,18,17.60
3,0.1,1e8,2,1,20,17,19,17.80
3,0.1,1e8,2,2,20,16,18,17.50
3,0.15,1.,1,1,20,17,19,17.85
3,0.15,1.,1,2,20,17,20,18.40
3,0.15,1.,2,1,20,17,19,18.05
3,0.15,1.,2,2,20,16,19,18.05
3,0.15,1e1,1,1,20,26,32,28.25
3,0.15,1e1,1,2,20,26,30,28.40
3,0.15,1e1,2,1,20,25,30,27.75
3,0.15,1e1,2,2,20,27,30,28.50
3,0.15,1e2,1,1,20,37,40,39.05
3,0.15,1e2,1,2,20,37,42,39.35
3,0.15,1e2,2,1,20,37,40,39.40
3,0.15,1e2,2,2,20,37,42,39.10
3,0.15,1e3,1,1,20,39,47,42.05
3,0.15,1e3,1,2,20,38,48,42.70
3,0.15,1e3,2,1,20,38,48,41.80
3,0.15,1e3,2,2,20,39,47,42.00
3,0.15,1e4,1,1,20,38,52,45.90
3,0.15,1e4,1,2,20,39,53,46.40
3,0.15,1e4,2,1,20,45,53,47.00
3,0.15,1e4,2,2,20,40,53,46.60
3,0.15,1e5,1,1,20,39,49,45.85
3,0.15,1e5,1,2,20,39,49,46.60
3,0.15,1e5,2,1,20,38,48,44.30
3,0.15,1e5,2,2,20,38,49,44.70
3,0.15,1e6,1,1,20,31,33,32.15
3,0.15,1e6,1,2,20,32,33,32.10
3,0.15,1e6,2,1,20,32,33,32.35
3,0.15,1e6,2,2,20,32,33,32.30
3,0.15,1e7,1,1,20,17,19,17.75
3,0.15,1e7,1,2,20,17,19,17.90
3,0.15,1e7,2,1,20,17,19,18.10
3,0.15,1e7,2,2,20,17,19,18.10
3,0.15,1e8,1,1,20,16,19,17.80
3,0.15,1e8,1,2,20,17,19,17.90
3,0.15,1e8,2,1,20,17,19,17.70
3,0.15,1e8,2,2,20,17,19,17.90
3,0.2,1.,1,1,20,17,20,18.55
3,0.2,1.,1,2,20,16,20,18.20
3,0.2,1.,2,1,20,17,20,18.50
3,0.2,1.,2,2,20,17,20,18.45
3,0.2,1e1,1,1,20,26,30,28.35
3,0.2,1e1,1,2,20,27,32,29.05
3,0.2,1e1,2,1,20,26,34,28.85
3,0.2,1e1,2,2,20,25,33,28.90
3,0.2,1e2,1,1,20,38,43,40.20
3,0.2,1e2,1,2,20,38,41,39.60
3,0.2,1e2,2,1,20,37,42,39.50
3,0.2,1e2,2,2,20,37,43,39.90
3,0.2,1e3,1,1,20,39,49,42.50
3,0.2,1e3,1,2,20,38,48,43.20
3,0.2,1e3,2,1,20,37,48,42.75
3,0.2,1e3,2,2,20,41,49,43.30
3,0.2,1e4,1,1,20,45,54,48.35
3,0.2,1e4,1,2,20,40,54,47.85
3,0.2,1e4,2,1,20,45,55,49.00
3,0.2,1e4,2,2,20,42,55,48.25
3,0.2,1e5,1,1,20,39,51,47.50
3,0.2,1e5,1,2,20,39,49,46.20
3,0.2,1e5,2,1,20,38,54,46.40
3,0.2,1e5,2,2,20,37,57,47.30
3,0.2,1e6,1,1,20,32,33,32.25
3,0.2,1e6,1,2,20,31,34,32.45
3,0.2,1e6,2,1,20,32,34,32.60
3,0.2,1e6,2,2,20,32,34,32.30
3,0.2,1e7,1,1,20,16,19,18.30
3,0.2,1e7,1,2,20,18,19,18.45
3,0.2,1e7,2,1,20,17,20,18.40
3,0.2,1e7,2,2,20,18,19,18.45
3,0.2,1e8,1,1,20,17,20,18.45
3,0.2,1e8,1,2,20,17,20,18.35
3,0.2,1e8,2,1,20,17,19,18.50
3,0.2,1e8,2,2,20,17,19,18.45
3,0.25,1.,1,1,20,17,20,18.85
3,0.25,1.,1,2,20,16,20,18.80
3,0.25,1.,2,1,20,17,20,18.85
3,0.25,1.,2,2,20,17,21,19.00
3,0.25,1e1,1,1,20,26,34,29.90
3,0.25,1e1,1,2,20,26,34,29.75
3,0.25,1e1,2,1,20,26,34,29.50
3,0.25,1e1,2,2,20,25,34,29.45
3,0.25,1e2,1,1,20,39,43,40.65
3,0.25,1e2,1,2,20,37,43,40.45
3,0.25,1e2,2,1,20,38,42,40.55
3,0.25,1e2,2,2,20,39,44,41.35
3,0.25,1e3,1,1,20,40,50,44.50
3,0.25,1e3,1,2,20,38,53,45.50
3,0.25,1e3,2,1,20,39,52,45.55
3,0.25,1e3,2,2,20,39,50,44.00
3,0.25,1e4,1,1,20,40,56,48.75
3,0.25,1e4,1,2,20,46,55,50.60
3,0.25,1e4,2,1,20,45,57,49.00
3,0.25,1e4,2,2,20,43,55,49.20
3,0.25,1e5,1,1,20,39,58,47.25
3,0.25,1e5,1,2,20,39,58,49.00
3,0.25,1e5,2,1,20,39,50,47.60
3,0.25,1e5,2,2,20,39,51,47.90
3,0.25,1e6,1,1,20,32,34,32.85
3,0.25,1e6,1,2,20,32,34,32.75
3,0.25,1e6,2,1,20,32,34,32.75
3,0.25,1e6,2,2,20,32,34,32.60
3,0.25,1e7,1,1,20,18,20,18.80
3,0.25,1e7,1,2,20,18,21,19.20
3,0.25,1e7,2,1,20,17,21,18.90
3,0.25,1e7,2,2,20,17,20,18.90
3,0.25,1e8,1,1,20,17,20,18.50
3,0.25,1e8,1,2,20,18,20,18.95
3,0.25,1e8,2,1,20,17,21,18.85
3,0.25,1e8,2,2,20,17,20,18.85
3,0.3,1.,1,1,20,17,22,19.60
3,0.3,1.,1,2,20,18,21,19.55
3,0.3,1.,2,1,20,17,21,19.25
3,0.3,1.,2,2,20,18,22,19.60
3,0.3,1e1,1,1,20,24,36,30.25
3,0.3,1e1,1,2,20,26,34,29.85
3,0.3,1e1,2,1,20,24,35,29.55
3,0.3,1e1,2,2,20,26,33,29.45
3,0.3,1e2,1,1,20,37,44,41.40
3,0.3,1e2,1,2,20,38,44,41.25
3,0.3,1e2,2,1,20,37,44,41.00
3,0.3,1e2,2,2,20,40,43,41.60
3,0.3,1e3,1,1,20,41,52,46.25
3,0.3,1e3,1,2,20,41,56,46.30
3,0.3,1e3,2,1,20,40,56,45.75
3,0.3,1e3,2,2,20,41,53,45.60
3,0.3,1e4,1,1,20,45,61,50.95
3,0.3,1e4,1,2,20,38,58,50.75
3,0.3,1e4,2,1,20,46,65,52.45
3,0.3,1e4,2,2,20,45,64,53.15
3,0.3,1e5,1,1,20,44,60,50.95
3,0.3,1e5,1,2,20,39,59,48.50
3,0.3,1e5,2,1,20,38,60,49.50
3,0.3,1e5,2,2,20,40,61,51.00
3,0.3,1e6,1,1,20,32,36,33.10
3,0.3,1e6,1,2,20,29,38,33.00
3,0.3,1e6,2,1,20,32,34,33.30
3,0.3,1e6,2,2,20,32,34,32.95
3,0.3,1e7,1,1,20,18,21,19.15
3,0.3,1e7,1,2,20,18,24,19.75
3,0.3,1e7,2,1,20,18,22,19.55
3,0.3,1e7,2,2,20,18,20,19.15
3,0.3,1e8,1,1,20,18,21,19.50
3,0.3,1e8,1,2,20,18,21,19.10
3,0.3,1e8,2,1,20,18,21,19.25
3,0.3,1e8,2,2,20,18,21,19.35
7,0.0,1.,1,1,20,27,27,27.00
7,0.0,1.,1,2,20,27,27,27.00
7,0.0,1.,2,1,20,27,27,27.00
7,0.0,1.,2,2,20,27,27,27.00
7,0.0,1e1,1,1,20,56,56,56.00
7,0.0,1e1,1,2,20,56,56,56.00
7,0.0,1e1,2,1,20,56,56,56.00
7,0.0,1e1,2,2,20,56,56,56.00
7,0.0,1e2,1,1,20,109,109,109.00
7,0.0,1e2,1,2,20,109,109,109.00
7,0.0,1e2,2,1,20,109,109,109.00
7,0.0,1e2,2,2,20,109,109,109.00
7,0.0,1e3,1,1,20,147,147,147.00
7,0.0,1e3,1,2,20,147,147,147.00
7,0.0,1e3,2,1,20,147,147,147.00
7,0.0,1e3,2,2,20,147,147,147.00
7,0.0,1e4,1,1,20,99999,99999,99999.00
7,0.0,1e4,1,2,20,99999,99999,99999.00
7,0.0,1e4,2,1,20,99999,99999,99999.00
7,0.0,1e4,2,2,20,99999,99999,99999.00
7,0.0,1e5,1,1,20,126,126,126.00
7,0.0,1e5,1,2,20,126,126,126.00
7,0.0,1e5,2,1,20,126,126,126.00
7,0.0,1e5,2,2,20,126,126,126.00
7,0.0,1e6,1,1,20,97,97,97.00
7,0.0,1e6,1,2,20,97,97,97.00
7,0.0,1e6,2,1,20,97,97,97.00
7,0.0,1e6,2,2,20,97,97,97.00
7,0.0,1e7,1,1,20,68,68,68.00
7,0.0,1e7,1,2,20,68,68,68.00
7,0.0,1e7,2,1,20,68,68,68.00
7,0.0,1e7,2,2,20,68,68,68.00
7,0.0,1e8,1,1,20,27,27,27.00
7,0.0,1e8,1,2,20,27,27,27.00
7,0.0,1e8,2,1,20,27,27,27.00
7,0.0,1e8,2,2,20,27,27,27.00
7,0.05,1.,1,1,20,26,30,28.75
7,0.05,1.,1,2,20,27,30,28.80
7,0.05,1.,2,1,20,26,30,28.35
7,0.05,1.,2,2,20,27,30,28.60
7,0.05,1e1,1,1,20,58,63,60.10
7,0.05,1e1,1,2,20,58,62,59.80
7,0.05,1e1,2,1,20,57,61,59.45
7,0.05,1e1,2,2,20,57,62,59.85
7,0.05,1e2,1,1,20,121,129,125.15
7,0.05,1e2,1,2,20,120,130,124.65
7,0.05,1e2,2,1,20,119,130,125.35
7,0.05,1e2,2,2,20,119,130,124.70
7,0.05,1e3,1,1,20,99999,99999,99999.00
7,0.05,1e3,1,2,20,99999,99999,99999.00
7,0.05,1e3,2,1,20,99999,99999,99999.00
7,0.05,1e3,2,2,20,99999,99999,99999.00
7,0.05,1e4,1,1,20,99999,99999,99999.00
7,0.05,1e4,1,2,20,99999,99999,99999.00
7,0.05,1e4,2,1,20,99999,99999,99999.00
7,0.05,1e4,2,2,20,99999,99999,99999.00
7,0.05,1e5,1,1,20,99999,99999,99999.00
7,0.05,1e5,1,2,20,99999,99999,99999.00
7,0.05,1e5,2,1,20,99999,99999,99999.00
7,0.05,1e5,2,2,20,99999,99999,99999.00
7,0.05,1e6,1,1,20,106,110,108.20
7,0.05,1e6,1,2,20,106,111,108.30
7,0.05,1e6,2,1,20,106,110,107.95
7,0.05,1e6,2,2,20,104,110,107.95
7,0.05,1e7,1,1,20,75,79,76.45
7,0.05,1e7,1,2,20,74,79,76.60
7,0.05,1e7,2,1,20,73,78,75.70
7,0.05,1e7,2,2,20,74,79,76.45
7,0.05,1e8,1,1,20,29,33,31.25
7,0.05,1e8,1,2,20,30,33,31.35
7,0.05,1e8,2,1,20,29,33,31.45
7,0.05,1e8,2,2,20,29,33,31.10
7,0.1,1.,1,1,20,28,32,29.75
7,0.1,1.,1,2,20,27,32,29.70
7,0.1,1.,2,1,20,27,31,29.30
7,0.1,1.,2,2,20,29,31,29.60
7,0.1,1e1,1,1,20,58,66,61.70
7,0.1,1e1,1,2,20,59,66,62.15
7,0.1,1e1,2,1,20,58,67,62.30
7,0.1,1e1,2,2,20,58,70,62.20
7,0.1,1e2,1,1,20,124,141,132.10
7,0.1,1e2,1,2,20,123,139,130.80
7,0.1,1e2,2,1,20,122,140,131.10
7,0.1,1e2,2,2,20,123,139,131.40
7,0.1,1e3,1,1,20,99999,99999,99999.00
7,0.1,1e3,1,2,20,99999,99999,99999.00
7,0.1,1e3,2,1,20,99999,99999,99999.00
7,0.1,1e3,2,2,20,99999,99999,99999.00
7,0.1,1e4,1,1,20,99999,99999,99999.00
7,0.1,1e4,1,2,20,99999,99999,99999.00
7,0.1,1e4,2,1,20,99999,99999,99999.00
7,0.1,1e4,2,2,20,99999,99999,99999.00
7,0.1,1e5,1,1,20,150,99999,95006.55
7,0.1,1e5,1,2,20,99999,99999,99999.00
7,0.1,1e5,2,1,20,147,99999,95006.40
7,0.1,1e5,2,2,20,143,99999,90013.65
7,0.1,1e6,1,1,20,106,136,113.95
7,0.1,1e6,1,2,20,107,118,111.10
7,0.1,1e6,2,1,20,106,129,110.85
7,0.1,1e6,2,2,20,106,114,109.80
7,0.1,1e7,1,1,20,76,82,78.90
7,0.1,1e7,1,2,20,75,82,78.70
7,0.1,1e7,2,1,20,75,83,79.50
7,0.1,1e7,2,2,20,74,83,77.65
7,0.1,1e8,1,1,20,30,34,32.25
7,0.1,1e8,1,2,20,31,34,32.60
7,0.1,1e8,2,1,20,29,35,32.40
7,0.1,1e8,2,2,20,30,35,32.70
7,0.15,1.,1,1,20,27,33,30.10
7,0.15,1.,1,2,20,27,33,30.95
7,0.15,1.,2,1,20,27,32,29.85
7,0.15,1.,2,2,20,27,33,30.25
7,0.15,1e1,1,1,20,60,73,66.00
7,0.15,1e1,1,2,20,58,70,64.45
7,0.15,1e1,2,1,20,56,68,62.85
7,0.15,1e1,2,2,20,58,70,64.10
7,0.15,1e2,1,1,20,122,145,133.55
7,0.15,1e2,1,2,20,121,148,135.00
7,0.15,1e2,2,1,20,119,143,133.95
7,0.15,1e2,2,2,20,126,99999,5127.70
7,0.15,1e3,1,1,20,99999,99999,99999.00
7,0.15,1e3,1,2,20,99999,99999,99999.00
7,0.15,1e3,2,1,20,99999,99999,99999.00
7,0.15,1e3,2,2,20,99999,99999,99999.00
7,0.15,1e4,1,1,20,99999,99999,99999.00
7,0.15,1e4,1,2,20,99999,99999,99999.00
7,0.15,1e4,2,1,20,99999,99999,99999.00
7,0.15,1e4,2,2,20,99999,99999,99999.00
7,0.15,1e5,1,1,20,99999,99999,99999.00
7,0.15,1e5,1,2,20,99999,99999,99999.00
7,0.15,1e5,2,1,20,145,99999,95006.30
7,0.15,1e5,2,2,20,146,99999,95006.35
7,0.15,1e6,1,1,20,106,135,115.20
7,0.15,1e6,1,2,20,98,142,116.40
7,0.15,1e6,2,1,20,93,139,118.75
7,0.15,1e6,2,2,20,110,145,119.40
7,0.15,1e7,1,1,20,59,88,80.15
7,0.15,1e7,1,2,20,75,85,80.60
7,0.15,1e7,2,1,20,59,85,79.20
7,0.15,1e7,2,2,20,60,85,78.70
7,0.15,1e8,1,1,20,32,36,33.45
7,0.15,1e8,1,2,20,31,36,33.10
7,0.15,1e8,2,1,20,31,35,33.15
7,0.15,1e8,2,2,20,30,37,33.10
7,0.2,1.,1,1,20,30,34,32.05
7,0.2,1.,1,2,20,28,34,31.60
7,0.2,1.,2,1,20,25,35,31.65
7,0.2,1.,2,2,20,28,35,31.90
7,0.2,1e1,1,1,20,58,75,64.50
7,0.2,1e1,1,2,20,51,73,64.30
7,0.2,1e1,2,1,20,57,75,65.90
7,0.2,1e1,2,2,20,60,77,66.55
7,0.2,1e2,1,1,20,124,99999,20110.95
7,0.2,1e2,1,2,20,124,99999,10122.20
7,0.2,1e2,2,1,20,126,99999,10122.05
7,0.2,1e2,2,2,20,114,99999,15115.50
7,0.2,1e3,1,1,20,99999,99999,99999.00
7,0.2,1e3,1,2,20,99999,99999,99999.00
7,0.2,1e3,2,1,20,99999,99999,99999.00
7,0.2,1e3,2,2,20,99999,99999,99999.00
7,0.2,1e4,1,1,20,99999,99999,99999.00
7,0.2,1e4,1,2,20,99999,99999,99999.00
7,0.2,1e4,2,1,20,99999,99999,99999.00
7,0.2,1e4,2,2,20,99999,99999,99999.00
7,0.2,1e5,1,1,20,99999,99999,99999.00
7,0.2,1e5,1,2,20,99999,99999,99999.00
7,0.2,1e5,2,1,20,99999,99999,99999.00
7,0.2,1e5,2,2,20,99999,99999,99999.00
7,0.2,1e6,1,1,20,101,99999,5112.55
7,0.2,1e6,1,2,20,114,99999,10111.05
7,0.2,1e6,2,1,20,101,99999,10111.05
7,0.2,1e6,2,2,20,98,99999,5114.40
7,0.2,1e7,1,1,20,76,95,83.45
7,0.2,1e7,1,2,20,76,91,83.45
7,0.2,1e7,2,1,20,61,92,81.65
7,0.2,1e7,2,2,20,56,95,81.70
7,0.2,1e8,1,1,20,30,40,34.75
7,0.2,1e8,1,2,20,30,38,34.60
7,0.2,1e8,2,1,20,30,39,35.05
7,0.2,1e8,2,2,20,32,38,34.70
7,0.25,1.,1,1,20,28,38,33.40
7,0.25,1.,1,2,20,30,37,34.05
7,0.25,1.,2,1,20,31,37,33.55
7,0.25,1.,2,2,20,30,36,32.60
7,0.25,1e1,1,1,20,54,81,67.25
7,0.25,1e1,1,2,20,55,82,67.70
7,0.25,1e1,2,1,20,59,78,67.95
7,0.25,1e1,2,2,20,55,74,65.25
7,0.25,1e2,1,1,20,125,99999,40083.85
7,0.25,1e2,1,2,20,119,99999,25102.90
7,0.25,1e2,2,1,20,125,99999,40080.85
7,0.25,1e2,2,2,20,124,99999,35089.60
7,0.25,1e3,1,1,20,99999,99999,99999.00
7,0.25,1e3,1,2,20,99999,99999,99999.00
7,0.25,1e3,2,1,20,99999,99999,99999.00
7,0.25,1e3,2,2,20,99999,99999,99999.00
7,0.25,1e4,1,1,20,99999,99999,99999.00
7,0.25,1e4,1,2,20,99999,99999,99999.00
7,0.25,1e4,2,1,20,99999,99999,99999.00
7,0.25,1e4,2,2,20,99999,99999,99999.00
7,0.25,1e5,1,1,20,99999,99999,99999.00
7,0.25,1e5,1,2,20,99999,99999,99999.00
7,0.25,1e5,2,1,20,99999,99999,99999.00
7,0.25,1e5,2,2,20,99999,99999,99999.00
7,0.25,1e6,1,1,20,109,99999,15105.25
7,0.25,1e6,1,2,20,101,99999,15106.70
7,0.25,1e6,2,1,20,115,99999,20101.05
7,0.25,1e6,2,2,20,101,99999,20101.65
7,0.25,1e7,1,1,20,63,97,84.45
7,0.25,1e7,1,2,20,63,97,86.50
7,0.25,1e7,2,1,20,54,95,82.20
7,0.25,1e7,2,2,20,80,97,88.30
7,0.25,1e8,1,1,20,33,39,36.05
7,0.25,1e8,1,2,20,32,42,36.00
7,0.25,1e8,2,1,20,32,40,36.00
7,0.25,1e8,2,2,20,32,39,35.55
7,0.3,1.,1,1,20,30,42,35.30
7,0.3,1.,1,2,20,29,41,36.15
7,0.3,1.,2,1,20,32,53,38.05
7,0.3,1.,2,2,20,31,42,36.80
7,0.3,1e1,1,1,20,51,98,69.70
7,0.3,1e1,1,2,20,55,85,69.95
7,0.3,1e1,2,1,20,58,102,74.30
7,0.3,1e1,2,2,20,56,93,71.70
7,0.3,1e2,1,1,20,132,99999,45077.45
7,0.3,1e2,1,2,20,110,99999,50067.30
7,0.3,1e2,2,1,20,129,99999,55063.25
7,0.3,1e2,2,2,20,122,99999,70040.65
7,0.3,1e3,1,1,20,99999,99999,99999.00
7,0.3,1e3,1,2,20,99999,99999,99999.00
7,0.3,1e3,2,1,20,99999,99999,99999.00
7,0.3,1e3,2,2,20,99999,99999,99999.00
7,0.3,1e4,1,1,20,99999,99999,99999.00
7,0.3,1e4,1,2,20,99999,99999,99999.00
7,0.3,1e4,2,1,20,99999,99999,99999.00
7,0.3,1e4,2,2,20,99999,99999,99999.00
7,0.3,1e5,1,1,20,141,99999,95006.10
7,0.3,1e5,1,2,20,99999,99999,99999.00
7,0.3,1e5,2,1,20,99999,99999,99999.00
7,0.3,1e5,2,2,20,99999,99999,99999.00
7,0.3,1e6,1,1,20,120,99999,15111.70
7,0.3,1e6,1,2,20,100,99999,20098.55
7,0.3,1e6,2,1,20,113,99999,65045.05
7,0.3,1e6,2,2,20,97,99999,40073.55
7,0.3,1e7,1,1,20,56,105,87.30
7,0.3,1e7,1,2,20,61,104,91.10
7,0.3,1e7,2,1,20,61,110,90.15
7,0.3,1e7,2,2,20,61,102,87.95
7,0.3,1e8,1,1,20,33,43,38.90
7,0.3,1e8,1,2,20,33,49,39.05
7,0.3,1e8,2,1,20,30,47,36.75
7,0.3,1e8,2,2,20,32,48,38.20


==> results/simplex_3d_SRichardson/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,18,18,18.00
2,0.0,1.,1,2,20,15,15,15.00
2,0.0,1.,2,1,20,18,18,18.00
2,0.0,1.,2,2,20,15,15,15.00
2,0.0,1e1,1,1,20,19,19,19.00
2,0.0,1e1,1,2,20,17,17,17.00
2,0.0,1e1,2,1,20,19,19,19.00
2,0.0,1e1,2,2,20,17,17,17.00
2,0.0,1e2,1,1,20,19,19,19.00
2,0.0,1e2,1,2,20,16,16,16.00
2,0.0,1e2,2,1,20,19,19,19.00
2,0.0,1e2,2,2,20,16,16,16.00
2,0.0,1e3,1,1,20,19,19,19.00
2,0.0,1e3,1,2,20,16,16,16.00
2,0.0,1e3,2,1,20,19,19,19.00
2,0.0,1e3,2,2,20,16,16,16.00
2,0.0,1e4,1,1,20,19,19,19.00
2,0.0,1e4,1,2,20,16,16,16.00
2,0.0,1e4,2,1,20,19,19,19.00
2,0.0,1e4,2,2,20,16,16,16.00
2,0.0,1e5,1,1,20,18,18,18.00
2,0.0,1e5,1,2,20,15,15,15.00
2,0.0,1e5,2,1,20,18,18,18.00
2,0.0,1e5,2,2,20,15,15,15.00
2,0.0,1e6,1,1,20,17,17,17.00
2,0.0,1e6,1,2,20,14,14,14.00
2,0.0,1e6,2,1,20,17,17,17.00
2,0.0,1e6,2,2,20,14,14,14.00
2,0.0,1e7,1,1,20,17,17,17.00
2,0.0,1e7,1,2,20,13,13,13.00
2,0.0,1e7,2,1,20,17,17,17.00
2,0.0,1e7,2,2,20,13,13,13.00
2,0.0,1e8,1,1,20,17,17,17.00
2,0.0,1e8,1,2,20,13,13,13.00
2,0.0,1e8,2,1,20,17,17,17.00
2,0.0,1e8,2,2,20,13,13,13.00
2,0.05,1.,1,1,20,22,25,23.00
2,0.05,1.,1,2,20,19,20,19.30
2,0.05,1.,2,1,20,22,24,22.65
2,0.05,1.,2,2,20,18,21,19.60
2,0.05,1e1,1,1,20,22,25,24.10
2,0.05,1e1,1,2,20,20,22,21.25
2,0.05,1e1,2,1,20,22,25,24.00
2,0.05,1e1,2,2,20,20,22,21.20
2,0.05,1e2,1,1,20,22,25,23.80
2,0.05,1e2,1,2,20,20,22,21.05
2,0.05,1e2,2,1,20,22,25,23.90
2,0.05,1e2,2,2,20,20,22,20.95
2,0.05,1e3,1,1,20,22,25,23.70
2,0.05,1e3,1,2,20,20,22,20.85
2,0.05,1e3,2,1,20,22,25,23.15
2,0.05,1e3,2,2,20,20,21,20.75
2,0.05,1e4,1,1,20,22,25,23.45
2,0.05,1e4,1,2,20,20,22,20.85
2,0.05,1e4,2,1,20,22,25,23.50
2,0.05,1e4,2,2,20,20,22,20.80
2,0.05,1e5,1,1,20,21,24,22.90
2,0.05,1e5,1,2,20,17,22,19.75
2,0.05,1e5,2,1,20,21,24,22.85
2,0.05,1e5,2,2,20,19,21,20.05
2,0.05,1e6,1,1,20,21,24,22.75
2,0.05,1e6,1,2,20,17,19,17.55
2,0.05,1e6,2,1,20,21,23,22.25
2,0.05,1e6,2,2,20,17,19,17.60
2,0.05,1e7,1,1,20,21,23,21.85
2,0.05,1e7,1,2,20,16,18,17.20
2,0.05,1e7,2,1,20,21,23,21.85
2,0.05,1e7,2,2,20,17,19,17.30
2,0.05,1e8,1,1,20,21,23,21.65
2,0.05,1e8,1,2,20,16,18,17.05
2,0.05,1e8,2,1,20,20,23,21.70
2,0.05,1e8,2,2,20,16,18,17.10
2,0.1,1.,1,1,20,22,25,24.20
2,0.1,1.,1,2,20,19,22,20.35
2,0.1,1.,2,1,20,23,25,23.80
2,0.1,1.,2,2,20,19,22,20.35
2,0.1,1e1,1,1,20,24,25,24.80
2,0.1,1e1,1,2,20,21,22,21.80
2,0.1,1e1,2,1,20,24,25,24.65
2,0.1,1e1,2,2,20,21,22,21.85
2,0.1,1e2,1,1,20,23,25,24.60
2,0.1,1e2,1,2,20,20,22,21.75
2,0.1,1e2,2,1,20,23,25,24.55
2,0.1,1e2,2,2,20,21,22,21.90
2,0.1,1e3,1,1,20,23,25,24.50
2,0.1,1e3,1,2,20,21,22,21.65
2,0.1,1e3,2,1,20,23,25,24.55
2,0.1,1e3,2,2,20,21,22,21.55
2,0.1,1e4,1,1,20,23,25,24.10
2,0.1,1e4,1,2,20,21,22,21.60
2,0.1,1e4,2,1,20,23,25,24.00
2,0.1,1e4,2,2,20,20,22,21.45
2,0.1,1e5,1,1,20,23,25,24.10
2,0.1,1e5,1,2,20,19,22,20.80
2,0.1,1e5,2,1,20,23,25,23.90
2,0.1,1e5,2,2,20,17,22,20.25
2,0.1,1e6,1,1,20,22,24,23.65
2,0.1,1e6,1,2,20,17,21,18.65
2,0.1,1e6,2,1,20,23,24,23.60
2,0.1,1e6,2,2,20,17,21,18.45
2,0.1,1e7,1,1,20,22,24,22.95
2,0.1,1e7,1,2,20,17,19,18.10
2,0.1,1e7,2,1,20,22,24,23.05
2,0.1,1e7,2,2,20,18,19,18.35
2,0.1,1e8,1,1,20,21,23,22.45
2,0.1,1e8,1,2,20,16,19,17.70
2,0.1,1e8,2,1,20,21,23,22.70
2,0.1,1e8,2,2,20,17,19,17.75
2,0.15,1.,1,1,20,23,26,24.70
2,0.15,1.,1,2,20,20,23,21.65
2,0.15,1.,2,1,20,24,26,25.10
2,0.15,1.,2,2,20,20,22,21.20
2,0.15,1e1,1,1,20,24,26,25.00
2,0.15,1e1,1,2,20,21,22,21.85
2,0.15,1e1,2,1,20,25,26,25.10
2,0.15,1e1,2,2,20,21,23,22.00
2,0.15,1e2,1,1,20,24,26,24.90
2,0.15,1e2,1,2,20,22,22,22.00
2,0.15,1e2,2,1,20,24,26,24.90
2,0.15,1e2,2,2,20,21,23,21.85
2,0.15,1e3,1,1,20,23,26,24.65
2,0.15,1e3,1,2,20,20,22,21.85
2,0.15,1e3,2,1,20,23,26,24.70
2,0.15,1e3,2,2,20,21,22,21.95
2,0.15,1e4,1,1,20,23,25,24.35
2,0.15,1e4,1,2,20,21,22,21.80
2,0.15,1e4,2,1,20,23,25,24.10
2,0.15,1e4,2,2,20,20,23,21.85
2,0.15,1e5,1,1,20,22,25,24.25
2,0.15,1e5,1,2,20,20,22,21.60
2,0.15,1e5,2,1,20,23,25,24.40
2,0.15,1e5,2,2,20,19,22,21.35
2,0.15,1e6,1,1,20,23,25,24.30
2,0.15,1e6,1,2,20,18,21,19.30
2,0.15,1e6,2,1,20,23,25,23.90
2,0.15,1e6,2,2,20,18,22,19.75
2,0.15,1e7,1,1,20,22,25,23.45
2,0.15,1e7,1,2,20,18,19,18.35
2,0.15,1e7,2,1,20,22,24,23.10
2,0.15,1e7,2,2,20,17,19,18.45
2,0.15,1e8,1,1,20,22,24,22.90
2,0.15,1e8,1,2,20,18,22,18.95
2,0.15,1e8,2,1,20,22,24,22.95
2,0.15,1e8,2,2,20,17,21,18.70
2,0.2,1.,1,1,20,24,26,25.05
2,0.2,1.,1,2,20,20,23,21.95
2,0.2,1.,2,1,20,24,26,25.25
2,0.2,1.,2,2,20,20,23,21.95
2,0.2,1e1,1,1,20,24,26,25.05
2,0.2,1e1,1,2,20,21,23,22.15
2,0.2,1e1,2,1,20,24,26,25.10
2,0.2,1e1,2,2,20,21,23,22.20
2,0.2,1e2,1,1,20,24,26,24.95
2,0.2,1e2,1,2,20,22,23,22.30
2,0.2,1e2,2,1,20,24,26,25.15
2,0.2,1e2,2,2,20,22,23,22.20
2,0.2,1e3,1,1,20,24,26,25.10
2,0.2,1e3,1,2,20,21,23,22.00
2,0.2,1e3,2,1,20,23,25,24.75
2,0.2,1e3,2,2,20,21,23,22.00
2,0.2,1e4,1,1,20,24,25,24.85
2,0.2,1e4,1,2,20,19,23,21.55
2,0.2,1e4,2,1,20,23,25,24.40
2,0.2,1e4,2,2,20,21,22,21.90
2,0.2,1e5,1,1,20,23,25,24.25
2,0.2,1e5,1,2,20,19,22,21.15
2,0.2,1e5,2,1,20,23,25,24.25
2,0.2,1e5,2,2,20,20,22,21.40
2,0.2,1e6,1,1,20,23,25,23.95
2,0.2,1e6,1,2,20,19,22,20.65
2,0.2,1e6,2,1,20,22,25,24.35
2,0.2,1e6,2,2,20,19,22,20.55
2,0.2,1e7,1,1,20,23,25,23.85
2,0.2,1e7,1,2,20,18,22,19.70
2,0.2,1e7,2,1,20,23,25,23.55
2,0.2,1e7,2,2,20,18,22,19.70
2,0.2,1e8,1,1,20,23,24,23.35
2,0.2,1e8,1,2,20,18,22,19.35
2,0.2,1e8,2,1,20,22,24,23.10
2,0.2,1e8,2,2,20,18,22,19.80
2,0.25,1.,1,1,20,24,26,25.10
2,0.25,1.,1,2,20,21,23,22.20
2,0.25,1.,2,1,20,25,26,25.40
2,0.25,1.,2,2,20,21,23,22.05
2,0.25,1e1,1,1,20,24,26,25.30
2,0.25,1e1,1,2,20,21,23,22.10
2,0.25,1e1,2,1,20,24,26,25.25
2,0.25,1e1,2,2,20,21,23,22.10
2,0.25,1e2,1,1,20,25,26,25.30
2,0.25,1e2,1,2,20,21,23,22.05
2,0.25,1e2,2,1,20,24,27,25.35
2,0.25,1e2,2,2,20,21,23,22.20
2,0.25,1e3,1,1,20,24,26,25.15
2,0.25,1e3,1,2,20,21,23,22.10
2,0.25,1e3,2,1,20,24,26,25.05
2,0.25,1e3,2,2,20,21,23,22.00
2,0.25,1e4,1,1,20,24,26,24.95
2,0.25,1e4,1,2,20,21,23,21.95
2,0.25,1e4,2,1,20,23,26,24.50
2,0.25,1e4,2,2,20,21,23,21.90
2,0.25,1e5,1,1,20,23,26,24.65
2,0.25,1e5,1,2,20,20,23,21.85
2,0.25,1e5,2,1,20,24,26,24.75
2,0.25,1e5,2,2,20,20,22,21.50
2,0.25,1e6,1,1,20,23,25,24.50
2,0.25,1e6,1,2,20,18,22,21.05
2,0.25,1e6,2,1,20,24,25,24.60
2,0.25,1e6,2,2,20,19,23,21.20
2,0.25,1e7,1,1,20,23,25,23.85
2,0.25,1e7,1,2,20,18,22,20.70
2,0.25,1e7,2,1,20,22,25,23.80
2,0.25,1e7,2,2,20,19,22,20.75
2,0.25,1e8,1,1,20,23,25,23.80
2,0.25,1e8,1,2,20,18,22,20.00
2,0.25,1e8,2,1,20,23,25,23.50
2,0.25,1e8,2,2,20,18,22,19.90
2,0.3,1.,1,1,20,24,27,25.35
2,0.3,1.,1,2,20,22,23,22.40
2,0.3,1.,2,1,20,24,26,25.15
2,0.3,1.,2,2,20,22,23,22.60
2,0.3,1e1,1,1,20,24,27,25.55
2,0.3,1e1,1,2,20,22,23,22.45
2,0.3,1e1,2,1,20,25,27,25.60
2,0.3,1e1,2,2,20,22,23,22.20
2,0.3,1e2,1,1,20,24,27,25.35
2,0.3,1e2,1,2,20,22,24,22.30
2,0.3,1e2,2,1,20,25,27,25.55
2,0.3,1e2,2,2,20,21,23,22.30
2,0.3,1e3,1,1,20,24,27,25.35
2,0.3,1e3,1,2,20,22,23,22.25
2,0.3,1e3,2,1,20,24,26,25.30
2,0.3,1e3,2,2,20,22,23,22.30
2,0.3,1e4,1,1,20,24,26,25.20
2,0.3,1e4,1,2,20,21,24,22.15
2,0.3,1e4,2,1,20,24,27,25.10
2,0.3,1e4,2,2,20,22,23,22.25
2,0.3,1e5,1,1,20,23,27,24.75
2,0.3,1e5,1,2,20,20,23,21.85
2,0.3,1e5,2,1,20,24,27,24.95
2,0.3,1e5,2,2,20,20,23,21.65
2,0.3,1e6,1,1,20,23,26,24.65
2,0.3,1e6,1,2,20,20,22,21.40
2,0.3,1e6,2,1,20,23,26,24.80
2,0.3,1e6,2,2,20,19,23,21.40
2,0.3,1e7,1,1,20,23,26,24.45
2,0.3,1e7,1,2,20,20,22,21.00
2,0.3,1e7,2,1,20,23,25,24.20
2,0.3,1e7,2,2,20,19,23,21.15
2,0.3,1e8,1,1,20,23,25,24.20
2,0.3,1e8,1,2,20,19,23,20.90
2,0.3,1e8,2,1,20,23,25,23.75
2,0.3,1e8,2,2,20,18,23,20.75
3,0.0,1.,1,1,20,37,37,37.00
3,0.0,1.,1,2,20,30,30,30.00
3,0.0,1.,2,1,20,37,37,37.00
3,0.0,1.,2,2,20,30,30,30.00
3,0.0,1e1,1,1,20,43,43,43.00
3,0.0,1e1,1,2,20,34,34,34.00
3,0.0,1e1,2,1,20,43,43,43.00
3,0.0,1e1,2,2,20,34,34,34.00
3,0.0,1e2,1,1,20,43,43,43.00
3,0.0,1e2,1,2,20,34,34,34.00
3,0.0,1e2,2,1,20,43,43,43.00
3,0.0,1e2,2,2,20,34,34,34.00
3,0.0,1e3,1,1,20,41,41,41.00
3,0.0,1e3,1,2,20,34,34,34.00
3,0.0,1e3,2,1,20,41,41,41.00
3,0.0,1e3,2,2,20,34,34,34.00
3,0.0,1e4,1,1,20,39,39,39.00
3,0.0,1e4,1,2,20,33,33,33.00
3,0.0,1e4,2,1,20,39,39,39.00
3,0.0,1e4,2,2,20,33,33,33.00
3,0.0,1e5,1,1,20,39,39,39.00
3,0.0,1e5,1,2,20,33,33,33.00
3,0.0,1e5,2,1,20,39,39,39.00
3,0.0,1e5,2,2,20,33,33,33.00
3,0.0,1e6,1,1,20,39,39,39.00
3,0.0,1e6,1,2,20,32,32,32.00
3,0.0,1e6,2,1,20,39,39,39.00
3,0.0,1e6,2,2,20,32,32,32.00
3,0.0,1e7,1,1,20,39,39,39.00
3,0.0,1e7,1,2,20,31,31,31.00
3,0.0,1e7,2,1,20,39,39,39.00
3,0.0,1e7,2,2,20,31,31,31.00
3,0.0,1e8,1,1,20,38,38,38.00
3,0.0,1e8,1,2,20,31,31,31.00
3,0.0,1e8,2,1,20,38,38,38.00
3,0.0,1e8,2,2,20,31,31,31.00
3,0.05,1.,1,1,20,49,52,50.85
3,0.05,1.,1,2,20,39,42,40.80
3,0.05,1.,2,1,20,49,52,50.65
3,0.05,1.,2,2,20,39,42,40.55
3,0.05,1e1,1,1,20,52,55,53.40
3,0.05,1e1,1,2,20,39,42,40.75
3,0.05,1e1,2,1,20,51,55,53.35
3,0.05,1e1,2,2,20,39,42,40.60
3,0.05,1e2,1,1,20,52,55,53.40
3,0.05,1e2,1,2,20,39,45,41.95
3,0.05,1e2,2,1,20,52,55,53.60
3,0.05,1e2,2,2,20,40,44,41.90
3,0.05,1e3,1,1,20,50,54,52.50
3,0.05,1e3,1,2,20,39,42,40.05
3,0.05,1e3,2,1,20,50,54,52.00
3,0.05,1e3,2,2,20,38,43,40.10
3,0.05,1e4,1,1,20,49,53,50.70
3,0.05,1e4,1,2,20,38,42,39.45
3,0.05,1e4,2,1,20,48,53,50.15
3,0.05,1e4,2,2,20,38,42,39.25
3,0.05,1e5,1,1,20,48,52,49.45
3,0.05,1e5,1,2,20,37,40,38.45
3,0.05,1e5,2,1,20,48,53,49.75
3,0.05,1e5,2,2,20,37,42,38.80
3,0.05,1e6,1,1,20,47,51,48.60
3,0.05,1e6,1,2,20,37,42,38.40
3,0.05,1e6,2,1,20,48,51,48.95
3,0.05,1e6,2,2,20,37,39,38.15
3,0.05,1e7,1,1,20,46,52,48.15
3,0.05,1e7,1,2,20,36,39,37.40
3,0.05,1e7,2,1,20,46,52,47.75
3,0.05,1e7,2,2,20,36,39,37.25
3,0.05,1e8,1,1,20,45,48,46.65
3,0.05,1e8,1,2,20,35,38,36.70
3,0.05,1e8,2,1,20,45,48,46.55
3,0.05,1e8,2,2,20,36,38,36.70
3,0.1,1.,1,1,20,50,57,52.35
3,0.1,1.,1,2,20,40,43,41.70
3,0.1,1.,2,1,20,50,55,52.90
3,0.1,1.,2,2,20,41,43,41.95
3,0.1,1e1,1,1,20,54,58,54.90
3,0.1,1e1,1,2,20,41,46,42.95
3,0.1,1e1,2,1,20,53,57,54.85
3,0.1,1e1,2,2,20,41,46,43.85
3,0.1,1e2,1,1,20,53,59,55.35
3,0.1,1e2,1,2,20,41,46,43.95
3,0.1,1e2,2,1,20,53,59,55.45
3,0.1,1e2,2,2,20,41,46,44.20
3,0.1,1e3,1,1,20,53,56,54.15
3,0.1,1e3,1,2,20,40,46,43.20
3,0.1,1e3,2,1,20,52,57,53.80
3,0.1,1e3,2,2,20,40,47,42.75
3,0.1,1e4,1,1,20,50,55,53.50
3,0.1,1e4,1,2,20,39,45,42.10
3,0.1,1e4,2,1,20,51,55,53.30
3,0.1,1e4,2,2,20,38,45,41.65
3,0.1,1e5,1,1,20,50,54,52.55
3,0.1,1e5,1,2,20,39,43,41.00
3,0.1,1e5,2,1,20,50,55,52.80
3,0.1,1e5,2,2,20,39,44,41.95
3,0.1,1e6,1,1,20,50,54,52.95
3,0.1,1e6,1,2,20,39,44,40.95
3,0.1,1e6,2,1,20,50,54,52.65
3,0.1,1e6,2,2,20,38,43,40.75
3,0.1,1e7,1,1,20,48,55,51.50
3,0.1,1e7,1,2,20,38,42,39.65
3,0.1,1e7,2,1,20,47,54,51.30
3,0.1,1e7,2,2,20,37,42,39.60
3,0.1,1e8,1,1,20,47,54,48.95
3,0.1,1e8,1,2,20,36,40,38.00
3,0.1,1e8,2,1,20,46,53,48.65
3,0.1,1e8,2,2,20,36,40,37.65
3,0.15,1.,1,1,20,50,58,54.70
3,0.15,1.,1,2,20,42,46,43.35
3,0.15,1.,2,1,20,51,57,54.20
3,0.15,1.,2,2,20,41,46,44.00
3,0.15,1e1,1,1,20,53,60,56.15
3,0.15,1e1,1,2,20,43,47,45.05
3,0.15,1e1,2,1,20,54,60,56.05
3,0.15,1e1,2,2,20,43,47,45.10
3,0.15,1e2,1,1,20,54,59,56.40
3,0.15,1e2,1,2,20,43,47,45.55
3,0.15,1e2,2,1,20,53,59,56.25
3,0.15,1e2,2,2,20,42,48,45.05
3,0.15,1e3,1,1,20,52,59,55.70
3,0.15,1e3,1,2,20,42,47,44.50
3,0.15,1e3,2,1,20,54,58,55.95
3,0.15,1e3,2,2,20,41,48,43.90
3,0.15,1e4,1,1,20,52,57,54.80
3,0.15,1e4,1,2,20,41,46,44.15
3,0.15,1e4,2,1,20,53,56,54.45
3,0.15,1e4,2,2,20,41,46,43.40
3,0.15,1e5,1,1,20,50,56,53.90
3,0.15,1e5,1,2,20,41,46,43.25
3,0.15,1e5,2,1,20,50,56,53.65
3,0.15,1e5,2,2,20,39,45,42.65
3,0.15,1e6,1,1,20,50,55,53.05
3,0.15,1e6,1,2,20,40,46,42.40
3,0.15,1e6,2,1,20,50,55,53.90
3,0.15,1e6,2,2,20,40,45,42.95
3,0.15,1e7,1,1,20,50,55,52.85
3,0.15,1e7,1,2,20,39,43,40.85
3,0.15,1e7,2,1,20,49,56,53.00
3,0.15,1e7,2,2,20,39,43,41.15
3,0.15,1e8,1,1,20,48,54,50.10
3,0.15,1e8,1,2,20,37,41,39.20
3,0.15,1e8,2,1,20,47,55,50.65
3,0.15,1e8,2,2,20,36,41,38.80
3,0.2,1.,1,1,20,55,60,57.15
3,0.2,1.,1,2,20,42,48,45.20
3,0.2,1.,2,1,20,53,60,56.00
3,0.2,1.,2,2,20,41,50,45.20
3,0.2,1e1,1,1,20,54,60,57.30
3,0.2,1e1,1,2,20,44,49,46.75
3,0.2,1e1,2,1,20,56,61,57.70
3,0.2,1e1,2,2,20,45,49,46.65
3,0.2,1e2,1,1,20,55,60,58.15
3,0.2,1e2,1,2,20,45,50,46.55
3,0.2,1e2,2,1,20,54,61,57.05
3,0.2,1e2,2,2,20,43,49,46.25
3,0.2,1e3,1,1,20,54,59,55.70
3,0.2,1e3,1,2,20,42,47,45.20
3,0.2,1e3,2,1,20,54,59,56.60
3,0.2,1e3,2,2,20,44,49,45.85
3,0.2,1e4,1,1,20,53,58,55.45
3,0.2,1e4,1,2,20,43,49,45.25
3,0.2,1e4,2,1,20,53,57,55.95
3,0.2,1e4,2,2,20,42,47,45.15
3,0.2,1e5,1,1,20,53,58,55.20
3,0.2,1e5,1,2,20,43,47,44.30
3,0.2,1e5,2,1,20,52,58,55.05
3,0.2,1e5,2,2,20,41,47,43.85
3,0.2,1e6,1,1,20,52,57,54.65
3,0.2,1e6,1,2,20,41,46,43.15
3,0.2,1e6,2,1,20,51,58,54.35
3,0.2,1e6,2,2,20,40,46,43.30
3,0.2,1e7,1,1,20,50,57,54.30
3,0.2,1e7,1,2,20,39,45,41.90
3,0.2,1e7,2,1,20,51,57,53.65
3,0.2,1e7,2,2,20,40,46,42.40
3,0.2,1e8,1,1,20,47,54,51.00
3,0.2,1e8,1,2,20,37,44,40.30
3,0.2,1e8,2,1,20,46,55,50.55
3,0.2,1e8,2,2,20,38,43,40.40
3,0.25,1.,1,1,20,54,60,57.65
3,0.25,1.,1,2,20,42,53,47.30
3,0.25,1.,2,1,20,53,61,57.55
3,0.25,1.,2,2,20,42,54,47.30
3,0.25,1e1,1,1,20,55,62,58.10
3,0.25,1e1,1,2,20,44,50,47.10
3,0.25,1e1,2,1,20,56,63,59.15
3,0.25,1e1,2,2,20,46,53,48.30
3,0.25,1e2,1,1,20,55,62,58.55
3,0.25,1e2,1,2,20,45,50,47.25
3,0.25,1e2,2,1,20,56,62,58.75
3,0.25,1e2,2,2,20,44,51,47.45
3,0.25,1e3,1,1,20,55,62,58.30
3,0.25,1e3,1,2,20,44,51,46.45
3,0.25,1e3,2,1,20,53,60,57.60
3,0.25,1e3,2,2,20,45,51,46.95
3,0.25,1e4,1,1,20,55,60,57.40
3,0.25,1e4,1,2,20,44,49,45.70
3,0.25,1e4,2,1,20,53,60,56.30
3,0.25,1e4,2,2,20,43,49,46.25
3,0.25,1e5,1,1,20,53,59,55.95
3,0.25,1e5,1,2,20,43,52,45.25
3,0.25,1e5,2,1,20,54,61,57.35
3,0.25,1e5,2,2,20,42,47,44.65
3,0.25,1e6,1,1,20,52,59,56.25
3,0.25,1e6,1,2,20,42,51,44.55
3,0.25,1e6,2,1,20,53,59,56.20
3,0.25,1e6,2,2,20,41,49,45.30
3,0.25,1e7,1,1,20,52,59,55.40
3,0.25,1e7,1,2,20,39,46,42.30
3,0.25,1e7,2,1,20,51,58,54.75
3,0.25,1e7,2,2,20,41,46,43.30
3,0.25,1e8,1,1,20,50,57,53.80
3,0.25,1e8,1,2,20,39,44,40.95
3,0.25,1e8,2,1,20,46,57,52.40
3,0.25,1e8,2,2,20,38,47,41.85
3,0.3,1.,1,1,20,55,62,59.15
3,0.3,1.,1,2,20,44,53,48.45
3,0.3,1.,2,1,20,56,64,59.95
3,0.3,1.,2,2,20,45,9999,546.20
3,0.3,1e1,1,1,20,56,64,60.05
3,0.3,1e1,1,2,20,45,52,48.95
3,0.3,1e1,2,1,20,56,64,59.75
3,0.3,1e1,2,2,20,45,9999,545.70
3,0.3,1e2,1,1,20,57,63,60.00
3,0.3,1e2,1,2,20,46,54,49.45
3,0.3,1e2,2,1,20,57,9999,556.85
3,0.3,1e2,2,2,20,45,9999,546.40
3,0.3,1e3,1,1,20,55,9999,556.55
3,0.3,1e3,1,2,20,43,9999,544.60
3,0.3,1e3,2,1,20,56,63,58.90
3,0.3,1e3,2,2,20,44,51,47.80
3,0.3,1e4,1,1,20,54,9999,555.75
3,0.3,1e4,1,2,20,44,54,47.60
3,0.3,1e4,2,1,20,53,61,58.15
3,0.3,1e4,2,2,20,44,57,47.45
3,0.3,1e5,1,1,20,52,62,58.30
3,0.3,1e5,1,2,20,43,63,47.65
3,0.3,1e5,2,1,20,52,60,57.40
3,0.3,1e5,2,2,20,41,52,46.00
3,0.3,1e6,1,1,20,53,62,57.80
3,0.3,1e6,1,2,20,39,51,46.10
3,0.3,1e6,2,1,20,51,62,57.70
3,0.3,1e6,2,2,20,42,49,45.70
3,0.3,1e7,1,1,20,50,59,55.70
3,0.3,1e7,1,2,20,39,47,43.70
3,0.3,1e7,2,1,20,51,59,55.60
3,0.3,1e7,2,2,20,40,48,43.85
3,0.3,1e8,1,1,20,49,9999,1049.10
3,0.3,1e8,1,2,20,37,48,42.40
3,0.3,1e8,2,1,20,48,58,53.35
3,0.3,1e8,2,2,20,40,48,43.20
7,0.0,1.,1,1,20,111,111,111.00
7,0.0,1.,1,2,20,86,86,86.00
7,0.0,1.,2,1,20,111,111,111.00
7,0.0,1.,2,2,20,86,86,86.00
7,0.0,1e1,1,1,20,122,122,122.00
7,0.0,1e1,1,2,20,90,90,90.00
7,0.0,1e1,2,1,20,122,122,122.00
7,0.0,1e1,2,2,20,90,90,90.00
7,0.0,1e2,1,1,20,127,127,127.00
7,0.0,1e2,1,2,20,91,91,91.00
7,0.0,1e2,2,1,20,127,127,127.00
7,0.0,1e2,2,2,20,91,91,91.00
7,0.0,1e3,1,1,20,124,124,124.00
7,0.0,1e3,1,2,20,93,93,93.00
7,0.0,1e3,2,1,20,124,124,124.00
7,0.0,1e3,2,2,20,93,93,93.00
7,0.0,1e4,1,1,20,118,118,118.00
7,0.0,1e4,1,2,20,88,88,88.00
7,0.0,1e4,2,1,20,118,118,118.00
7,0.0,1e4,2,2,20,88,88,88.00
7,0.0,1e5,1,1,20,116,116,116.00
7,0.0,1e5,1,2,20,86,86,86.00
7,0.0,1e5,2,1,20,116,116,116.00
7,0.0,1e5,2,2,20,86,86,86.00
7,0.0,1e6,1,1,20,115,115,115.00
7,0.0,1e6,1,2,20,84,84,84.00
7,0.0,1e6,2,1,20,115,115,115.00
7,0.0,1e6,2,2,20,84,84,84.00
7,0.0,1e7,1,1,20,114,114,114.00
7,0.0,1e7,1,2,20,83,83,83.00
7,0.0,1e7,2,1,20,114,114,114.00
7,0.0,1e7,2,2,20,83,83,83.00
7,0.0,1e8,1,1,20,112,112,112.00
7,0.0,1e8,1,2,20,82,82,82.00
7,0.0,1e8,2,1,20,112,112,112.00
7,0.0,1e8,2,2,20,82,82,82.00
7,0.05,1.,1,1,20,120,128,124.75
7,0.05,1.,1,2,20,93,100,96.65
7,0.05,1.,2,1,20,120,132,125.60
7,0.05,1.,2,2,20,94,99,96.40
7,0.05,1e1,1,1,20,129,141,133.80
7,0.05,1e1,1,2,20,97,107,101.20
7,0.05,1e1,2,1,20,128,138,131.80
7,0.05,1e1,2,2,20,96,105,101.20
7,0.05,1e2,1,1,20,134,144,139.00
7,0.05,1e2,1,2,20,100,105,102.80
7,0.05,1e2,2,1,20,135,143,138.70
7,0.05,1e2,2,2,20,101,106,103.20
7,0.05,1e3,1,1,20,133,144,137.20
7,0.05,1e3,1,2,20,97,105,101.70
7,0.05,1e3,2,1,20,132,144,136.60
7,0.05,1e3,2,2,20,97,106,101.40
7,0.05,1e4,1,1,20,126,137,131.40
7,0.05,1e4,1,2,20,92,102,98.65
7,0.05,1e4,2,1,20,123,135,130.15
7,0.05,1e4,2,2,20,95,102,98.30
7,0.05,1e5,1,1,20,123,132,127.50
7,0.05,1e5,1,2,20,91,99,93.65
7,0.05,1e5,2,1,20,124,133,128.10
7,0.05,1e5,2,2,20,92,100,96.20
7,0.05,1e6,1,1,20,122,133,127.10
7,0.05,1e6,1,2,20,88,98,93.45
7,0.05,1e6,2,1,20,122,132,127.00
7,0.05,1e6,2,2,20,90,97,93.60
7,0.05,1e7,1,1,20,122,131,125.55
7,0.05,1e7,1,2,20,87,97,91.60
7,0.05,1e7,2,1,20,120,128,125.00
7,0.05,1e7,2,2,20,87,96,91.70
7,0.05,1e8,1,1,20,120,128,124.05
7,0.05,1e8,1,2,20,86,94,90.05
7,0.05,1e8,2,1,20,118,129,123.20
7,0.05,1e8,2,2,20,86,93,88.95
7,0.1,1.,1,1,20,126,140,132.55
7,0.1,1.,1,2,20,92,107,99.00
7,0.1,1.,2,1,20,126,140,132.30
7,0.1,1.,2,2,20,96,107,100.40
7,0.1,1e1,1,1,20,126,145,138.00
7,0.1,1e1,1,2,20,96,111,103.40
7,0.1,1e1,2,1,20,129,148,138.70
7,0.1,1e1,2,2,20,95,113,104.15
7,0.1,1e2,1,1,20,139,150,143.05
7,0.1,1e2,1,2,20,99,110,104.90
7,0.1,1e2,2,1,20,136,9999,635.30
7,0.1,1e2,2,2,20,102,117,107.65
7,0.1,1e3,1,1,20,133,9999,633.70
7,0.1,1e3,1,2,20,100,110,105.25
7,0.1,1e3,2,1,20,132,9999,633.05
7,0.1,1e3,2,2,20,97,113,104.75
7,0.1,1e4,1,1,20,130,146,136.85
7,0.1,1e4,1,2,20,92,107,102.10
7,0.1,1e4,2,1,20,130,148,136.50
7,0.1,1e4,2,2,20,96,108,101.35
7,0.1,1e5,1,1,20,127,142,135.25
7,0.1,1e5,1,2,20,94,105,99.55
7,0.1,1e5,2,1,20,125,143,135.15
7,0.1,1e5,2,2,20,93,102,99.10
7,0.1,1e6,1,1,20,121,139,130.85
7,0.1,1e6,1,2,20,91,102,97.50
7,0.1,1e6,2,1,20,125,140,132.45
7,0.1,1e6,2,2,20,90,103,98.45
7,0.1,1e7,1,1,20,119,136,129.10
7,0.1,1e7,1,2,20,90,103,96.90
7,0.1,1e7,2,1,20,121,140,130.25
7,0.1,1e7,2,2,20,91,98,95.90
7,0.1,1e8,1,1,20,121,136,127.95
7,0.1,1e8,1,2,20,87,99,94.55
7,0.1,1e8,2,1,20,122,135,127.65
7,0.1,1e8,2,2,20,90,104,95.70
7,0.15,1.,1,1,20,130,9999,1126.05
7,0.15,1.,1,2,20,93,120,105.75
7,0.15,1.,2,1,20,131,9999,1126.05
7,0.15,1.,2,2,20,95,114,106.20
7,0.15,1e1,1,1,20,132,9999,1620.10
7,0.15,1e1,1,2,20,101,118,108.25
7,0.15,1e1,2,1,20,136,9999,2114.65
7,0.15,1e1,2,2,20,100,119,110.20
7,0.15,1e2,1,1,20,138,9999,5071.00
7,0.15,1e2,1,2,20,98,123,111.30
7,0.15,1e2,2,1,20,136,9999,4578.95
7,0.15,1e2,2,2,20,98,118,110.70
7,0.15,1e3,1,1,20,130,9999,4085.90
7,0.15,1e3,1,2,20,106,121,113.25
7,0.15,1e3,2,1,20,135,9999,3592.85
7,0.15,1e3,2,2,20,102,123,111.00
7,0.15,1e4,1,1,20,135,9999,2114.65
7,0.15,1e4,1,2,20,96,118,107.15
7,0.15,1e4,2,1,20,137,9999,1621.00
7,0.15,1e4,2,2,20,98,117,105.00
7,0.15,1e5,1,1,20,132,9999,1124.45
7,0.15,1e5,1,2,20,97,114,105.15
7,0.15,1e5,2,1,20,123,9999,1618.85
7,0.15,1e5,2,2,20,95,117,108.05
7,0.15,1e6,1,1,20,130,9999,631.05
7,0.15,1e6,1,2,20,90,117,101.25
7,0.15,1e6,2,1,20,125,149,138.60
7,0.15,1e6,2,2,20,96,126,104.90
7,0.15,1e7,1,1,20,121,149,134.50
7,0.15,1e7,1,2,20,91,112,100.00
7,0.15,1e7,2,1,20,125,9999,628.65
7,0.15,1e7,2,2,20,93,110,100.65
7,0.15,1e8,1,1,20,127,149,135.00
7,0.15,1e8,1,2,20,92,110,100.50
7,0.15,1e8,2,1,20,125,9999,627.35
7,0.15,1e8,2,2,20,90,111,98.90
7,0.2,1.,1,1,20,127,9999,4085.00
7,0.2,1.,1,2,20,101,133,114.65
7,0.2,1.,2,1,20,138,9999,3592.60
7,0.2,1.,2,2,20,104,126,112.85
7,0.2,1e1,1,1,20,141,9999,7042.60
7,0.2,1e1,1,2,20,104,149,116.05
7,0.2,1e1,2,1,20,134,9999,7042.60
7,0.2,1e1,2,2,20,101,9999,610.50
7,0.2,1e2,1,1,20,134,9999,7534.85
7,0.2,1e2,1,2,20,100,9999,614.05
7,0.2,1e2,2,1,20,142,9999,7535.90
7,0.2,1e2,2,2,20,107,9999,610.45
7,0.2,1e3,1,1,20,134,9999,8027.30
7,0.2,1e3,1,2,20,105,9999,1104.65
7,0.2,1e3,2,1,20,136,9999,6550.65
7,0.2,1e3,2,2,20,100,131,115.95
7,0.2,1e4,1,1,20,134,9999,5565.40
7,0.2,1e4,1,2,20,95,9999,609.80
7,0.2,1e4,2,1,20,146,9999,7043.65
7,0.2,1e4,2,2,20,99,9999,607.70
7,0.2,1e5,1,1,20,130,9999,4084.45
7,0.2,1e5,1,2,20,100,9999,606.85
7,0.2,1e5,2,1,20,122,9999,5561.50
7,0.2,1e5,2,2,20,100,129,111.80
7,0.2,1e6,1,1,20,129,9999,3097.65
7,0.2,1e6,1,2,20,93,9999,602.30
7,0.2,1e6,2,1,20,125,9999,4574.75
7,0.2,1e6,2,2,20,99,142,110.80
7,0.2,1e7,1,1,20,122,9999,2111.70
7,0.2,1e7,1,2,20,94,9999,603.90
7,0.2,1e7,2,1,20,134,9999,3590.65
7,0.2,1e7,2,2,20,98,146,109.40
7,0.2,1e8,1,1,20,121,9999,2602.65
7,0.2,1e8,1,2,20,94,126,104.05
7,0.2,1e8,2,1,20,123,9999,4081.50
7,0.2,1e8,2,2,20,88,114,101.15
7,0.25,1.,1,1,20,139,9999,8028.10
7,0.25,1.,1,2,20,105,9999,616.40
7,0.25,1.,2,1,20,139,9999,7534.90
7,0.25,1.,2,2,20,104,9999,617.05
7,0.25,1e1,1,1,20,139,9999,7535.65
7,0.25,1e1,1,2,20,109,9999,621.00
7,0.25,1e1,2,1,20,142,9999,7535.35
7,0.25,1e1,2,2,20,114,9999,620.90
7,0.25,1e2,1,1,20,145,9999,9506.30
7,0.25,1e2,1,2,20,106,9999,2596.80
7,0.25,1e2,2,1,20,139,9999,9506.00
7,0.25,1e2,2,2,20,105,9999,1605.95
7,0.25,1e3,1,1,20,9999,9999,9999.00
7,0.25,1e3,1,2,20,116,9999,1604.00
7,0.25,1e3,2,1,20,149,9999,9506.50
7,0.25,1e3,2,2,20,108,9999,1113.05
7,0.25,1e4,1,1,20,136,9999,7042.50
7,0.25,1e4,1,2,20,98,9999,3084.75
7,0.25,1e4,2,1,20,137,9999,7535.45
7,0.25,1e4,2,2,20,102,9999,614.90
7,0.25,1e5,1,1,20,129,9999,8519.15
7,0.25,1e5,1,2,20,103,9999,611.35
7,0.25,1e5,2,1,20,130,9999,8027.80
7,0.25,1e5,2,2,20,106,142,122.45
7,0.25,1e6,1,1,20,140,9999,7535.45
7,0.25,1e6,1,2,20,93,139,116.05
7,0.25,1e6,2,1,20,139,9999,7534.65
7,0.25,1e6,2,2,20,105,9999,615.15
7,0.25,1e7,1,1,20,137,9999,7535.50
7,0.25,1e7,1,2,20,102,9999,610.70
7,0.25,1e7,2,1,20,138,9999,5563.80
7,0.25,1e7,2,2,20,100,9999,1104.30
7,0.25,1e8,1,1,20,139,9999,5564.70
7,0.25,1e8,1,2,20,96,9999,1100.05
7,0.25,1e8,2,1,20,130,9999,5070.55
7,0.25,1e8,2,2,20,100,9999,607.85
7,0.3,1.,1,1,20,143,9999,9506.20
7,0.3,1.,1,2,20,111,9999,4077.80
7,0.3,1.,2,1,20,145,9999,9506.30
7,0.3,1.,2,2,20,104,9999,2100.65
7,0.3,1e1,1,1,20,140,9999,9506.05
7,0.3,1e1,1,2,20,105,9999,2595.95
7,0.3,1e1,2,1,20,133,9999,9013.20
7,0.3,1e1,2,2,20,113,9999,3092.00
7,0.3,1e2,1,1,20,9999,9999,9999.00
7,0.3,1e2,1,2,20,114,9999,3090.20
7,0.3,1e2,2,1,20,147,9999,9013.85
7,0.3,1e2,2,2,20,121,9999,4571.90
7,0.3,1e3,1,1,20,145,9999,9013.75
7,0.3,1e3,1,2,20,105,9999,3582.30
7,0.3,1e3,2,1,20,144,9999,9013.80
7,0.3,1e3,2,2,20,122,9999,3094.75
7,0.3,1e4,1,1,20,9999,9999,9999.00
7,0.3,1e4,1,2,20,108,9999,2106.30
7,0.3,1e4,2,1,20,140,9999,9013.25
7,0.3,1e4,2,2,20,105,149,128.80
7,0.3,1e5,1,1,20,9999,9999,9999.00
7,0.3,1e5,1,2,20,113,9999,4082.75
7,0.3,1e5,2,1,20,148,9999,9506.45
7,0.3,1e5,2,2,20,100,9999,2595.40
7,0.3,1e6,1,1,20,146,9999,9506.35
7,0.3,1e6,1,2,20,102,9999,3086.45
7,0.3,1e6,2,1,20,146,9999,9013.75
7,0.3,1e6,2,2,20,106,9999,2594.30
7,0.3,1e7,1,1,20,136,9999,8027.35
7,0.3,1e7,1,2,20,93,9999,2590.20
7,0.3,1e7,2,1,20,139,9999,9013.50
7,0.3,1e7,2,2,20,93,9999,4070.45
7,0.3,1e8,1,1,20,128,9999,9012.45
7,0.3,1e8,1,2,20,97,9999,1108.85
7,0.3,1e8,2,1,20,144,9999,9506.25
7,0.3,1e8,2,2,20,105,9999,4071.25


==> results/simplex_3d_SRichardson/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,6,6,6.00
2,0.0,1.,1,2,20,4,4,4.00
2,0.0,1.,2,1,20,6,6,6.00
2,0.0,1.,2,2,20,4,4,4.00
2,0.0,1e1,1,1,20,6,6,6.00
2,0.0,1e1,1,2,20,5,5,5.00
2,0.0,1e1,2,1,20,6,6,6.00
2,0.0,1e1,2,2,20,5,5,5.00
2,0.0,1e2,1,1,20,6,6,6.00
2,0.0,1e2,1,2,20,5,5,5.00
2,0.0,1e2,2,1,20,6,6,6.00
2,0.0,1e2,2,2,20,5,5,5.00
2,0.0,1e3,1,1,20,6,6,6.00
2,0.0,1e3,1,2,20,5,5,5.00
2,0.0,1e3,2,1,20,6,6,6.00
2,0.0,1e3,2,2,20,5,5,5.00
2,0.0,1e4,1,1,20,6,6,6.00
2,0.0,1e4,1,2,20,5,5,5.00
2,0.0,1e4,2,1,20,6,6,6.00
2,0.0,1e4,2,2,20,5,5,5.00
2,0.0,1e5,1,1,20,6,6,6.00
2,0.0,1e5,1,2,20,5,5,5.00
2,0.0,1e5,2,1,20,6,6,6.00
2,0.0,1e5,2,2,20,5,5,5.00
2,0.0,1e6,1,1,20,6,6,6.00
2,0.0,1e6,1,2,20,5,5,5.00
2,0.0,1e6,2,1,20,6,6,6.00
2,0.0,1e6,2,2,20,5,5,5.00
2,0.0,1e7,1,1,20,6,6,6.00
2,0.0,1e7,1,2,20,5,5,5.00
2,0.0,1e7,2,1,20,6,6,6.00
2,0.0,1e7,2,2,20,5,5,5.00
2,0.0,1e8,1,1,20,6,6,6.00
2,0.0,1e8,1,2,20,5,5,5.00
2,0.0,1e8,2,1,20,6,6,6.00
2,0.0,1e8,2,2,20,5,5,5.00
2,0.05,1.,1,1,20,6,7,6.20
2,0.05,1.,1,2,20,4,4,4.00
2,0.05,1.,2,1,20,6,7,6.15
2,0.05,1.,2,2,20,4,4,4.00
2,0.05,1e1,1,1,20,6,7,6.65
2,0.05,1e1,1,2,20,4,5,4.75
2,0.05,1e1,2,1,20,6,7,6.60
2,0.05,1e1,2,2,20,4,5,4.90
2,0.05,1e2,1,1,20,6,7,6.60
2,0.05,1e2,1,2,20,5,5,5.00
2,0.05,1e2,2,1,20,6,7,6.75
2,0.05,1e2,2,2,20,4,5,4.90
2,0.05,1e3,1,1,20,6,7,6.65
2,0.05,1e3,1,2,20,4,5,4.95
2,0.05,1e3,2,1,20,6,7,6.80
2,0.05,1e3,2,2,20,5,5,5.00
2,0.05,1e4,1,1,20,6,7,6.80
2,0.05,1e4,1,2,20,5,5,5.00
2,0.05,1e4,2,1,20,6,7,6.80
2,0.05,1e4,2,2,20,5,5,5.00
2,0.05,1e5,1,1,20,6,7,6.95
2,0.05,1e5,1,2,20,4,5,4.95
2,0.05,1e5,2,1,20,6,7,6.80
2,0.05,1e5,2,2,20,5,5,5.00
2,0.05,1e6,1,1,20,6,7,6.90
2,0.05,1e6,1,2,20,5,5,5.00
2,0.05,1e6,2,1,20,6,7,6.65
2,0.05,1e6,2,2,20,5,5,5.00
2,0.05,1e7,1,1,20,6,7,6.80
2,0.05,1e7,1,2,20,5,5,5.00
2,0.05,1e7,2,1,20,6,7,6.85
2,0.05,1e7,2,2,20,4,5,4.95
2,0.05,1e8,1,1,20,6,7,6.70
2,0.05,1e8,1,2,20,5,5,5.00
2,0.05,1e8,2,1,20,6,7,6.90
2,0.05,1e8,2,2,20,5,5,5.00
2,0.1,1.,1,1,20,6,7,6.85
2,0.1,1.,1,2,20,4,5,4.20
2,0.1,1.,2,1,20,6,7,6.80
2,0.1,1.,2,2,20,4,5,4.05
2,0.1,1e1,1,1,20,6,7,6.95
2,0.1,1e1,1,2,20,4,5,4.90
2,0.1,1e1,2,1,20,7,7,7.00
2,0.1,1e1,2,2,20,4,5,4.85
2,0.1,1e2,1,1,20,6,7,6.95
2,0.1,1e2,1,2,20,5,5,5.00
2,0.1,1e2,2,1,20,6,7,6.90
2,0.1,1e2,2,2,20,4,5,4.95
2,0.1,1e3,1,1,20,6,7,6.95
2,0.1,1e3,1,2,20,4,5,4.95
2,0.1,1e3,2,1,20,7,7,7.00
2,0.1,1e3,2,2,20,5,5,5.00
2,0.1,1e4,1,1,20,7,7,7.00
2,0.1,1e4,1,2,20,4,5,4.95
2,0.1,1e4,2,1,20,6,7,6.95
2,0.1,1e4,2,2,20,4,5,4.90
2,0.1,1e5,1,1,20,7,7,7.00
2,0.1,1e5,1,2,20,5,5,5.00
2,0.1,1e5,2,1,20,7,7,7.00
2,0.1,1e5,2,2,20,5,5,5.00
2,0.1,1e6,1,1,20,7,7,7.00
2,0.1,1e6,1,2,20,4,5,4.95
2,0.1,1e6,2,1,20,7,7,7.00
2,0.1,1e6,2,2,20,5,5,5.00
2,0.1,1e7,1,1,20,6,7,6.95
2,0.1,1e7,1,2,20,4,5,4.95
2,0.1,1e7,2,1,20,6,7,6.95
2,0.1,1e7,2,2,20,4,5,4.95
2,0.1,1e8,1,1,20,7,7,7.00
2,0.1,1e8,1,2,20,4,5,4.95
2,0.1,1e8,2,1,20,6,7,6.95
2,0.1,1e8,2,2,20,5,5,5.00
2,0.15,1.,1,1,20,7,7,7.00
2,0.15,1.,1,2,20,4,5,4.75
2,0.15,1.,2,1,20,7,7,7.00
2,0.15,1.,2,2,20,4,5,4.50
2,0.15,1e1,1,1,20,7,7,7.00
2,0.15,1e1,1,2,20,4,5,4.85
2,0.15,1e1,2,1,20,7,7,7.00
2,0.15,1e1,2,2,20,4,5,4.90
2,0.15,1e2,1,1,20,6,7,6.90
2,0.15,1e2,1,2,20,5,5,5.00
2,0.15,1e2,2,1,20,7,7,7.00
2,0.15,1e2,2,2,20,4,5,4.95
2,0.15,1e3,1,1,20,7,7,7.00
2,0.15,1e3,1,2,20,5,5,5.00
2,0.15,1e3,2,1,20,7,7,7.00
2,0.15,1e3,2,2,20,5,5,5.00
2,0.15,1e4,1,1,20,7,7,7.00
2,0.15,1e4,1,2,20,5,5,5.00
2,0.15,1e4,2,1,20,6,7,6.95
2,0.15,1e4,2,2,20,4,5,4.95
2,0.15,1e5,1,1,20,7,7,7.00
2,0.15,1e5,1,2,20,5,5,5.00
2,0.15,1e5,2,1,20,7,7,7.00
2,0.15,1e5,2,2,20,5,5,5.00
2,0.15,1e6,1,1,20,7,7,7.00
2,0.15,1e6,1,2,20,4,5,4.95
2,0.15,1e6,2,1,20,6,7,6.90
2,0.15,1e6,2,2,20,4,5,4.95
2,0.15,1e7,1,1,20,7,7,7.00
2,0.15,1e7,1,2,20,5,5,5.00
2,0.15,1e7,2,1,20,7,7,7.00
2,0.15,1e7,2,2,20,5,5,5.00
2,0.15,1e8,1,1,20,6,7,6.95
2,0.15,1e8,1,2,20,4,5,4.95
2,0.15,1e8,2,1,20,7,7,7.00
2,0.15,1e8,2,2,20,4,5,4.85
2,0.2,1.,1,1,20,7,7,7.00
2,0.2,1.,1,2,20,4,5,4.85
2,0.2,1.,2,1,20,6,7,6.95
2,0.2,1.,2,2,20,4,5,4.95
2,0.2,1e1,1,1,20,6,7,6.95
2,0.2,1e1,1,2,20,4,5,4.95
2,0.2,1e1,2,1,20,6,7,6.95
2,0.2,1e1,2,2,20,4,5,4.95
2,0.2,1e2,1,1,20,6,7,6.95
2,0.2,1e2,1,2,20,5,5,5.00
2,0.2,1e2,2,1,20,7,7,7.00
2,0.2,1e2,2,2,20,5,5,5.00
2,0.2,1e3,1,1,20,7,7,7.00
2,0.2,1e3,1,2,20,5,5,5.00
2,0.2,1e3,2,1,20,7,7,7.00
2,0.2,1e3,2,2,20,4,5,4.95
2,0.2,1e4,1,1,20,7,7,7.00
2,0.2,1e4,1,2,20,4,5,4.90
2,0.2,1e4,2,1,20,6,7,6.90
2,0.2,1e4,2,2,20,4,5,4.95
2,0.2,1e5,1,1,20,7,7,7.00
2,0.2,1e5,1,2,20,5,5,5.00
2,0.2,1e5,2,1,20,6,7,6.95
2,0.2,1e5,2,2,20,4,5,4.95
2,0.2,1e6,1,1,20,7,7,7.00
2,0.2,1e6,1,2,20,5,5,5.00
2,0.2,1e6,2,1,20,7,7,7.00
2,0.2,1e6,2,2,20,5,5,5.00
2,0.2,1e7,1,1,20,6,7,6.95
2,0.2,1e7,1,2,20,4,5,4.90
2,0.2,1e7,2,1,20,7,7,7.00
2,0.2,1e7,2,2,20,4,5,4.95
2,0.2,1e8,1,1,20,7,8,7.05
2,0.2,1e8,1,2,20,5,5,5.00
2,0.2,1e8,2,1,20,6,7,6.95
2,0.2,1e8,2,2,20,4,5,4.95
2,0.25,1.,1,1,20,7,7,7.00
2,0.25,1.,1,2,20,4,5,4.95
2,0.25,1.,2,1,20,7,7,7.00
2,0.25,1.,2,2,20,5,5,5.00
2,0.25,1e1,1,1,20,6,7,6.95
2,0.25,1e1,1,2,20,4,5,4.95
2,0.25,1e1,2,1,20,7,8,7.05
2,0.25,1e1,2,2,20,4,5,4.90
2,0.25,1e2,1,1,20,6,7,6.90
2,0.25,1e2,1,2,20,5,5,5.00
2,0.25,1e2,2,1,20,6,7,6.95
2,0.25,1e2,2,2,20,4,5,4.95
2,0.25,1e3,1,1,20,7,8,7.05
2,0.25,1e3,1,2,20,5,5,5.00
2,0.25,1e3,2,1,20,7,7,7.00
2,0.25,1e3,2,2,20,4,5,4.85
2,0.25,1e4,1,1,20,7,8,7.05
2,0.25,1e4,1,2,20,5,5,5.00
2,0.25,1e4,2,1,20,7,8,7.05
2,0.25,1e4,2,2,20,4,5,4.95
2,0.25,1e5,1,1,20,7,7,7.00
2,0.25,1e5,1,2,20,4,5,4.95
2,0.25,1e5,2,1,20,7,8,7.05
2,0.25,1e5,2,2,20,5,5,5.00
2,0.25,1e6,1,1,20,7,8,7.10
2,0.25,1e6,1,2,20,4,5,4.95
2,0.25,1e6,2,1,20,7,7,7.00
2,0.25,1e6,2,2,20,5,5,5.00
2,0.25,1e7,1,1,20,6,8,7.00
2,0.25,1e7,1,2,20,4,5,4.95
2,0.25,1e7,2,1,20,6,8,7.00
2,0.25,1e7,2,2,20,5,6,5.05
2,0.25,1e8,1,1,20,7,8,7.05
2,0.25,1e8,1,2,20,4,5,4.95
2,0.25,1e8,2,1,20,7,7,7.00
2,0.25,1e8,2,2,20,5,5,5.00
2,0.3,1.,1,1,20,7,7,7.00
2,0.3,1.,1,2,20,5,5,5.00
2,0.3,1.,2,1,20,7,7,7.00
2,0.3,1.,2,2,20,5,5,5.00
2,0.3,1e1,1,1,20,7,8,7.20
2,0.3,1e1,1,2,20,5,5,5.00
2,0.3,1e1,2,1,20,7,8,7.15
2,0.3,1e1,2,2,20,5,5,5.00
2,0.3,1e2,1,1,20,7,8,7.15
2,0.3,1e2,1,2,20,4,6,5.00
2,0.3,1e2,2,1,20,7,8,7.20
2,0.3,1e2,2,2,20,4,5,4.95
2,0.3,1e3,1,1,20,6,8,7.10
2,0.3,1e3,1,2,20,5,6,5.10
2,0.3,1e3,2,1,20,7,8,7.20
2,0.3,1e3,2,2,20,5,5,5.00
2,0.3,1e4,1,1,20,7,8,7.25
2,0.3,1e4,1,2,20,5,6,5.15
2,0.3,1e4,2,1,20,7,8,7.35
2,0.3,1e4,2,2,20,5,5,5.00
2,0.3,1e5,1,1,20,7,8,7.20
2,0.3,1e5,1,2,20,4,5,4.95
2,0.3,1e5,2,1,20,7,8,7.30
2,0.3,1e5,2,2,20,4,5,4.90
2,0.3,1e6,1,1,20,7,8,7.05
2,0.3,1e6,1,2,20,4,6,4.95
2,0.3,1e6,2,1,20,7,8,7.15
2,0.3,1e6,2,2,20,4,6,5.00
2,0.3,1e7,1,1,20,6,8,7.25
2,0.3,1e7,1,2,20,4,6,5.05
2,0.3,1e7,2,1,20,7,8,7.25
2,0.3,1e7,2,2,20,5,5,5.00
2,0.3,1e8,1,1,20,7,8,7.40
2,0.3,1e8,1,2,20,5,6,5.05
2,0.3,1e8,2,1,20,7,8,7.15
2,0.3,1e8,2,2,20,5,5,5.00
3,0.0,1.,1,1,20,10,10,10.00
3,0.0,1.,1,2,20,7,7,7.00
3,0.0,1.,2,1,20,10,10,10.00
3,0.0,1.,2,2,20,7,7,7.00
3,0.0,1e1,1,1,20,11,11,11.00
3,0.0,1e1,1,2,20,8,8,8.00
3,0.0,1e1,2,1,20,11,11,11.00
3,0.0,1e1,2,2,20,8,8,8.00
3,0.0,1e2,1,1,20,11,11,11.00
3,0.0,1e2,1,2,20,8,8,8.00
3,0.0,1e2,2,1,20,11,11,11.00
3,0.0,1e2,2,2,20,8,8,8.00
3,0.0,1e3,1,1,20,11,11,11.00
3,0.0,1e3,1,2,20,8,8,8.00
3,0.0,1e3,2,1,20,11,11,11.00
3,0.0,1e3,2,2,20,8,8,8.00
3,0.0,1e4,1,1,20,11,11,11.00
3,0.0,1e4,1,2,20,8,8,8.00
3,0.0,1e4,2,1,20,11,11,11.00
3,0.0,1e4,2,2,20,8,8,8.00
3,0.0,1e5,1,1,20,11,11,11.00
3,0.0,1e5,1,2,20,8,8,8.00
3,0.0,1e5,2,1,20,11,11,11.00
3,0.0,1e5,2,2,20,8,8,8.00
3,0.0,1e6,1,1,20,11,11,11.00
3,0.0,1e6,1,2,20,8,8,8.00
3,0.0,1e6,2,1,20,11,11,11.00
3,0.0,1e6,2,2,20,8,8,8.00
3,0.0,1e7,1,1,20,11,11,11.00
3,0.0,1e7,1,2,20,8,8,8.00
3,0.0,1e7,2,1,20,11,11,11.00
3,0.0,1e7,2,2,20,8,8,8.00
3,0.0,1e8,1,1,20,11,11,11.00
3,0.0,1e8,1,2,20,8,8,8.00
3,0.0,1e8,2,1,20,11,11,11.00
3,0.0,1e8,2,2,20,8,8,8.00
3,0.05,1.,1,1,20,10,10,10.00
3,0.05,1.,1,2,20,7,7,7.00
3,0.05,1.,2,1,20,10,10,10.00
3,0.05,1.,2,2,20,7,7,7.00
3,0.05,1e1,1,1,20,11,11,11.00
3,0.05,1e1,1,2,20,7,8,7.75
3,0.05,1e1,2,1,20,10,11,10.95
3,0.05,1e1,2,2,20,7,8,7.85
3,0.05,1e2,1,1,20,11,12,11.30
3,0.05,1e2,1,2,20,8,8,8.00
3,0.05,1e2,2,1,20,11,12,11.10
3,0.05,1e2,2,2,20,7,8,7.85
3,0.05,1e3,1,1,20,10,12,11.15
3,0.05,1e3,1,2,20,7,8,7.85
3,0.05,1e3,2,1,20,11,12,11.35
3,0.05,1e3,2,2,20,7,8,7.95
3,0.05,1e4,1,1,20,11,12,11.40
3,0.05,1e4,1,2,20,7,8,7.95
3,0.05,1e4,2,1,20,11,12,11.45
3,0.05,1e4,2,2,20,8,8,8.00
3,0.05,1e5,1,1,20,11,12,11.15
3,0.05,1e5,1,2,20,7,8,7.90
3,0.05,1e5,2,1,20,11,12,11.25
3,0.05,1e5,2,2,20,7,8,7.95
3,0.05,1e6,1,1,20,11,12,11.30
3,0.05,1e6,1,2,20,7,8,7.85
3,0.05,1e6,2,1,20,11,12,11.40
3,0.05,1e6,2,2,20,7,8,7.90
3,0.05,1e7,1,1,20,11,12,11.40
3,0.05,1e7,1,2,20,7,8,7.80
3,0.05,1e7,2,1,20,11,12,11.35
3,0.05,1e7,2,2,20,8,8,8.00
3,0.05,1e8,1,1,20,11,12,11.30
3,0.05,1e8,1,2,20,8,8,8.00
3,0.05,1e8,2,1,20,11,12,11.55
3,0.05,1e8,2,2,20,8,8,8.00
3,0.1,1.,1,1,20,10,11,10.50
3,0.1,1.,1,2,20,7,8,7.05
3,0.1,1.,2,1,20,10,11,10.65
3,0.1,1.,2,2,20,7,7,7.00
3,0.1,1e1,1,1,20,11,12,11.25
3,0.1,1e1,1,2,20,7,8,7.85
3,0.1,1e1,2,1,20,11,12,11.35
3,0.1,1e1,2,2,20,7,8,7.90
3,0.1,1e2,1,1,20,11,12,11.45
3,0.1,1e2,1,2,20,7,8,7.85
3,0.1,1e2,2,1,20,11,12,11.50
3,0.1,1e2,2,2,20,7,8,7.90
3,0.1,1e3,1,1,20,11,12,11.65
3,0.1,1e3,1,2,20,7,8,7.80
3,0.1,1e3,2,1,20,11,12,11.65
3,0.1,1e3,2,2,20,8,8,8.00
3,0.1,1e4,1,1,20,11,12,11.70
3,0.1,1e4,1,2,20,7,8,7.95
3,0.1,1e4,2,1,20,11,12,11.65
3,0.1,1e4,2,2,20,7,8,7.95
3,0.1,1e5,1,1,20,11,12,11.30
3,0.1,1e5,1,2,20,7,8,7.90
3,0.1,1e5,2,1,20,11,12,11.60
3,0.1,1e5,2,2,20,7,8,7.75
3,0.1,1e6,1,1,20,11,12,11.70
3,0.1,1e6,1,2,20,8,8,8.00
3,0.1,1e6,2,1,20,11,12,11.60
3,0.1,1e6,2,2,20,7,8,7.90
3,0.1,1e7,1,1,20,11,12,11.70
3,0.1,1e7,1,2,20,7,8,7.95
3,0.1,1e7,2,1,20,11,12,11.65
3,0.1,1e7,2,2,20,7,8,7.95
3,0.1,1e8,1,1,20,11,12,11.60
3,0.1,1e8,1,2,20,7,8,7.80
3,0.1,1e8,2,1,20,11,12,11.70
3,0.1,1e8,2,2,20,8,8,8.00
3,0.15,1.,1,1,20,10,11,10.90
3,0.15,1.,1,2,20,7,8,7.50
3,0.15,1.,2,1,20,10,11,10.90
3,0.15,1.,2,2,20,7,8,7.50
3,0.15,1e1,1,1,20,11,12,11.35
3,0.15,1e1,1,2,20,8,8,8.00
3,0.15,1e1,2,1,20,11,12,11.35
3,0.15,1e1,2,2,20,8,8,8.00
3,0.15,1e2,1,1,20,11,12,11.55
3,0.15,1e2,1,2,20,8,9,8.05
3,0.15,1e2,2,1,20,11,12,11.60
3,0.15,1e2,2,2,20,7,9,8.00
3,0.15,1e3,1,1,20,11,12,11.70
3,0.15,1e3,1,2,20,7,9,8.05
3,0.15,1e3,2,1,20,11,12,11.60
3,0.15,1e3,2,2,20,7,9,8.00
3,0.15,1e4,1,1,20,11,12,11.65
3,0.15,1e4,1,2,20,8,8,8.00
3,0.15,1e4,2,1,20,11,12,11.75
3,0.15,1e4,2,2,20,8,9,8.10
3,0.15,1e5,1,1,20,11,12,11.65
3,0.15,1e5,1,2,20,8,9,8.15
3,0.15,1e5,2,1,20,11,12,11.70
3,0.15,1e5,2,2,20,8,8,8.00
3,0.15,1e6,1,1,20,11,12,11.70
3,0.15,1e6,1,2,20,8,9,8.10
3,0.15,1e6,2,1,20,11,12,11.75
3,0.15,1e6,2,2,20,8,8,8.00
3,0.15,1e7,1,1,20,11,12,11.70
3,0.15,1e7,1,2,20,7,8,7.95
3,0.15,1e7,2,1,20,11,12,11.70
3,0.15,1e7,2,2,20,8,9,8.10
3,0.15,1e8,1,1,20,11,12,11.70
3,0.15,1e8,1,2,20,8,9,8.15
3,0.15,1e8,2,1,20,11,12,11.65
3,0.15,1e8,2,2,20,7,9,8.00
3,0.2,1.,1,1,20,11,12,11.05
3,0.2,1.,1,2,20,7,8,7.65
3,0.2,1.,2,1,20,10,11,10.95
3,0.2,1.,2,2,20,7,8,7.95
3,0.2,1e1,1,1,20,11,12,11.70
3,0.2,1e1,1,2,20,8,8,8.00
3,0.2,1e1,2,1,20,11,12,11.45
3,0.2,1e1,2,2,20,8,8,8.00
3,0.2,1e2,1,1,20,11,12,11.75
3,0.2,1e2,1,2,20,8,9,8.15
3,0.2,1e2,2,1,20,11,13,11.80
3,0.2,1e2,2,2,20,8,9,8.10
3,0.2,1e3,1,1,20,11,12,11.80
3,0.2,1e3,1,2,20,8,9,8.30
3,0.2,1e3,2,1,20,11,12,11.60
3,0.2,1e3,2,2,20,8,9,8.15
3,0.2,1e4,1,1,20,11,13,11.90
3,0.2,1e4,1,2,20,8,9,8.25
3,0.2,1e4,2,1,20,11,12,11.75
3,0.2,1e4,2,2,20,8,9,8.25
3,0.2,1e5,1,1,20,11,12,11.75
3,0.2,1e5,1,2,20,8,9,8.20
3,0.2,1e5,2,1,20,11,13,11.80
3,0.2,1e5,2,2,20,8,9,8.15
3,0.2,1e6,1,1,20,11,12,11.75
3,0.2,1e6,1,2,20,8,9,8.15
3,0.2,1e6,2,1,20,11,12,11.80
3,0.2,1e6,2,2,20,8,9,8.20
3,0.2,1e7,1,1,20,11,12,11.90
3,0.2,1e7,1,2,20,8,9,8.10
3,0.2,1e7,2,1,20,11,12,11.85
3,0.2,1e7,2,2,20,8,9,8.05
3,0.2,1e8,1,1,20,11,12,11.85
3,0.2,1e8,1,2,20,8,9,8.40
3,0.2,1e8,2,1,20,11,13,11.75
3,0.2,1e8,2,2,20,8,9,8.25
3,0.25,1.,1,1,20,11,12,11.35
3,0.25,1.,1,2,20,8,8,8.00
3,0.25,1.,2,1,20,11,12,11.35
3,0.25,1.,2,2,20,7,8,7.95
3,0.25,1e1,1,1,20,11,12,11.75
3,0.25,1e1,1,2,20,7,9,8.15
3,0.25,1e1,2,1,20,11,12,11.55
3,0.25,1e1,2,2,20,8,9,8.25
3,0.25,1e2,1,1,20,11,13,11.95
3,0.25,1e2,1,2,20,8,9,8.25
3,0.25,1e2,2,1,20,11,12,11.90
3,0.25,1e2,2,2,20,8,9,8.30
3,0.25,1e3,1,1,20,12,13,12.40
3,0.25,1e3,1,2,20,7,9,8.10
3,0.25,1e3,2,1,20,11,13,11.95
3,0.25,1e3,2,2,20,8,9,8.20
3,0.25,1e4,1,1,20,11,13,12.05
3,0.25,1e4,1,2,20,8,9,8.15
3,0.25,1e4,2,1,20,11,13,12.05
3,0.25,1e4,2,2,20,8,9,8.35
3,0.25,1e5,1,1,20,11,13,12.10
3,0.25,1e5,1,2,20,8,9,8.40
3,0.25,1e5,2,1,20,11,13,12.05
3,0.25,1e5,2,2,20,8,9,8.15
3,0.25,1e6,1,1,20,11,13,12.05
3,0.25,1e6,1,2,20,8,9,8.40
3,0.25,1e6,2,1,20,11,13,12.10
3,0.25,1e6,2,2,20,8,9,8.50
3,0.25,1e7,1,1,20,11,13,12.05
3,0.25,1e7,1,2,20,8,9,8.30
3,0.25,1e7,2,1,20,11,13,12.00
3,0.25,1e7,2,2,20,8,9,8.35
3,0.25,1e8,1,1,20,12,13,12.10
3,0.25,1e8,1,2,20,8,9,8.45
3,0.25,1e8,2,1,20,11,13,11.95
3,0.25,1e8,2,2,20,8,9,8.40
3,0.3,1.,1,1,20,11,12,11.55
3,0.3,1.,1,2,20,7,8,7.95
3,0.3,1.,2,1,20,11,12,11.75
3,0.3,1.,2,2,20,8,17,8.45
3,0.3,1e1,1,1,20,11,13,12.10
3,0.3,1e1,1,2,20,8,9,8.20
3,0.3,1e1,2,1,20,11,13,11.90
3,0.3,1e1,2,2,20,8,15,8.65
3,0.3,1e2,1,1,20,11,13,12.20
3,0.3,1e2,1,2,20,8,9,8.55
3,0.3,1e2,2,1,20,11,21,12.70
3,0.3,1e2,2,2,20,8,13,8.80
3,0.3,1e3,1,1,20,11,20,12.55
3,0.3,1e3,1,2,20,8,13,8.60
3,0.3,1e3,2,1,20,11,13,12.20
3,0.3,1e3,2,2,20,8,9,8.45
3,0.3,1e4,1,1,20,11,20,12.75
3,0.3,1e4,1,2,20,8,9,8.55
3,0.3,1e4,2,1,20,11,13,12.30
3,0.3,1e4,2,2,20,8,11,8.70
3,0.3,1e5,1,1,20,11,13,11.95
3,0.3,1e5,1,2,20,8,16,8.95
3,0.3,1e5,2,1,20,11,13,12.25
3,0.3,1e5,2,2,20,8,9,8.45
3,0.3,1e6,1,1,20,11,13,12.20
3,0.3,1e6,1,2,20,8,10,8.50
3,0.3,1e6,2,1,20,11,13,12.25
3,0.3,1e6,2,2,20,8,9,8.55
3,0.3,1e7,1,1,20,11,13,12.20
3,0.3,1e7,1,2,20,8,9,8.65
3,0.3,1e7,2,1,20,11,13,12.10
3,0.3,1e7,2,2,20,8,9,8.30
3,0.3,1e8,1,1,20,11,15,12.70
3,0.3,1e8,1,2,20,8,9,8.40
3,0.3,1e8,2,1,20,11,13,12.10
3,0.3,1e8,2,2,20,8,9,8.55
7,0.0,1.,1,1,20,15,15,15.00
7,0.0,1.,1,2,20,11,11,11.00
7,0.0,1.,2,1,20,15,15,15.00
7,0.0,1.,2,2,20,11,11,11.00
7,0.0,1e1,1,1,20,16,16,16.00
7,0.0,1e1,1,2,20,11,11,11.00
7,0.0,1e1,2,1,20,16,16,16.00
7,0.0,1e1,2,2,20,11,11,11.00
7,0.0,1e2,1,1,20,16,16,16.00
7,0.0,1e2,1,2,20,11,11,11.00
7,0.0,1e2,2,1,20,16,16,16.00
7,0.0,1e2,2,2,20,11,11,11.00
7,0.0,1e3,1,1,20,16,16,16.00
7,0.0,1e3,1,2,20,11,11,11.00
7,0.0,1e3,2,1,20,16,16,16.00
7,0.0,1e3,2,2,20,11,11,11.00
7,0.0,1e4,1,1,20,16,16,16.00
7,0.0,1e4,1,2,20,11,11,11.00
7,0.0,1e4,2,1,20,16,16,16.00
7,0.0,1e4,2,2,20,11,11,11.00
7,0.0,1e5,1,1,20,16,16,16.00
7,0.0,1e5,1,2,20,11,11,11.00
7,0.0,1e5,2,1,20,16,16,16.00
7,0.0,1e5,2,2,20,11,11,11.00
7,0.0,1e6,1,1,20,16,16,16.00
7,0.0,1e6,1,2,20,11,11,11.00
7,0.0,1e6,2,1,20,16,16,16.00
7,0.0,1e6,2,2,20,11,11,11.00
7,0.0,1e7,1,1,20,16,16,16.00
7,0.0,1e7,1,2,20,11,11,11.00
7,0.0,1e7,2,1,20,16,16,16.00
7,0.0,1e7,2,2,20,11,11,11.00
7,0.0,1e8,1,1,20,16,16,16.00
7,0.0,1e8,1,2,20,11,11,11.00
7,0.0,1e8,2,1,20,16,16,16.00
7,0.0,1e8,2,2,20,11,11,11.00
7,0.05,1.,1,1,20,15,16,15.85
7,0.05,1.,1,2,20,11,11,11.00
7,0.05,1.,2,1,20,15,16,15.65
7,0.05,1.,2,2,20,11,11,11.00
7,0.05,1e1,1,1,20,16,17,16.05
7,0.05,1e1,1,2,20,11,12,11.35
7,0.05,1e1,2,1,20,16,16,16.00
7,0.05,1e1,2,2,20,11,12,11.55
7,0.05,1e2,1,1,20,16,17,16.40
7,0.05,1e2,1,2,20,11,12,11.65
7,0.05,1e2,2,1,20,16,17,16.20
7,0.05,1e2,2,2,20,11,12,11.75
7,0.05,1e3,1,1,20,16,17,16.25
7,0.05,1e3,1,2,20,11,12,11.60
7,0.05,1e3,2,1,20,16,17,16.25
7,0.05,1e3,2,2,20,11,12,11.90
7,0.05,1e4,1,1,20,16,17,16.25
7,0.05,1e4,1,2,20,11,12,11.60
7,0.05,1e4,2,1,20,16,17,16.35
7,0.05,1e4,2,2,20,11,12,11.60
7,0.05,1e5,1,1,20,16,17,16.40
7,0.05,1e5,1,2,20,11,12,11.60
7,0.05,1e5,2,1,20,16,17,16.20
7,0.05,1e5,2,2,20,11,12,11.85
7,0.05,1e6,1,1,20,16,17,16.20
7,0.05,1e6,1,2,20,11,12,11.85
7,0.05,1e6,2,1,20,16,17,16.45
7,0.05,1e6,2,2,20,11,12,11.75
7,0.05,1e7,1,1,20,16,17,16.35
7,0.05,1e7,1,2,20,11,12,11.70
7,0.05,1e7,2,1,20,16,17,16.35
7,0.05,1e7,2,2,20,11,12,11.90
7,0.05,1e8,1,1,20,16,17,16.25
7,0.05,1e8,1,2,20,11,12,11.75
7,0.05,1e8,2,1,20,16,17,16.45
7,0.05,1e8,2,2,20,11,12,11.60
7,0.1,1.,1,1,20,16,17,16.10
7,0.1,1.,1,2,20,11,12,11.50
7,0.1,1.,2,1,20,16,17,16.15
7,0.1,1.,2,2,20,11,12,11.55
7,0.1,1e1,1,1,20,16,17,16.35
7,0.1,1e1,1,2,20,11,12,11.65
7,0.1,1e1,2,1,20,16,17,16.40
7,0.1,1e1,2,2,20,11,12,11.80
7,0.1,1e2,1,1,20,16,17,16.60
7,0.1,1e2,1,2,20,11,12,11.80
7,0.1,1e2,2,1,20,16,17,16.60
7,0.1,1e2,2,2,20,11,13,11.90
7,0.1,1e3,1,1,20,16,17,16.55
7,0.1,1e3,1,2,20,11,12,11.80
7,0.1,1e3,2,1,20,16,17,16.65
7,0.1,1e3,2,2,20,11,12,11.85
7,0.1,1e4,1,1,20,16,18,16.65
7,0.1,1e4,1,2,20,11,12,11.85
7,0.1,1e4,2,1,20,16,17,16.75
7,0.1,1e4,2,2,20,11,12,11.95
7,0.1,1e5,1,1,20,16,17,16.80
7,0.1,1e5,1,2,20,11,12,11.80
7,0.1,1e5,2,1,20,16,17,16.85
7,0.1,1e5,2,2,20,11,12,11.80
7,0.1,1e6,1,1,20,16,17,16.75
7,0.1,1e6,1,2,20,11,12,11.75
7,0.1,1e6,2,1,20,16,17,16.75
7,0.1,1e6,2,2,20,11,12,11.95
7,0.1,1e7,1,1,20,16,17,16.70
7,0.1,1e7,1,2,20,11,12,11.85
7,0.1,1e7,2,1,20,16,18,16.80
7,0.1,1e7,2,2,20,11,12,11.85
7,0.1,1e8,1,1,20,16,17,16.75
7,0.1,1e8,1,2,20,11,12,11.80
7,0.1,1e8,2,1,20,16,17,16.65
7,0.1,1e8,2,2,20,11,12,11.85
7,0.15,1.,1,1,20,16,17,16.65
7,0.15,1.,1,2,20,12,12,12.00
7,0.15,1.,2,1,20,16,17,16.35
7,0.15,1.,2,2,20,11,12,11.95
7,0.15,1e1,1,1,20,16,18,16.80
7,0.15,1e1,1,2,20,11,13,11.90
7,0.15,1e1,2,1,20,16,18,17.00
7,0.15,1e1,2,2,20,11,12,11.95
7,0.15,1e2,1,1,20,16,18,16.85
7,0.15,1e2,1,2,20,12,13,12.25
7,0.15,1e2,2,1,20,16,18,16.80
7,0.15,1e2,2,2,20,11,13,12.10
7,0.15,1e3,1,1,20,16,18,16.75
7,0.15,1e3,1,2,20,12,13,12.15
7,0.15,1e3,2,1,20,16,18,17.00
7,0.15,1e3,2,2,20,11,13,12.15
7,0.15,1e4,1,1,20,16,18,17.15
7,0.15,1e4,1,2,20,11,13,11.95
7,0.15,1e4,2,1,20,16,18,16.95
7,0.15,1e4,2,2,20,11,13,12.05
7,0.15,1e5,1,1,20,16,18,16.85
7,0.15,1e5,1,2,20,11,13,11.90
7,0.15,1e5,2,1,20,17,18,17.50
7,0.15,1e5,2,2,20,11,13,12.25
7,0.15,1e6,1,1,20,16,18,17.15
7,0.15,1e6,1,2,20,11,13,12.10
7,0.15,1e6,2,1,20,16,18,17.20
7,0.15,1e6,2,2,20,11,15,12.20
7,0.15,1e7,1,1,20,16,18,16.95
7,0.15,1e7,1,2,20,11,13,12.10
7,0.15,1e7,2,1,20,16,18,17.10
7,0.15,1e7,2,2,20,11,13,12.30
7,0.15,1e8,1,1,20,16,18,16.85
7,0.15,1e8,1,2,20,12,13,12.15
7,0.15,1e8,2,1,20,16,19,17.20
7,0.15,1e8,2,2,20,12,13,12.15
7,0.2,1.,1,1,20,16,18,17.15
7,0.2,1.,1,2,20,12,13,12.25
7,0.2,1.,2,1,20,16,18,17.05
7,0.2,1.,2,2,20,12,13,12.30
7,0.2,1e1,1,1,20,16,19,17.50
7,0.2,1e1,1,2,20,12,17,12.45
7,0.2,1e1,2,1,20,16,19,17.40
7,0.2,1e1,2,2,20,12,17,12.80
7,0.2,1e2,1,1,20,16,20,17.45
7,0.2,1e2,1,2,20,11,22,13.15
7,0.2,1e2,2,1,20,16,19,17.35
7,0.2,1e2,2,2,20,12,17,12.80
7,0.2,1e3,1,1,20,16,27,17.85
7,0.2,1e3,1,2,20,11,23,13.30
7,0.2,1e3,2,1,20,17,22,17.85
7,0.2,1e3,2,2,20,12,13,12.45
7,0.2,1e4,1,1,20,16,24,17.70
7,0.2,1e4,1,2,20,11,20,12.95
7,0.2,1e4,2,1,20,16,22,17.75
7,0.2,1e4,2,2,20,12,19,12.80
7,0.2,1e5,1,1,20,16,19,17.70
7,0.2,1e5,1,2,20,12,21,13.05
7,0.2,1e5,2,1,20,17,23,17.90
7,0.2,1e5,2,2,20,11,13,12.35
7,0.2,1e6,1,1,20,16,23,17.80
7,0.2,1e6,1,2,20,11,19,12.80
7,0.2,1e6,2,1,20,16,25,17.85
7,0.2,1e6,2,2,20,12,14,12.50
7,0.2,1e7,1,1,20,16,27,18.20
7,0.2,1e7,1,2,20,11,21,13.00
7,0.2,1e7,2,1,20,16,22,17.45
7,0.2,1e7,2,2,20,12,17,12.70
7,0.2,1e8,1,1,20,16,22,17.55
7,0.2,1e8,1,2,20,12,13,12.35
7,0.2,1e8,2,1,20,16,26,17.85
7,0.2,1e8,2,2,20,12,13,12.35
7,0.25,1.,1,1,20,17,30,18.20
7,0.25,1.,1,2,20,12,20,13.00
7,0.25,1.,2,1,20,17,32,19.25
7,0.25,1.,2,2,20,12,22,12.90
7,0.25,1e1,1,1,20,16,48,20.85
7,0.25,1e1,1,2,20,12,26,13.85
7,0.25,1e1,2,1,20,17,19,17.85
7,0.25,1e1,2,2,20,12,23,13.30
7,0.25,1e2,1,1,20,17,27,19.45
7,0.25,1e2,1,2,20,11,22,14.85
7,0.25,1e2,2,1,20,17,30,19.95
7,0.25,1e2,2,2,20,12,21,13.30
7,0.25,1e3,1,1,20,17,32,19.90
7,0.25,1e3,1,2,20,12,23,13.85
7,0.25,1e3,2,1,20,17,34,19.85
7,0.25,1e3,2,2,20,11,23,13.20
7,0.25,1e4,1,1,20,16,32,18.95
7,0.25,1e4,1,2,20,12,23,15.10
7,0.25,1e4,2,1,20,16,29,18.70
7,0.25,1e4,2,2,20,11,20,13.10
7,0.25,1e5,1,1,20,16,27,18.75
7,0.25,1e5,1,2,20,12,21,13.20
7,0.25,1e5,2,1,20,17,26,18.20
7,0.25,1e5,2,2,20,12,15,12.90
7,0.25,1e6,1,1,20,17,27,19.20
7,0.25,1e6,1,2,20,11,14,12.50
7,0.25,1e6,2,1,20,17,27,19.10
7,0.25,1e6,2,2,20,12,17,13.15
7,0.25,1e7,1,1,20,17,28,19.40
7,0.25,1e7,1,2,20,12,20,13.25
7,0.25,1e7,2,1,20,16,26,18.65
7,0.25,1e7,2,2,20,12,20,13.60
7,0.25,1e8,1,1,20,17,27,18.75
7,0.25,1e8,1,2,20,12,22,13.80
7,0.25,1e8,2,1,20,17,29,19.15
7,0.25,1e8,2,2,20,11,21,13.05
7,0.3,1.,1,1,20,17,9999,518.45
7,0.3,1.,1,2,20,12,84,20.55
7,0.3,1.,2,1,20,16,9999,520.35
7,0.3,1.,2,2,20,12,30,14.25
7,0.3,1e1,1,1,20,16,9999,518.80
7,0.3,1e1,1,2,20,12,48,17.65
7,0.3,1e1,2,1,20,16,48,21.30
7,0.3,1e1,2,2,20,12,82,19.50
7,0.3,1e2,1,1,20,17,49,24.45
7,0.3,1e2,1,2,20,12,25,14.30
7,0.3,1e2,2,1,20,16,9999,519.30
7,0.3,1e2,2,2,20,11,50,17.85
7,0.3,1e3,1,1,20,17,38,20.35
7,0.3,1e3,1,2,20,12,55,17.15
7,0.3,1e3,2,1,20,17,29,20.00
7,0.3,1e3,2,2,20,12,30,14.65
7,0.3,1e4,1,1,20,17,69,23.15
7,0.3,1e4,1,2,20,12,22,14.20
7,0.3,1e4,2,1,20,16,27,19.65
7,0.3,1e4,2,2,20,12,17,13.70
7,0.3,1e5,1,1,20,17,82,24.50
7,0.3,1e5,1,2,20,12,150,22.95
7,0.3,1e5,2,1,20,17,88,26.25
7,0.3,1e5,2,2,20,12,20,14.60
7,0.3,1e6,1,1,20,17,9999,522.55
7,0.3,1e6,1,2,20,12,43,17.55
7,0.3,1e6,2,1,20,17,9999,523.70
7,0.3,1e6,2,2,20,12,30,15.55
7,0.3,1e7,1,1,20,18,28,20.65
7,0.3,1e7,1,2,20,12,30,15.65
7,0.3,1e7,2,1,20,18,42,23.80
7,0.3,1e7,2,2,20,12,29,16.20
7,0.3,1e8,1,1,20,17,55,25.65
7,0.3,1e8,1,2,20,12,21,13.90
7,0.3,1e8,2,1,20,17,56,21.90
7,0.3,1e8,2,2,20,13,29,16.45


==> results/simplex_3d_SRichardson/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,9,9,9.00
2,0.0,1.,1,2,20,9,9,9.00
2,0.0,1.,2,1,20,9,9,9.00
2,0.0,1.,2,2,20,9,9,9.00
2,0.0,1e1,1,1,20,10,10,10.00
2,0.0,1e1,1,2,20,10,10,10.00
2,0.0,1e1,2,1,20,10,10,10.00
2,0.0,1e1,2,2,20,10,10,10.00
2,0.0,1e2,1,1,20,10,10,10.00
2,0.0,1e2,1,2,20,10,10,10.00
2,0.0,1e2,2,1,20,10,10,10.00
2,0.0,1e2,2,2,20,10,10,10.00
2,0.0,1e3,1,1,20,10,10,10.00
2,0.0,1e3,1,2,20,10,10,10.00
2,0.0,1e3,2,1,20,10,10,10.00
2,0.0,1e3,2,2,20,10,10,10.00
2,0.0,1e4,1,1,20,10,10,10.00
2,0.0,1e4,1,2,20,10,10,10.00
2,0.0,1e4,2,1,20,10,10,10.00
2,0.0,1e4,2,2,20,10,10,10.00
2,0.0,1e5,1,1,20,9,9,9.00
2,0.0,1e5,1,2,20,9,9,9.00
2,0.0,1e5,2,1,20,9,9,9.00
2,0.0,1e5,2,2,20,9,9,9.00
2,0.0,1e6,1,1,20,9,9,9.00
2,0.0,1e6,1,2,20,9,9,9.00
2,0.0,1e6,2,1,20,9,9,9.00
2,0.0,1e6,2,2,20,9,9,9.00
2,0.0,1e7,1,1,20,7,7,7.00
2,0.0,1e7,1,2,20,7,7,7.00
2,0.0,1e7,2,1,20,7,7,7.00
2,0.0,1e7,2,2,20,7,7,7.00
2,0.0,1e8,1,1,20,7,7,7.00
2,0.0,1e8,1,2,20,7,7,7.00
2,0.0,1e8,2,1,20,7,7,7.00
2,0.0,1e8,2,2,20,7,7,7.00
2,0.05,1.,1,1,20,10,11,10.80
2,0.05,1.,1,2,20,10,11,10.75
2,0.05,1.,2,1,20,10,11,10.65
2,0.05,1.,2,2,20,10,11,10.65
2,0.05,1e1,1,1,20,13,15,14.20
2,0.05,1e1,1,2,20,13,15,14.25
2,0.05,1e1,2,1,20,13,15,14.35
2,0.05,1e1,2,2,20,13,15,14.25
2,0.05,1e2,1,1,20,14,15,14.85
2,0.05,1e2,1,2,20,14,15,14.70
2,0.05,1e2,2,1,20,14,15,14.90
2,0.05,1e2,2,2,20,15,15,15.00
2,0.05,1e3,1,1,20,14,15,14.65
2,0.05,1e3,1,2,20,14,15,14.65
2,0.05,1e3,2,1,20,14,15,14.60
2,0.05,1e3,2,2,20,14,15,14.50
2,0.05,1e4,1,1,20,14,14,14.00
2,0.05,1e4,1,2,20,14,14,14.00
2,0.05,1e4,2,1,20,14,14,14.00
2,0.05,1e4,2,2,20,14,14,14.00
2,0.05,1e5,1,1,20,13,15,13.70
2,0.05,1e5,1,2,20,13,15,13.50
2,0.05,1e5,2,1,20,13,15,13.55
2,0.05,1e5,2,2,20,13,15,13.45
2,0.05,1e6,1,1,20,12,13,12.85
2,0.05,1e6,1,2,20,12,13,12.75
2,0.05,1e6,2,1,20,12,13,12.70
2,0.05,1e6,2,2,20,12,13,12.80
2,0.05,1e7,1,1,20,9,11,9.90
2,0.05,1e7,1,2,20,9,10,9.85
2,0.05,1e7,2,1,20,9,11,9.95
2,0.05,1e7,2,2,20,9,10,9.65
2,0.05,1e8,1,1,20,9,10,9.85
2,0.05,1e8,1,2,20,8,11,9.80
2,0.05,1e8,2,1,20,9,10,9.80
2,0.05,1e8,2,2,20,9,10,9.75
2,0.1,1.,1,1,20,11,11,11.00
2,0.1,1.,1,2,20,10,11,10.85
2,0.1,1.,2,1,20,11,12,11.05
2,0.1,1.,2,2,20,10,11,10.95
2,0.1,1e1,1,1,20,14,15,14.70
2,0.1,1e1,1,2,20,13,15,14.45
2,0.1,1e1,2,1,20,13,15,14.45
2,0.1,1e1,2,2,20,13,15,14.60
2,0.1,1e2,1,1,20,14,15,14.95
2,0.1,1e2,1,2,20,15,15,15.00
2,0.1,1e2,2,1,20,15,15,15.00
2,0.1,1e2,2,2,20,14,15,14.95
2,0.1,1e3,1,1,20,14,15,14.70
2,0.1,1e3,1,2,20,14,15,14.75
2,0.1,1e3,2,1,20,14,15,14.75
2,0.1,1e3,2,2,20,14,15,14.80
2,0.1,1e4,1,1,20,14,14,14.00
2,0.1,1e4,1,2,20,14,14,14.00
2,0.1,1e4,2,1,20,14,16,14.25
2,0.1,1e4,2,2,20,13,16,14.10
2,0.1,1e5,1,1,20,13,15,14.15
2,0.1,1e5,1,2,20,13,16,14.00
2,0.1,1e5,2,1,20,13,15,14.15
2,0.1,1e5,2,2,20,13,15,14.15
2,0.1,1e6,1,1,20,12,13,12.65
2,0.1,1e6,1,2,20,12,13,12.80
2,0.1,1e6,2,1,20,12,13,12.85
2,0.1,1e6,2,2,20,12,13,12.70
2,0.1,1e7,1,1,20,10,11,10.10
2,0.1,1e7,1,2,20,10,11,10.15
2,0.1,1e7,2,1,20,9,11,10.15
2,0.1,1e7,2,2,20,10,11,10.25
2,0.1,1e8,1,1,20,9,11,10.15
2,0.1,1e8,1,2,20,10,11,10.10
2,0.1,1e8,2,1,20,10,11,10.15
2,0.1,1e8,2,2,20,10,11,10.30
2,0.15,1.,1,1,20,10,12,11.30
2,0.15,1.,1,2,20,11,12,11.45
2,0.15,1.,2,1,20,11,12,11.50
2,0.15,1.,2,2,20,11,12,11.25
2,0.15,1e1,1,1,20,13,15,14.70
2,0.15,1e1,1,2,20,13,15,14.75
2,0.15,1e1,2,1,20,14,15,14.85
2,0.15,1e1,2,2,20,14,15,14.75
2,0.15,1e2,1,1,20,14,15,14.90
2,0.15,1e2,1,2,20,14,15,14.95
2,0.15,1e2,2,1,20,15,15,15.00
2,0.15,1e2,2,2,20,15,15,15.00
2,0.15,1e3,1,1,20,14,15,14.65
2,0.15,1e3,1,2,20,14,16,14.95
2,0.15,1e3,2,1,20,14,15,14.80
2,0.15,1e3,2,2,20,14,16,14.90
2,0.15,1e4,1,1,20,14,17,14.35
2,0.15,1e4,1,2,20,14,17,14.55
2,0.15,1e4,2,1,20,14,17,14.50
2,0.15,1e4,2,2,20,14,17,14.70
2,0.15,1e5,1,1,20,13,16,14.65
2,0.15,1e5,1,2,20,13,15,14.35
2,0.15,1e5,2,1,20,13,16,14.85
2,0.15,1e5,2,2,20,13,16,14.40
2,0.15,1e6,1,1,20,12,13,12.55
2,0.15,1e6,1,2,20,12,14,12.55
2,0.15,1e6,2,1,20,12,13,12.70
2,0.15,1e6,2,2,20,12,14,12.65
2,0.15,1e7,1,1,20,10,11,10.45
2,0.15,1e7,1,2,20,9,11,10.50
2,0.15,1e7,2,1,20,9,11,10.30
2,0.15,1e7,2,2,20,10,11,10.55
2,0.15,1e8,1,1,20,10,11,10.30
2,0.15,1e8,1,2,20,10,11,10.40
2,0.15,1e8,2,1,20,10,11,10.30
2,0.15,1e8,2,2,20,10,11,10.15
2,0.2,1.,1,1,20,11,12,11.75
2,0.2,1.,1,2,20,11,13,12.00
2,0.2,1.,2,1,20,11,13,12.00
2,0.2,1.,2,2,20,11,12,11.75
2,0.2,1e1,1,1,20,14,15,14.75
2,0.2,1e1,1,2,20,13,15,14.60
2,0.2,1e1,2,1,20,14,15,14.75
2,0.2,1e1,2,2,20,14,15,14.80
2,0.2,1e2,1,1,20,15,15,15.00
2,0.2,1e2,1,2,20,14,15,14.95
2,0.2,1e2,2,1,20,15,15,15.00
2,0.2,1e2,2,2,20,15,15,15.00
2,0.2,1e3,1,1,20,15,16,15.20
2,0.2,1e3,1,2,20,14,16,15.00
2,0.2,1e3,2,1,20,14,16,15.00
2,0.2,1e3,2,2,20,14,16,15.00
2,0.2,1e4,1,1,20,13,17,15.20
2,0.2,1e4,1,2,20,14,17,15.30
2,0.2,1e4,2,1,20,14,18,15.45
2,0.2,1e4,2,2,20,14,17,14.60
2,0.2,1e5,1,1,20,13,16,14.65
2,0.2,1e5,1,2,20,13,16,14.85
2,0.2,1e5,2,1,20,13,16,15.00
2,0.2,1e5,2,2,20,13,16,14.70
2,0.2,1e6,1,1,20,12,13,12.40
2,0.2,1e6,1,2,20,12,14,12.65
2,0.2,1e6,2,1,20,12,13,12.40
2,0.2,1e6,2,2,20,12,14,12.75
2,0.2,1e7,1,1,20,10,11,10.80
2,0.2,1e7,1,2,20,10,11,10.50
2,0.2,1e7,2,1,20,10,11,10.55
2,0.2,1e7,2,2,20,10,11,10.50
2,0.2,1e8,1,1,20,10,11,10.45
2,0.2,1e8,1,2,20,10,11,10.70
2,0.2,1e8,2,1,20,10,11,10.50
2,0.2,1e8,2,2,20,10,11,10.55
2,0.25,1.,1,1,20,11,12,11.90
2,0.25,1.,1,2,20,11,13,12.05
2,0.25,1.,2,1,20,11,13,11.95
2,0.25,1.,2,2,20,11,13,11.95
2,0.25,1e1,1,1,20,14,15,14.90
2,0.25,1e1,1,2,20,14,15,14.60
2,0.25,1e1,2,1,20,14,15,14.80
2,0.25,1e1,2,2,20,14,15,14.85
2,0.25,1e2,1,1,20,15,15,15.00
2,0.25,1e2,1,2,20,14,15,14.95
2,0.25,1e2,2,1,20,14,15,14.95
2,0.25,1e2,2,2,20,15,15,15.00
2,0.25,1e3,1,1,20,14,16,15.20
2,0.25,1e3,1,2,20,14,16,15.00
2,0.25,1e3,2,1,20,14,16,15.20
2,0.25,1e3,2,2,20,15,16,15.35
2,0.25,1e4,1,1,20,14,18,15.85
2,0.25,1e4,1,2,20,14,18,15.40
2,0.25,1e4,2,1,20,14,18,15.45
2,0.25,1e4,2,2,20,14,18,15.30
2,0.25,1e5,1,1,20,13,17,15.40
2,0.25,1e5,1,2,20,13,16,15.50
2,0.25,1e5,2,1,20,15,17,15.65
2,0.25,1e5,2,2,20,13,17,15.55
2,0.25,1e6,1,1,20,12,14,12.90
2,0.25,1e6,1,2,20,12,14,12.65
2,0.25,1e6,2,1,20,12,14,12.85
2,0.25,1e6,2,2,20,12,14,12.95
2,0.25,1e7,1,1,20,10,11,10.70
2,0.25,1e7,1,2,20,10,11,10.80
2,0.25,1e7,2,1,20,10,11,10.80
2,0.25,1e7,2,2,20,10,11,10.65
2,0.25,1e8,1,1,20,9,11,10.65
2,0.25,1e8,1,2,20,10,11,10.70
2,0.25,1e8,2,1,20,10,11,10.90
2,0.25,1e8,2,2,20,10,11,10.70
2,0.3,1.,1,1,20,11,13,12.35
2,0.3,1.,1,2,20,11,13,12.40
2,0.3,1.,2,1,20,11,14,12.35
2,0.3,1.,2,2,20,12,13,12.55
2,0.3,1e1,1,1,20,14,15,14.85
2,0.3,1e1,1,2,20,14,15,14.80
2,0.3,1e1,2,1,20,14,15,14.95
2,0.3,1e1,2,2,20,14,15,14.95
2,0.3,1e2,1,1,20,15,15,15.00
2,0.3,1e2,1,2,20,15,15,15.00
2,0.3,1e2,2,1,20,15,16,15.05
2,0.3,1e2,2,2,20,15,15,15.00
2,0.3,1e3,1,1,20,14,17,15.50
2,0.3,1e3,1,2,20,14,16,15.40
2,0.3,1e3,2,1,20,15,16,15.45
2,0.3,1e3,2,2,20,15,16,15.50
2,0.3,1e4,1,1,20,14,19,16.45
2,0.3,1e4,1,2,20,14,19,15.80
2,0.3,1e4,2,1,20,14,18,16.55
2,0.3,1e4,2,2,20,14,19,16.15
2,0.3,1e5,1,1,20,13,17,15.35
2,0.3,1e5,1,2,20,13,17,15.50
2,0.3,1e5,2,1,20,13,17,15.65
2,0.3,1e5,2,2,20,13,17,15.70
2,0.3,1e6,1,1,20,12,14,12.95
2,0.3,1e6,1,2,20,12,14,12.75
2,0.3,1e6,2,1,20,12,14,12.95
2,0.3,1e6,2,2,20,12,15,13.00
2,0.3,1e7,1,1,20,10,11,10.90
2,0.3,1e7,1,2,20,10,11,10.85
2,0.3,1e7,2,1,20,10,11,10.95
2,0.3,1e7,2,2,20,10,11,10.90
2,0.3,1e8,1,1,20,10,11,10.70
2,0.3,1e8,1,2,20,10,11,10.90
2,0.3,1e8,2,1,20,10,11,10.85
2,0.3,1e8,2,2,20,10,11,10.85
3,0.0,1.,1,1,20,16,16,16.00
3,0.0,1.,1,2,20,16,16,16.00
3,0.0,1.,2,1,20,16,16,16.00
3,0.0,1.,2,2,20,16,16,16.00
3,0.0,1e1,1,1,20,23,23,23.00
3,0.0,1e1,1,2,20,23,23,23.00
3,0.0,1e1,2,1,20,23,23,23.00
3,0.0,1e1,2,2,20,23,23,23.00
3,0.0,1e2,1,1,20,26,26,26.00
3,0.0,1e2,1,2,20,26,26,26.00
3,0.0,1e2,2,1,20,26,26,26.00
3,0.0,1e2,2,2,20,26,26,26.00
3,0.0,1e3,1,1,20,29,29,29.00
3,0.0,1e3,1,2,20,29,29,29.00
3,0.0,1e3,2,1,20,29,29,29.00
3,0.0,1e3,2,2,20,29,29,29.00
3,0.0,1e4,1,1,20,36,36,36.00
3,0.0,1e4,1,2,20,36,36,36.00
3,0.0,1e4,2,1,20,36,36,36.00
3,0.0,1e4,2,2,20,36,36,36.00
3,0.0,1e5,1,1,20,30,30,30.00
3,0.0,1e5,1,2,20,30,30,30.00
3,0.0,1e5,2,1,20,30,30,30.00
3,0.0,1e5,2,2,20,30,30,30.00
3,0.0,1e6,1,1,20,22,22,22.00
3,0.0,1e6,1,2,20,22,22,22.00
3,0.0,1e6,2,1,20,22,22,22.00
3,0.0,1e6,2,2,20,22,22,22.00
3,0.0,1e7,1,1,20,14,14,14.00
3,0.0,1e7,1,2,20,14,14,14.00
3,0.0,1e7,2,1,20,14,14,14.00
3,0.0,1e7,2,2,20,14,14,14.00
3,0.0,1e8,1,1,20,14,14,14.00
3,0.0,1e8,1,2,20,14,14,14.00
3,0.0,1e8,2,1,20,14,14,14.00
3,0.0,1e8,2,2,20,14,14,14.00
3,0.05,1.,1,1,20,16,18,17.10
3,0.05,1.,1,2,20,17,18,17.60
3,0.05,1.,2,1,20,16,18,17.15
3,0.05,1.,2,2,20,16,18,17.10
3,0.05,1e1,1,1,20,26,29,27.25
3,0.05,1e1,1,2,20,27,29,27.60
3,0.05,1e1,2,1,20,26,29,27.25
3,0.05,1e1,2,2,20,26,29,27.40
3,0.05,1e2,1,1,20,37,39,37.55
3,0.05,1e2,1,2,20,37,39,37.40
3,0.05,1e2,2,1,20,37,39,37.60
3,0.05,1e2,2,2,20,36,40,37.65
3,0.05,1e3,1,1,20,37,41,40.00
3,0.05,1e3,1,2,20,37,41,39.70
3,0.05,1e3,2,1,20,37,41,39.80
3,0.05,1e3,2,2,20,37,41,39.80
3,0.05,1e4,1,1,20,42,46,44.25
3,0.05,1e4,1,2,20,43,45,44.55
3,0.05,1e4,2,1,20,43,46,44.70
3,0.05,1e4,2,2,20,43,46,44.45
3,0.05,1e5,1,1,20,37,46,42.40
3,0.05,1e5,1,2,20,38,46,41.85
3,0.05,1e5,2,1,20,38,46,41.55
3,0.05,1e5,2,2,20,37,46,39.90
3,0.05,1e6,1,1,20,31,32,31.95
3,0.05,1e6,1,2,20,31,32,31.95
3,0.05,1e6,2,1,20,32,32,32.00
3,0.05,1e6,2,2,20,32,32,32.00
3,0.05,1e7,1,1,20,17,18,17.10
3,0.05,1e7,1,2,20,17,18,17.05
3,0.05,1e7,2,1,20,17,18,17.20
3,0.05,1e7,2,2,20,17,18,17.05
3,0.05,1e8,1,1,20,17,18,17.15
3,0.05,1e8,1,2,20,15,18,17.00
3,0.05,1e8,2,1,20,16,18,17.10
3,0.05,1e8,2,2,20,17,18,17.20
3,0.1,1.,1,1,20,16,19,17.60
3,0.1,1.,1,2,20,16,19,17.65
3,0.1,1.,2,1,20,17,19,17.80
3,0.1,1.,2,2,20,17,18,17.60
3,0.1,1e1,1,1,20,26,30,27.85
3,0.1,1e1,1,2,20,26,30,27.80
3,0.1,1e1,2,1,20,26,30,28.25
3,0.1,1e1,2,2,20,27,31,27.75
3,0.1,1e2,1,1,20,37,40,38.70
3,0.1,1e2,1,2,20,37,40,38.30
3,0.1,1e2,2,1,20,38,40,38.90
3,0.1,1e2,2,2,20,37,40,39.10
3,0.1,1e3,1,1,20,38,41,40.55
3,0.1,1e3,1,2,20,38,42,40.80
3,0.1,1e3,2,1,20,38,42,40.20
3,0.1,1e3,2,2,20,37,42,40.55
3,0.1,1e4,1,1,20,44,47,45.10
3,0.1,1e4,1,2,20,38,48,45.10
3,0.1,1e4,2,1,20,44,47,45.10
3,0.1,1e4,2,2,20,44,47,45.75
3,0.1,1e5,1,1,20,39,49,43.45
3,0.1,1e5,1,2,20,39,48,44.70
3,0.1,1e5,2,1,20,38,48,44.05
3,0.1,1e5,2,2,20,39,48,44.95
3,0.1,1e6,1,1,20,31,32,31.95
3,0.1,1e6,1,2,20,32,32,32.00
3,0.1,1e6,2,1,20,32,32,32.00
3,0.1,1e6,2,2,20,32,32,32.00
3,0.1,1e7,1,1,20,16,18,17.60
3,0.1,1e7,1,2,20,17,18,17.75
3,0.1,1e7,2,1,20,17,18,17.55
3,0.1,1e7,2,2,20,17,18,17.70
3,0.1,1e8,1,1,20,17,18,17.65
3,0.1,1e8,1,2,20,17,19,17.90
3,0.1,1e8,2,1,20,17,18,17.55
3,0.1,1e8,2,2,20,17,19,17.40
3,0.15,1.,1,1,20,17,19,17.80
3,0.15,1.,1,2,20,16,19,17.90
3,0.15,1.,2,1,20,17,19,17.90
3,0.15,1.,2,2,20,17,19,17.90
3,0.15,1e1,1,1,20,26,31,28.10
3,0.15,1e1,1,2,20,26,30,28.45
3,0.15,1e1,2,1,20,26,31,28.55
3,0.15,1e1,2,2,20,26,31,28.50
3,0.15,1e2,1,1,20,37,40,38.85
3,0.15,1e2,1,2,20,37,41,39.70
3,0.15,1e2,2,1,20,37,41,39.30
3,0.15,1e2,2,2,20,37,42,39.45
3,0.15,1e3,1,1,20,39,47,41.70
3,0.15,1e3,1,2,20,40,47,41.30
3,0.15,1e3,2,1,20,38,47,41.70
3,0.15,1e3,2,2,20,39,47,42.20
3,0.15,1e4,1,1,20,38,53,46.10
3,0.15,1e4,1,2,20,44,52,46.55
3,0.15,1e4,2,1,20,44,53,46.75
3,0.15,1e4,2,2,20,45,51,46.40
3,0.15,1e5,1,1,20,38,49,44.85
3,0.15,1e5,1,2,20,38,49,45.05
3,0.15,1e5,2,1,20,38,49,46.40
3,0.15,1e5,2,2,20,40,50,45.80
3,0.15,1e6,1,1,20,31,33,32.20
3,0.15,1e6,1,2,20,32,33,32.20
3,0.15,1e6,2,1,20,31,33,32.20
3,0.15,1e6,2,2,20,32,33,32.10
3,0.15,1e7,1,1,20,17,19,17.90
3,0.15,1e7,1,2,20,17,19,17.95
3,0.15,1e7,2,1,20,17,19,18.10
3,0.15,1e7,2,2,20,17,19,18.05
3,0.15,1e8,1,1,20,16,19,18.05
3,0.15,1e8,1,2,20,17,19,17.95
3,0.15,1e8,2,1,20,17,19,17.80
3,0.15,1e8,2,2,20,17,19,17.80
3,0.2,1.,1,1,20,16,20,18.55
3,0.2,1.,1,2,20,17,20,18.40
3,0.2,1.,2,1,20,16,20,18.35
3,0.2,1.,2,2,20,17,20,18.30
3,0.2,1e1,1,1,20,25,31,29.00
3,0.2,1e1,1,2,20,25,32,28.70
3,0.2,1e1,2,1,20,26,32,28.60
3,0.2,1e1,2,2,20,25,32,28.05
3,0.2,1e2,1,1,20,38,43,40.45
3,0.2,1e2,1,2,20,37,43,40.20
3,0.2,1e2,2,1,20,37,43,40.05
3,0.2,1e2,2,2,20,39,44,40.40
3,0.2,1e3,1,1,20,39,48,43.35
3,0.2,1e3,1,2,20,40,54,42.80
3,0.2,1e3,2,1,20,40,49,43.30
3,0.2,1e3,2,2,20,38,50,43.90
3,0.2,1e4,1,1,20,40,54,47.05
3,0.2,1e4,1,2,20,39,53,47.75
3,0.2,1e4,2,1,20,42,54,48.10
3,0.2,1e4,2,2,20,44,54,48.40
3,0.2,1e5,1,1,20,39,50,46.20
3,0.2,1e5,1,2,20,38,50,46.65
3,0.2,1e5,2,1,20,38,50,45.15
3,0.2,1e5,2,2,20,38,49,46.60
3,0.2,1e6,1,1,20,31,33,32.45
3,0.2,1e6,1,2,20,32,33,32.35
3,0.2,1e6,2,1,20,31,33,32.30
3,0.2,1e6,2,2,20,31,34,32.50
3,0.2,1e7,1,1,20,17,20,18.50
3,0.2,1e7,1,2,20,17,20,18.40
3,0.2,1e7,2,1,20,17,19,18.30
3,0.2,1e7,2,2,20,17,20,18.30
3,0.2,1e8,1,1,20,17,19,18.30
3,0.2,1e8,1,2,20,17,19,18.20
3,0.2,1e8,2,1,20,17,19,18.25
3,0.2,1e8,2,2,20,17,20,18.55
3,0.25,1.,1,1,20,17,21,19.10
3,0.25,1.,1,2,20,17,20,19.15
3,0.25,1.,2,1,20,17,21,18.85
3,0.25,1.,2,2,20,17,21,19.30
3,0.25,1e1,1,1,20,25,34,29.60
3,0.25,1e1,1,2,20,25,35,29.60
3,0.25,1e1,2,1,20,25,35,28.90
3,0.25,1e1,2,2,20,26,36,30.25
3,0.25,1e2,1,1,20,38,43,40.45
3,0.25,1e2,1,2,20,37,43,40.20
3,0.25,1e2,2,1,20,38,44,40.75
3,0.25,1e2,2,2,20,39,44,40.90
3,0.25,1e3,1,1,20,39,51,44.35
3,0.25,1e3,1,2,20,38,49,44.55
3,0.25,1e3,2,1,20,40,50,44.95
3,0.25,1e3,2,2,20,39,49,43.25
3,0.25,1e4,1,1,20,45,56,50.25
3,0.25,1e4,1,2,20,44,56,51.20
3,0.25,1e4,2,1,20,40,56,47.65
3,0.25,1e4,2,2,20,44,57,51.15
3,0.25,1e5,1,1,20,38,51,47.35
3,0.25,1e5,1,2,20,35,54,46.90
3,0.25,1e5,2,1,20,40,58,49.85
3,0.25,1e5,2,2,20,37,56,48.60
3,0.25,1e6,1,1,20,32,35,32.80
3,0.25,1e6,1,2,20,31,34,32.55
3,0.25,1e6,2,1,20,31,34,32.80
3,0.25,1e6,2,2,20,32,34,32.85
3,0.25,1e7,1,1,20,17,20,18.90
3,0.25,1e7,1,2,20,17,20,18.85
3,0.25,1e7,2,1,20,18,20,18.85
3,0.25,1e7,2,2,20,17,20,18.65
3,0.25,1e8,1,1,20,18,20,18.90
3,0.25,1e8,1,2,20,17,20,18.65
3,0.25,1e8,2,1,20,18,20,18.85
3,0.25,1e8,2,2,20,17,20,18.80
3,0.3,1.,1,1,20,18,21,19.85
3,0.3,1.,1,2,20,18,22,19.70
3,0.3,1.,2,1,20,18,22,19.50
3,0.3,1.,2,2,20,18,21,19.60
3,0.3,1e1,1,1,20,25,36,30.70
3,0.3,1e1,1,2,20,25,32,29.10
3,0.3,1e1,2,1,20,26,34,29.70
3,0.3,1e1,2,2,20,27,35,30.35
3,0.3,1e2,1,1,20,38,44,41.00
3,0.3,1e2,1,2,20,39,45,41.80
3,0.3,1e2,2,1,20,38,43,40.60
3,0.3,1e2,2,2,20,40,44,41.25
3,0.3,1e3,1,1,20,40,55,45.55
3,0.3,1e3,1,2,20,39,53,45.55
3,0.3,1e3,2,1,20,41,54,46.35
3,0.3,1e3,2,2,20,40,56,46.55
3,0.3,1e4,1,1,20,46,58,52.05
3,0.3,1e4,1,2,20,46,66,53.15
3,0.3,1e4,2,1,20,45,56,50.20
3,0.3,1e4,2,2,20,46,60,52.10
3,0.3,1e5,1,1,20,40,62,49.50
3,0.3,1e5,1,2,20,43,69,50.95
3,0.3,1e5,2,1,20,38,62,48.75
3,0.3,1e5,2,2,20,39,59,50.15
3,0.3,1e6,1,1,20,32,35,33.40
3,0.3,1e6,1,2,20,32,35,33.50
3,0.3,1e6,2,1,20,32,34,33.10
3,0.3,1e6,2,2,20,32,34,33.00
3,0.3,1e7,1,1,20,18,20,19.30
3,0.3,1e7,1,2,20,17,21,19.25
3,0.3,1e7,2,1,20,18,21,19.20
3,0.3,1e7,2,2,20,18,21,19.40
3,0.3,1e8,1,1,20,18,21,19.50
3,0.3,1e8,1,2,20,18,21,19.40
3,0.3,1e8,2,1,20,18,21,19.20
3,0.3,1e8,2,2,20,18,21,19.25
7,0.0,1.,1,1,20,27,27,27.00
7,0.0,1.,1,2,20,27,27,27.00
7,0.0,1.,2,1,20,27,27,27.00
7,0.0,1.,2,2,20,27,27,27.00
7,0.0,1e1,1,1,20,56,56,56.00
7,0.0,1e1,1,2,20,56,56,56.00
7,0.0,1e1,2,1,20,56,56,56.00
7,0.0,1e1,2,2,20,56,56,56.00
7,0.0,1e2,1,1,20,109,109,109.00
7,0.0,1e2,1,2,20,109,109,109.00
7,0.0,1e2,2,1,20,109,109,109.00
7,0.0,1e2,2,2,20,109,109,109.00
7,0.0,1e3,1,1,20,147,147,147.00
7,0.0,1e3,1,2,20,147,147,147.00
7,0.0,1e3,2,1,20,147,147,147.00
7,0.0,1e3,2,2,20,147,147,147.00
7,0.0,1e4,1,1,20,9999,9999,9999.00
7,0.0,1e4,1,2,20,9999,9999,9999.00
7,0.0,1e4,2,1,20,9999,9999,9999.00
7,0.0,1e4,2,2,20,9999,9999,9999.00
7,0.0,1e5,1,1,20,126,126,126.00
7,0.0,1e5,1,2,20,126,126,126.00
7,0.0,1e5,2,1,20,126,126,126.00
7,0.0,1e5,2,2,20,126,126,126.00
7,0.0,1e6,1,1,20,97,97,97.00
7,0.0,1e6,1,2,20,97,97,97.00
7,0.0,1e6,2,1,20,97,97,97.00
7,0.0,1e6,2,2,20,97,97,97.00
7,0.0,1e7,1,1,20,68,68,68.00
7,0.0,1e7,1,2,20,68,68,68.00
7,0.0,1e7,2,1,20,68,68,68.00
7,0.0,1e7,2,2,20,68,68,68.00
7,0.0,1e8,1,1,20,27,27,27.00
7,0.0,1e8,1,2,20,27,27,27.00
7,0.0,1e8,2,1,20,27,27,27.00
7,0.0,1e8,2,2,20,27,27,27.00
7,0.05,1.,1,1,20,26,30,28.15
7,0.05,1.,1,2,20,27,29,28.30
7,0.05,1.,2,1,20,27,30,28.75
7,0.05,1.,2,2,20,27,30,28.50
7,0.05,1e1,1,1,20,56,61,59.15
7,0.05,1e1,1,2,20,58,63,60.15
7,0.05,1e1,2,1,20,58,61,59.65
7,0.05,1e1,2,2,20,58,62,59.55
7,0.05,1e2,1,1,20,121,129,125.10
7,0.05,1e2,1,2,20,119,131,124.75
7,0.05,1e2,2,1,20,120,129,124.55
7,0.05,1e2,2,2,20,119,131,125.30
7,0.05,1e3,1,1,20,9999,9999,9999.00
7,0.05,1e3,1,2,20,9999,9999,9999.00
7,0.05,1e3,2,1,20,9999,9999,9999.00
7,0.05,1e3,2,2,20,9999,9999,9999.00
7,0.05,1e4,1,1,20,9999,9999,9999.00
7,0.05,1e4,1,2,20,9999,9999,9999.00
7,0.05,1e4,2,1,20,9999,9999,9999.00
7,0.05,1e4,2,2,20,9999,9999,9999.00
7,0.05,1e5,1,1,20,148,9999,9506.45
7,0.05,1e5,1,2,20,146,9999,9506.35
7,0.05,1e5,2,1,20,144,9999,9506.25
7,0.05,1e5,2,2,20,145,9999,8521.10
7,0.05,1e6,1,1,20,105,112,108.55
7,0.05,1e6,1,2,20,106,110,108.45
7,0.05,1e6,2,1,20,106,111,108.30
7,0.05,1e6,2,2,20,106,111,108.20
7,0.05,1e7,1,1,20,74,79,76.50
7,0.05,1e7,1,2,20,74,78,76.20
7,0.05,1e7,2,1,20,74,79,76.45
7,0.05,1e7,2,2,20,75,78,76.35
7,0.05,1e8,1,1,20,29,33,31.30
7,0.05,1e8,1,2,20,30,32,31.10
7,0.05,1e8,2,1,20,31,32,31.45
7,0.05,1e8,2,2,20,29,33,30.70
7,0.1,1.,1,1,20,27,32,29.95
7,0.1,1.,1,2,20,27,32,29.60
7,0.1,1.,2,1,20,28,32,30.05
7,0.1,1.,2,2,20,28,31,29.80
7,0.1,1e1,1,1,20,58,67,61.75
7,0.1,1e1,1,2,20,57,66,62.50
7,0.1,1e1,2,1,20,55,67,61.70
7,0.1,1e1,2,2,20,57,66,61.45
7,0.1,1e2,1,1,20,121,139,129.75
7,0.1,1e2,1,2,20,121,135,127.55
7,0.1,1e2,2,1,20,122,139,129.90
7,0.1,1e2,2,2,20,122,138,130.35
7,0.1,1e3,1,1,20,9999,9999,9999.00
7,0.1,1e3,1,2,20,9999,9999,9999.00
7,0.1,1e3,2,1,20,9999,9999,9999.00
7,0.1,1e3,2,2,20,9999,9999,9999.00
7,0.1,1e4,1,1,20,9999,9999,9999.00
7,0.1,1e4,1,2,20,9999,9999,9999.00
7,0.1,1e4,2,1,20,9999,9999,9999.00
7,0.1,1e4,2,2,20,9999,9999,9999.00
7,0.1,1e5,1,1,20,9999,9999,9999.00
7,0.1,1e5,1,2,20,9999,9999,9999.00
7,0.1,1e5,2,1,20,145,9999,9506.30
7,0.1,1e5,2,2,20,9999,9999,9999.00
7,0.1,1e6,1,1,20,107,132,111.95
7,0.1,1e6,1,2,20,108,135,112.40
7,0.1,1e6,2,1,20,109,117,111.75
7,0.1,1e6,2,2,20,106,115,110.95
7,0.1,1e7,1,1,20,74,83,76.90
7,0.1,1e7,1,2,20,75,82,78.80
7,0.1,1e7,2,1,20,75,84,78.85
7,0.1,1e7,2,2,20,75,82,77.95
7,0.1,1e8,1,1,20,30,35,32.40
7,0.1,1e8,1,2,20,30,35,32.65
7,0.1,1e8,2,1,20,30,34,32.35
7,0.1,1e8,2,2,20,31,35,32.40
7,0.15,1.,1,1,20,29,34,31.50
7,0.15,1.,1,2,20,27,34,30.50
7,0.15,1.,2,1,20,29,33,30.85
7,0.15,1.,2,2,20,29,33,30.85
7,0.15,1e1,1,1,20,58,70,63.15
7,0.15,1e1,1,2,20,53,73,63.70
7,0.15,1e1,2,1,20,56,72,64.00
7,0.15,1e1,2,2,20,58,69,64.90
7,0.15,1e2,1,1,20,120,146,133.95
7,0.15,1e2,1,2,20,118,145,133.30
7,0.15,1e2,2,1,20,108,147,134.85
7,0.15,1e2,2,2,20,119,145,133.45
7,0.15,1e3,1,1,20,9999,9999,9999.00
7,0.15,1e3,1,2,20,9999,9999,9999.00
7,0.15,1e3,2,1,20,9999,9999,9999.00
7,0.15,1e3,2,2,20,9999,9999,9999.00
7,0.15,1e4,1,1,20,9999,9999,9999.00
7,0.15,1e4,1,2,20,9999,9999,9999.00
7,0.15,1e4,2,1,20,9999,9999,9999.00
7,0.15,1e4,2,2,20,9999,9999,9999.00
7,0.15,1e5,1,1,20,9999,9999,9999.00
7,0.15,1e5,1,2,20,9999,9999,9999.00
7,0.15,1e5,2,1,20,148,9999,9506.45
7,0.15,1e5,2,2,20,9999,9999,9999.00
7,0.15,1e6,1,1,20,108,139,118.50
7,0.15,1e6,1,2,20,107,141,114.80
7,0.15,1e6,2,1,20,94,139,118.15
7,0.15,1e6,2,2,20,102,141,121.00
7,0.15,1e7,1,1,20,75,84,80.30
7,0.15,1e7,1,2,20,57,89,79.60
7,0.15,1e7,2,1,20,73,86,79.75
7,0.15,1e7,2,2,20,76,86,80.50
7,0.15,1e8,1,1,20,31,35,33.20
7,0.15,1e8,1,2,20,30,36,33.50
7,0.15,1e8,2,1,20,30,36,33.35
7,0.15,1e8,2,2,20,31,36,33.35
7,0.2,1.,1,1,20,28,35,31.80
7,0.2,1.,1,2,20,29,35,32.15
7,0.2,1.,2,1,20,29,36,31.50
7,0.2,1.,2,2,20,29,37,32.40
7,0.2,1e1,1,1,20,58,70,64.10
7,0.2,1e1,1,2,20,58,74,64.65
7,0.2,1e1,2,1,20,61,74,66.20
7,0.2,1e1,2,2,20,60,72,64.90
7,0.2,1e2,1,1,20,120,9999,629.30
7,0.2,1e2,1,2,20,118,9999,1121.80
7,0.2,1e2,2,1,20,126,9999,1124.65
7,0.2,1e2,2,2,20,116,9999,632.20
7,0.2,1e3,1,1,20,9999,9999,9999.00
7,0.2,1e3,1,2,20,9999,9999,9999.00
7,0.2,1e3,2,1,20,148,9999,9506.45
7,0.2,1e3,2,2,20,9999,9999,9999.00
7,0.2,1e4,1,1,20,9999,9999,9999.00
7,0.2,1e4,1,2,20,9999,9999,9999.00
7,0.2,1e4,2,1,20,9999,9999,9999.00
7,0.2,1e4,2,2,20,9999,9999,9999.00
7,0.2,1e5,1,1,20,9999,9999,9999.00
7,0.2,1e5,1,2,20,142,9999,9506.15
7,0.2,1e5,2,1,20,9999,9999,9999.00
7,0.2,1e5,2,2,20,9999,9999,9999.00
7,0.2,1e6,1,1,20,109,143,122.35
7,0.2,1e6,1,2,20,97,9999,616.15
7,0.2,1e6,2,1,20,92,142,119.20
7,0.2,1e6,2,2,20,113,143,124.75
7,0.2,1e7,1,1,20,56,89,80.50
7,0.2,1e7,1,2,20,57,88,81.50
7,0.2,1e7,2,1,20,68,94,83.55
7,0.2,1e7,2,2,20,58,94,82.30
7,0.2,1e8,1,1,20,31,38,34.20
7,0.2,1e8,1,2,20,31,39,34.70
7,0.2,1e8,2,1,20,31,40,34.70
7,0.2,1e8,2,2,20,32,40,34.45
7,0.25,1.,1,1,20,31,37,33.60
7,0.25,1.,1,2,20,31,39,33.35
7,0.25,1.,2,1,20,28,39,33.15
7,0.25,1.,2,2,20,29,37,33.10
7,0.25,1e1,1,1,20,57,76,65.80
7,0.25,1e1,1,2,20,59,78,67.75
7,0.25,1e1,2,1,20,54,80,65.80
7,0.25,1e1,2,2,20,55,84,69.30
7,0.25,1e2,1,1,20,126,9999,5069.75
7,0.25,1e2,1,2,20,125,9999,2111.20
7,0.25,1e2,2,1,20,122,9999,3590.15
7,0.25,1e2,2,2,20,120,9999,3587.35
7,0.25,1e3,1,1,20,9999,9999,9999.00
7,0.25,1e3,1,2,20,9999,9999,9999.00
7,0.25,1e3,2,1,20,9999,9999,9999.00
7,0.25,1e3,2,2,20,9999,9999,9999.00
7,0.25,1e4,1,1,20,9999,9999,9999.00
7,0.25,1e4,1,2,20,9999,9999,9999.00
7,0.25,1e4,2,1,20,9999,9999,9999.00
7,0.25,1e4,2,2,20,9999,9999,9999.00
7,0.25,1e5,1,1,20,9999,9999,9999.00
7,0.25,1e5,1,2,20,150,9999,9506.55
7,0.25,1e5,2,1,20,148,9999,9506.45
7,0.25,1e5,2,2,20,9999,9999,9999.00
7,0.25,1e6,1,1,20,113,9999,1611.60
7,0.25,1e6,1,2,20,95,9999,621.15
7,0.25,1e6,2,1,20,102,9999,1114.15
7,0.25,1e6,2,2,20,109,9999,2104.55
7,0.25,1e7,1,1,20,57,92,83.05
7,0.25,1e7,1,2,20,58,102,84.75
7,0.25,1e7,2,1,20,56,101,85.85
7,0.25,1e7,2,2,20,59,99,83.85
7,0.25,1e8,1,1,20,32,39,36.25
7,0.25,1e8,1,2,20,32,40,35.70
7,0.25,1e8,2,1,20,32,41,36.05
7,0.25,1e8,2,2,20,34,40,36.90
7,0.3,1.,1,1,20,29,42,36.40
7,0.3,1.,1,2,20,30,47,36.50
7,0.3,1.,2,1,20,28,41,35.60
7,0.3,1.,2,2,20,30,45,35.90
7,0.3,1e1,1,1,20,57,93,72.85
7,0.3,1e1,1,2,20,53,88,66.70
7,0.3,1e1,2,1,20,55,77,67.55
7,0.3,1e1,2,2,20,57,108,71.80
7,0.3,1e2,1,1,20,125,9999,7040.95
7,0.3,1e2,1,2,20,131,9999,4577.30
7,0.3,1e2,2,1,20,128,9999,6548.35
7,0.3,1e2,2,2,20,135,9999,6549.40
7,0.3,1e3,1,1,20,9999,9999,9999.00
7,0.3,1e3,1,2,20,9999,9999,9999.00
7,0.3,1e3,2,1,20,9999,9999,9999.00
7,0.3,1e3,2,2,20,9999,9999,9999.00
7,0.3,1e4,1,1,20,9999,9999,9999.00
7,0.3,1e4,1,2,20,9999,9999,9999.00
7,0.3,1e4,2,1,20,9999,9999,9999.00
7,0.3,1e4,2,2,20,9999,9999,9999.00
7,0.3,1e5,1,1,20,9999,9999,9999.00
7,0.3,1e5,1,2,20,9999,9999,9999.00
7,0.3,1e5,2,1,20,9999,9999,9999.00
7,0.3,1e5,2,2,20,134,9999,9505.75
7,0.3,1e6,1,1,20,97,9999,3085.95
7,0.3,1e6,1,2,20,117,9999,2600.20
7,0.3,1e6,2,1,20,118,9999,5066.85
7,0.3,1e6,2,2,20,111,9999,2597.30
7,0.3,1e7,1,1,20,65,115,88.90
7,0.3,1e7,1,2,20,63,112,92.50
7,0.3,1e7,2,1,20,64,109,89.20
7,0.3,1e7,2,2,20,61,97,85.00
7,0.3,1e8,1,1,20,33,43,38.70
7,0.3,1e8,1,2,20,31,50,39.45
7,0.3,1e8,2,1,20,33,45,38.85
7,0.3,1e8,2,2,20,32,46,38.00


==> results/struct_2d_SCG/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,18,18,18.00
2,0.0,1.,1,2,20,16,16,16.00
2,0.0,1.,2,1,20,18,18,18.00
2,0.0,1.,2,2,20,16,16,16.00
2,0.0,1e1,1,1,20,20,20,20.00
2,0.0,1e1,1,2,20,18,18,18.00
2,0.0,1e1,2,1,20,20,20,20.00
2,0.0,1e1,2,2,20,18,18,18.00
2,0.0,1e2,1,1,20,20,20,20.00
2,0.0,1e2,1,2,20,18,18,18.00
2,0.0,1e2,2,1,20,20,20,20.00
2,0.0,1e2,2,2,20,18,18,18.00
2,0.0,1e3,1,1,20,18,18,18.00
2,0.0,1e3,1,2,20,15,15,15.00
2,0.0,1e3,2,1,20,18,18,18.00
2,0.0,1e3,2,2,20,15,15,15.00
2,0.0,1e4,1,1,20,17,17,17.00
2,0.0,1e4,1,2,20,15,15,15.00
2,0.0,1e4,2,1,20,17,17,17.00
2,0.0,1e4,2,2,20,15,15,15.00
2,0.0,1e5,1,1,20,17,17,17.00
2,0.0,1e5,1,2,20,15,15,15.00
2,0.0,1e5,2,1,20,17,17,17.00
2,0.0,1e5,2,2,20,15,15,15.00
2,0.0,1e6,1,1,20,17,17,17.00
2,0.0,1e6,1,2,20,14,14,14.00
2,0.0,1e6,2,1,20,17,17,17.00
2,0.0,1e6,2,2,20,14,14,14.00
2,0.0,1e7,1,1,20,17,17,17.00
2,0.0,1e7,1,2,20,13,13,13.00
2,0.0,1e7,2,1,20,17,17,17.00
2,0.0,1e7,2,2,20,13,13,13.00
2,0.0,1e8,1,1,20,16,16,16.00
2,0.0,1e8,1,2,20,13,13,13.00
2,0.0,1e8,2,1,20,16,16,16.00
2,0.0,1e8,2,2,20,13,13,13.00
2,0.05,1.,1,1,20,18,20,19.10
2,0.05,1.,1,2,20,15,16,15.80
2,0.05,1.,2,1,20,18,20,19.15
2,0.05,1.,2,2,20,15,16,15.75
2,0.05,1e1,1,1,20,20,21,20.20
2,0.05,1e1,1,2,20,17,18,17.75
2,0.05,1e1,2,1,20,20,21,20.10
2,0.05,1e1,2,2,20,17,18,17.95
2,0.05,1e2,1,1,20,19,20,19.90
2,0.05,1e2,1,2,20,17,18,17.80
2,0.05,1e2,2,1,20,19,20,19.95
2,0.05,1e2,2,2,20,17,18,17.70
2,0.05,1e3,1,1,20,19,20,19.65
2,0.05,1e3,1,2,20,16,18,17.10
2,0.05,1e3,2,1,20,18,20,19.55
2,0.05,1e3,2,2,20,16,18,17.10
2,0.05,1e4,1,1,20,18,20,19.15
2,0.05,1e4,1,2,20,16,18,16.55
2,0.05,1e4,2,1,20,18,20,19.00
2,0.05,1e4,2,2,20,16,17,16.35
2,0.05,1e5,1,1,20,18,19,18.70
2,0.05,1e5,1,2,20,15,16,15.55
2,0.05,1e5,2,1,20,17,19,18.45
2,0.05,1e5,2,2,20,15,16,15.60
2,0.05,1e6,1,1,20,17,19,18.35
2,0.05,1e6,1,2,20,14,16,14.90
2,0.05,1e6,2,1,20,17,19,18.20
2,0.05,1e6,2,2,20,14,16,14.85
2,0.05,1e7,1,1,20,16,18,17.20
2,0.05,1e7,1,2,20,13,15,13.95
2,0.05,1e7,2,1,20,17,18,17.60
2,0.05,1e7,2,2,20,13,15,13.95
2,0.05,1e8,1,1,20,16,16,16.00
2,0.05,1e8,1,2,20,13,15,13.35
2,0.05,1e8,2,1,20,15,17,15.95
2,0.05,1e8,2,2,20,13,14,13.55
2,0.1,1.,1,1,20,19,21,19.85
2,0.1,1.,1,2,20,16,18,16.85
2,0.1,1.,2,1,20,19,21,19.90
2,0.1,1.,2,2,20,16,18,16.25
2,0.1,1e1,1,1,20,20,21,20.50
2,0.1,1e1,1,2,20,17,18,17.75
2,0.1,1e1,2,1,20,20,21,20.85
2,0.1,1e1,2,2,20,17,18,17.85
2,0.1,1e2,1,1,20,20,21,20.20
2,0.1,1e2,1,2,20,17,18,17.65
2,0.1,1e2,2,1,20,19,21,20.00
2,0.1,1e2,2,2,20,17,18,17.50
2,0.1,1e3,1,1,20,19,20,19.70
2,0.1,1e3,1,2,20,16,18,17.15
2,0.1,1e3,2,1,20,18,20,19.65
2,0.1,1e3,2,2,20,16,18,17.20
2,0.1,1e4,1,1,20,18,20,19.15
2,0.1,1e4,1,2,20,16,18,17.25
2,0.1,1e4,2,1,20,19,20,19.50
2,0.1,1e4,2,2,20,16,18,16.95
2,0.1,1e5,1,1,20,18,19,18.65
2,0.1,1e5,1,2,20,15,17,15.75
2,0.1,1e5,2,1,20,18,20,18.65
2,0.1,1e5,2,2,20,15,18,16.25
2,0.1,1e6,1,1,20,18,19,18.35
2,0.1,1e6,1,2,20,14,16,15.35
2,0.1,1e6,2,1,20,17,19,18.30
2,0.1,1e6,2,2,20,14,17,15.50
2,0.1,1e7,1,1,20,17,19,17.90
2,0.1,1e7,1,2,20,13,15,14.45
2,0.1,1e7,2,1,20,16,19,17.50
2,0.1,1e7,2,2,20,13,16,14.45
2,0.1,1e8,1,1,20,16,17,16.30
2,0.1,1e8,1,2,20,13,15,14.00
2,0.1,1e8,2,1,20,15,17,16.20
2,0.1,1e8,2,2,20,13,15,13.85
2,0.15,1.,1,1,20,19,21,20.35
2,0.15,1.,1,2,20,15,18,17.20
2,0.15,1.,2,1,20,19,21,20.20
2,0.15,1.,2,2,20,17,18,17.75
2,0.15,1e1,1,1,20,20,21,20.75
2,0.15,1e1,1,2,20,17,19,17.95
2,0.15,1e1,2,1,20,20,22,20.95
2,0.15,1e1,2,2,20,17,19,17.85
2,0.15,1e2,1,1,20,19,21,20.20
2,0.15,1e2,1,2,20,17,19,17.95
2,0.15,1e2,2,1,20,20,21,20.65
2,0.15,1e2,2,2,20,17,18,17.85
2,0.15,1e3,1,1,20,19,21,19.85
2,0.15,1e3,1,2,20,16,19,17.60
2,0.15,1e3,2,1,20,19,21,19.85
2,0.15,1e3,2,2,20,16,18,17.45
2,0.15,1e4,1,1,20,19,20,19.60
2,0.15,1e4,1,2,20,16,18,17.05
2,0.15,1e4,2,1,20,18,20,19.55
2,0.15,1e4,2,2,20,16,18,17.15
2,0.15,1e5,1,1,20,18,20,19.15
2,0.15,1e5,1,2,20,15,18,16.45
2,0.15,1e5,2,1,20,18,20,19.05
2,0.15,1e5,2,2,20,15,18,16.65
2,0.15,1e6,1,1,20,17,20,18.65
2,0.15,1e6,1,2,20,15,18,15.90
2,0.15,1e6,2,1,20,17,20,18.65
2,0.15,1e6,2,2,20,15,18,16.00
2,0.15,1e7,1,1,20,16,19,17.80
2,0.15,1e7,1,2,20,14,16,15.35
2,0.15,1e7,2,1,20,16,19,17.80
2,0.15,1e7,2,2,20,14,16,15.05
2,0.15,1e8,1,1,20,16,18,16.75
2,0.15,1e8,1,2,20,14,16,14.80
2,0.15,1e8,2,1,20,16,18,17.10
2,0.15,1e8,2,2,20,13,16,14.40
2,0.2,1.,1,1,20,20,21,20.70
2,0.2,1.,1,2,20,17,19,17.90
2,0.2,1.,2,1,20,20,21,20.70
2,0.2,1.,2,2,20,17,19,18.00
2,0.2,1e1,1,1,20,20,22,20.95
2,0.2,1e1,1,2,20,17,19,18.15
2,0.2,1e1,2,1,20,20,22,20.90
2,0.2,1e1,2,2,20,17,19,18.35
2,0.2,1e2,1,1,20,19,22,20.75
2,0.2,1e2,1,2,20,17,19,18.05
2,0.2,1e2,2,1,20,20,21,20.65
2,0.2,1e2,2,2,20,18,19,18.25
2,0.2,1e3,1,1,20,19,21,20.20
2,0.2,1e3,1,2,20,17,19,17.80
2,0.2,1e3,2,1,20,20,21,20.35
2,0.2,1e3,2,2,20,16,19,17.75
2,0.2,1e4,1,1,20,19,21,19.80
2,0.2,1e4,1,2,20,16,18,17.30
2,0.2,1e4,2,1,20,19,21,19.75
2,0.2,1e4,2,2,20,16,19,17.25
2,0.2,1e5,1,1,20,18,20,19.30
2,0.2,1e5,1,2,20,16,18,16.95
2,0.2,1e5,2,1,20,18,20,19.05
2,0.2,1e5,2,2,20,16,18,16.85
2,0.2,1e6,1,1,20,18,19,18.55
2,0.2,1e6,1,2,20,15,18,16.05
2,0.2,1e6,2,1,20,18,20,18.65
2,0.2,1e6,2,2,20,14,18,16.15
2,0.2,1e7,1,1,20,16,19,17.80
2,0.2,1e7,1,2,20,14,16,15.45
2,0.2,1e7,2,1,20,16,20,18.05
2,0.2,1e7,2,2,20,14,17,15.40
2,0.2,1e8,1,1,20,16,19,17.10
2,0.2,1e8,1,2,20,14,18,15.20
2,0.2,1e8,2,1,20,16,18,17.25
2,0.2,1e8,2,2,20,14,17,15.05
2,0.25,1.,1,1,20,20,22,21.00
2,0.25,1.,1,2,20,18,19,18.40
2,0.25,1.,2,1,20,20,22,21.10
2,0.25,1.,2,2,20,17,19,18.20
2,0.25,1e1,1,1,20,21,22,21.35
2,0.25,1e1,1,2,20,17,19,18.40
2,0.25,1e1,2,1,20,20,22,21.05
2,0.25,1e1,2,2,20,18,19,18.40
2,0.25,1e2,1,1,20,20,22,20.75
2,0.25,1e2,1,2,20,17,19,18.20
2,0.25,1e2,2,1,20,20,22,20.85
2,0.25,1e2,2,2,20,18,19,18.45
2,0.25,1e3,1,1,20,19,21,20.35
2,0.25,1e3,1,2,20,17,19,18.10
2,0.25,1e3,2,1,20,20,21,20.55
2,0.25,1e3,2,2,20,17,19,18.05
2,0.25,1e4,1,1,20,19,21,19.90
2,0.25,1e4,1,2,20,16,19,17.30
2,0.25,1e4,2,1,20,19,21,20.05
2,0.25,1e4,2,2,20,16,19,17.80
2,0.25,1e5,1,1,20,18,20,19.60
2,0.25,1e5,1,2,20,15,18,17.05
2,0.25,1e5,2,1,20,18,21,19.60
2,0.25,1e5,2,2,20,16,18,17.05
2,0.25,1e6,1,1,20,18,20,19.05
2,0.25,1e6,1,2,20,15,18,16.20
2,0.25,1e6,2,1,20,18,20,19.40
2,0.25,1e6,2,2,20,15,18,16.20
2,0.25,1e7,1,1,20,17,19,18.10
2,0.25,1e7,1,2,20,15,18,16.00
2,0.25,1e7,2,1,20,17,20,18.35
2,0.25,1e7,2,2,20,15,18,16.05
2,0.25,1e8,1,1,20,16,19,17.55
2,0.25,1e8,1,2,20,14,17,15.40
2,0.25,1e8,2,1,20,16,19,17.45
2,0.25,1e8,2,2,20,14,17,15.05
2,0.3,1.,1,1,20,20,22,21.20
2,0.3,1.,1,2,20,17,19,18.35
2,0.3,1.,2,1,20,20,22,21.25
2,0.3,1.,2,2,20,17,19,18.50
2,0.3,1e1,1,1,20,21,22,21.50
2,0.3,1e1,1,2,20,18,20,18.90
2,0.3,1e1,2,1,20,21,22,21.60
2,0.3,1e1,2,2,20,18,20,18.80
2,0.3,1e2,1,1,20,20,22,21.15
2,0.3,1e2,1,2,20,18,19,18.55
2,0.3,1e2,2,1,20,20,23,21.25
2,0.3,1e2,2,2,20,17,19,18.50
2,0.3,1e3,1,1,20,19,22,20.75
2,0.3,1e3,1,2,20,17,19,18.15
2,0.3,1e3,2,1,20,20,22,20.80
2,0.3,1e3,2,2,20,17,19,18.10
2,0.3,1e4,1,1,20,19,21,20.40
2,0.3,1e4,1,2,20,17,19,17.75
2,0.3,1e4,2,1,20,19,21,20.40
2,0.3,1e4,2,2,20,17,19,17.80
2,0.3,1e5,1,1,20,19,21,19.75
2,0.3,1e5,1,2,20,15,18,17.15
2,0.3,1e5,2,1,20,19,21,19.90
2,0.3,1e5,2,2,20,16,19,17.50
2,0.3,1e6,1,1,20,17,21,19.20
2,0.3,1e6,1,2,20,15,18,16.70
2,0.3,1e6,2,1,20,18,20,19.20
2,0.3,1e6,2,2,20,16,19,17.20
2,0.3,1e7,1,1,20,17,20,18.50
2,0.3,1e7,1,2,20,15,18,16.70
2,0.3,1e7,2,1,20,17,20,18.65
2,0.3,1e7,2,2,20,15,18,16.25
2,0.3,1e8,1,1,20,17,19,17.75
2,0.3,1e8,1,2,20,13,17,15.45
2,0.3,1e8,2,1,20,16,19,17.55
2,0.3,1e8,2,2,20,14,18,16.05
3,0.0,1.,1,1,20,32,32,32.00
3,0.0,1.,1,2,20,24,24,24.00
3,0.0,1.,2,1,20,32,32,32.00
3,0.0,1.,2,2,20,24,24,24.00
3,0.0,1e1,1,1,20,36,36,36.00
3,0.0,1e1,1,2,20,27,27,27.00
3,0.0,1e1,2,1,20,36,36,36.00
3,0.0,1e1,2,2,20,27,27,27.00
3,0.0,1e2,1,1,20,34,34,34.00
3,0.0,1e2,1,2,20,27,27,27.00
3,0.0,1e2,2,1,20,34,34,34.00
3,0.0,1e2,2,2,20,27,27,27.00
3,0.0,1e3,1,1,20,33,33,33.00
3,0.0,1e3,1,2,20,26,26,26.00
3,0.0,1e3,2,1,20,33,33,33.00
3,0.0,1e3,2,2,20,26,26,26.00
3,0.0,1e4,1,1,20,31,31,31.00
3,0.0,1e4,1,2,20,24,24,24.00
3,0.0,1e4,2,1,20,31,31,31.00
3,0.0,1e4,2,2,20,24,24,24.00
3,0.0,1e5,1,1,20,29,29,29.00
3,0.0,1e5,1,2,20,23,23,23.00
3,0.0,1e5,2,1,20,29,29,29.00
3,0.0,1e5,2,2,20,23,23,23.00
3,0.0,1e6,1,1,20,27,27,27.00
3,0.0,1e6,1,2,20,21,21,21.00
3,0.0,1e6,2,1,20,27,27,27.00
3,0.0,1e6,2,2,20,21,21,21.00
3,0.0,1e7,1,1,20,25,25,25.00
3,0.0,1e7,1,2,20,21,21,21.00
3,0.0,1e7,2,1,20,25,25,25.00
3,0.0,1e7,2,2,20,21,21,21.00
3,0.0,1e8,1,1,20,23,23,23.00
3,0.0,1e8,1,2,20,19,19,19.00
3,0.0,1e8,2,1,20,23,23,23.00
3,0.0,1e8,2,2,20,19,19,19.00
3,0.05,1.,1,1,20,31,33,32.20
3,0.05,1.,1,2,20,24,26,25.40
3,0.05,1.,2,1,20,31,34,32.40
3,0.05,1.,2,2,20,24,26,24.90
3,0.05,1e1,1,1,20,35,38,36.55
3,0.05,1e1,1,2,20,27,29,28.55
3,0.05,1e1,2,1,20,34,38,36.50
3,0.05,1e1,2,2,20,27,30,28.40
3,0.05,1e2,1,1,20,35,37,36.00
3,0.05,1e2,1,2,20,26,30,28.15
3,0.05,1e2,2,1,20,34,37,36.10
3,0.05,1e2,2,2,20,26,30,27.90
3,0.05,1e3,1,1,20,33,36,34.70
3,0.05,1e3,1,2,20,25,28,26.85
3,0.05,1e3,2,1,20,33,36,34.55
3,0.05,1e3,2,2,20,26,28,26.75
3,0.05,1e4,1,1,20,32,34,32.65
3,0.05,1e4,1,2,20,25,28,26.10
3,0.05,1e4,2,1,20,32,35,32.70
3,0.05,1e4,2,2,20,24,27,25.70
3,0.05,1e5,1,1,20,28,33,31.00
3,0.05,1e5,1,2,20,24,25,24.45
3,0.05,1e5,2,1,20,30,33,31.60
3,0.05,1e5,2,2,20,23,25,24.35
3,0.05,1e6,1,1,20,28,31,29.70
3,0.05,1e6,1,2,20,22,24,23.35
3,0.05,1e6,2,1,20,27,31,29.90
3,0.05,1e6,2,2,20,22,24,23.15
3,0.05,1e7,1,1,20,25,29,27.90
3,0.05,1e7,1,2,20,20,23,21.80
3,0.05,1e7,2,1,20,26,29,27.65
3,0.05,1e7,2,2,20,20,22,21.45
3,0.05,1e8,1,1,20,24,27,25.70
3,0.05,1e8,1,2,20,19,21,19.80
3,0.05,1e8,2,1,20,24,26,25.25
3,0.05,1e8,2,2,20,19,22,20.20
3,0.1,1.,1,1,20,32,35,33.70
3,0.1,1.,1,2,20,25,28,26.60
3,0.1,1.,2,1,20,33,36,33.75
3,0.1,1.,2,2,20,26,28,26.60
3,0.1,1e1,1,1,20,35,40,36.85
3,0.1,1e1,1,2,20,27,30,28.75
3,0.1,1e1,2,1,20,35,40,37.20
3,0.1,1e1,2,2,20,27,31,29.20
3,0.1,1e2,1,1,20,34,39,36.75
3,0.1,1e2,1,2,20,27,31,28.85
3,0.1,1e2,2,1,20,34,39,37.00
3,0.1,1e2,2,2,20,28,31,29.05
3,0.1,1e3,1,1,20,33,38,35.30
3,0.1,1e3,1,2,20,25,29,27.40
3,0.1,1e3,2,1,20,33,38,35.65
3,0.1,1e3,2,2,20,25,31,27.85
3,0.1,1e4,1,1,20,32,36,34.00
3,0.1,1e4,1,2,20,25,28,26.65
3,0.1,1e4,2,1,20,31,36,33.50
3,0.1,1e4,2,2,20,25,28,26.45
3,0.1,1e5,1,1,20,30,34,32.35
3,0.1,1e5,1,2,20,24,26,25.25
3,0.1,1e5,2,1,20,28,34,32.25
3,0.1,1e5,2,2,20,23,28,25.35
3,0.1,1e6,1,1,20,30,34,31.50
3,0.1,1e6,1,2,20,23,26,24.15
3,0.1,1e6,2,1,20,28,34,30.80
3,0.1,1e6,2,2,20,22,25,23.80
3,0.1,1e7,1,1,20,27,31,29.15
3,0.1,1e7,1,2,20,21,25,22.75
3,0.1,1e7,2,1,20,27,32,29.40
3,0.1,1e7,2,2,20,22,24,22.85
3,0.1,1e8,1,1,20,24,30,26.90
3,0.1,1e8,1,2,20,19,23,20.95
3,0.1,1e8,2,1,20,25,29,26.45
3,0.1,1e8,2,2,20,20,22,21.05
3,0.15,1.,1,1,20,33,37,35.00
3,0.15,1.,1,2,20,26,29,27.90
3,0.15,1.,2,1,20,33,36,34.70
3,0.15,1.,2,2,20,26,29,27.70
3,0.15,1e1,1,1,20,35,40,37.90
3,0.15,1e1,1,2,20,28,33,30.10
3,0.15,1e1,2,1,20,35,41,37.75
3,0.15,1e1,2,2,20,27,33,30.25
3,0.15,1e2,1,1,20,35,40,37.50
3,0.15,1e2,1,2,20,27,33,30.00
3,0.15,1e2,2,1,20,33,40,36.85
3,0.15,1e2,2,2,20,28,34,30.65
3,0.15,1e3,1,1,20,32,39,36.10
3,0.15,1e3,1,2,20,27,32,29.05
3,0.15,1e3,2,1,20,33,39,36.60
3,0.15,1e3,2,2,20,27,32,29.65
3,0.15,1e4,1,1,20,31,37,34.90
3,0.15,1e4,1,2,20,25,31,27.70
3,0.15,1e4,2,1,20,31,38,34.90
3,0.15,1e4,2,2,20,25,30,27.65
3,0.15,1e5,1,1,20,31,38,33.50
3,0.15,1e5,1,2,20,25,29,26.20
3,0.15,1e5,2,1,20,31,35,33.25
3,0.15,1e5,2,2,20,23,28,26.05
3,0.15,1e6,1,1,20,29,34,31.80
3,0.15,1e6,1,2,20,22,27,24.85
3,0.15,1e6,2,1,20,30,35,32.30
3,0.15,1e6,2,2,20,23,26,24.80
3,0.15,1e7,1,1,20,28,32,29.95
3,0.15,1e7,1,2,20,21,26,23.75
3,0.15,1e7,2,1,20,28,35,30.65
3,0.15,1e7,2,2,20,22,26,23.90
3,0.15,1e8,1,1,20,26,31,28.40
3,0.15,1e8,1,2,20,20,25,22.25
3,0.15,1e8,2,1,20,25,31,28.25
3,0.15,1e8,2,2,20,20,23,21.80
3,0.2,1.,1,1,20,33,39,36.55
3,0.2,1.,1,2,20,27,33,29.25
3,0.2,1.,2,1,20,33,40,36.15
3,0.2,1.,2,2,20,25,33,28.95
3,0.2,1e1,1,1,20,37,42,39.15
3,0.2,1e1,1,2,20,28,35,31.30
3,0.2,1e1,2,1,20,36,41,39.10
3,0.2,1e1,2,2,20,29,34,32.05
3,0.2,1e2,1,1,20,36,41,38.95
3,0.2,1e2,1,2,20,28,34,30.85
3,0.2,1e2,2,1,20,35,42,38.35
3,0.2,1e2,2,2,20,29,34,31.25
3,0.2,1e3,1,1,20,35,41,37.35
3,0.2,1e3,1,2,20,27,33,29.85
3,0.2,1e3,2,1,20,33,40,37.10
3,0.2,1e3,2,2,20,26,34,29.60
3,0.2,1e4,1,1,20,32,39,35.35
3,0.2,1e4,1,2,20,27,33,29.40
3,0.2,1e4,2,1,20,33,40,35.75
3,0.2,1e4,2,2,20,26,31,28.80
3,0.2,1e5,1,1,20,31,37,33.70
3,0.2,1e5,1,2,20,26,31,28.05
3,0.2,1e5,2,1,20,32,39,35.05
3,0.2,1e5,2,2,20,24,29,27.15
3,0.2,1e6,1,1,20,29,37,33.25
3,0.2,1e6,1,2,20,23,29,26.25
3,0.2,1e6,2,1,20,30,36,33.60
3,0.2,1e6,2,2,20,23,30,26.25
3,0.2,1e7,1,1,20,29,34,31.50
3,0.2,1e7,1,2,20,22,28,24.25
3,0.2,1e7,2,1,20,28,36,31.35
3,0.2,1e7,2,2,20,22,27,24.40
3,0.2,1e8,1,1,20,27,34,29.30
3,0.2,1e8,1,2,20,21,27,22.75
3,0.2,1e8,2,1,20,26,33,28.85
3,0.2,1e8,2,2,20,21,25,23.15
3,0.25,1.,1,1,20,33,43,37.85
3,0.25,1.,1,2,20,26,32,29.55
3,0.25,1.,2,1,20,36,42,38.35
3,0.25,1.,2,2,20,28,34,30.45
3,0.25,1e1,1,1,20,37,42,39.70
3,0.25,1e1,1,2,20,29,36,32.15
3,0.25,1e1,2,1,20,36,42,39.20
3,0.25,1e1,2,2,20,29,36,32.50
3,0.25,1e2,1,1,20,37,42,40.45
3,0.25,1e2,1,2,20,29,36,32.55
3,0.25,1e2,2,1,20,36,42,39.65
3,0.25,1e2,2,2,20,28,34,31.80
3,0.25,1e3,1,1,20,35,41,37.95
3,0.25,1e3,1,2,20,27,34,31.50
3,0.25,1e3,2,1,20,38,41,39.25
3,0.25,1e3,2,2,20,28,35,31.40
3,0.25,1e4,1,1,20,34,40,37.30
3,0.25,1e4,1,2,20,26,33,29.00
3,0.25,1e4,2,1,20,33,40,37.25
3,0.25,1e4,2,2,20,26,35,29.85
3,0.25,1e5,1,1,20,32,39,35.75
3,0.25,1e5,1,2,20,25,33,29.55
3,0.25,1e5,2,1,20,32,38,35.20
3,0.25,1e5,2,2,20,25,35,29.65
3,0.25,1e6,1,1,20,29,38,33.90
3,0.25,1e6,1,2,20,26,31,27.65
3,0.25,1e6,2,1,20,31,38,34.15
3,0.25,1e6,2,2,20,24,32,27.50
3,0.25,1e7,1,1,20,29,37,32.00
3,0.25,1e7,1,2,20,23,29,26.20
3,0.25,1e7,2,1,20,30,36,32.15
3,0.25,1e7,2,2,20,23,29,25.80
3,0.25,1e8,1,1,20,28,36,31.40
3,0.25,1e8,1,2,20,22,28,24.45
3,0.25,1e8,2,1,20,27,33,29.95
3,0.25,1e8,2,2,20,20,27,23.50
3,0.3,1.,1,1,20,36,44,39.85
3,0.3,1.,1,2,20,28,35,30.70
3,0.3,1.,2,1,20,35,43,39.25
3,0.3,1.,2,2,20,29,36,32.00
3,0.3,1e1,1,1,20,37,45,41.45
3,0.3,1e1,1,2,20,31,37,33.85
3,0.3,1e1,2,1,20,37,44,40.90
3,0.3,1e1,2,2,20,29,36,33.35
3,0.3,1e2,1,1,20,38,44,41.10
3,0.3,1e2,1,2,20,30,37,33.25
3,0.3,1e2,2,1,20,35,43,40.50
3,0.3,1e2,2,2,20,30,37,33.65
3,0.3,1e3,1,1,20,36,42,39.45
3,0.3,1e3,1,2,20,28,37,32.55
3,0.3,1e3,2,1,20,37,43,39.45
3,0.3,1e3,2,2,20,29,35,32.20
3,0.3,1e4,1,1,20,35,41,37.90
3,0.3,1e4,1,2,20,27,38,32.00
3,0.3,1e4,2,1,20,35,41,38.55
3,0.3,1e4,2,2,20,27,35,30.85
3,0.3,1e5,1,1,20,32,40,36.70
3,0.3,1e5,1,2,20,27,35,30.00
3,0.3,1e5,2,1,20,35,41,37.75
3,0.3,1e5,2,2,20,26,35,29.45
3,0.3,1e6,1,1,20,31,38,34.95
3,0.3,1e6,1,2,20,23,34,28.10
3,0.3,1e6,2,1,20,31,39,35.15
3,0.3,1e6,2,2,20,26,32,28.65
3,0.3,1e7,1,1,20,27,39,33.20
3,0.3,1e7,1,2,20,23,33,26.65
3,0.3,1e7,2,1,20,30,39,33.50
3,0.3,1e7,2,2,20,24,30,26.60
3,0.3,1e8,1,1,20,28,35,32.00
3,0.3,1e8,1,2,20,22,29,25.30
3,0.3,1e8,2,1,20,26,37,30.85
3,0.3,1e8,2,2,20,21,30,24.95
7,0.0,1.,1,1,20,40,40,40.00
7,0.0,1.,1,2,20,31,31,31.00
7,0.0,1.,2,1,20,40,40,40.00
7,0.0,1.,2,2,20,31,31,31.00
7,0.0,1e1,1,1,20,46,46,46.00
7,0.0,1e1,1,2,20,35,35,35.00
7,0.0,1e1,2,1,20,46,46,46.00
7,0.0,1e1,2,2,20,35,35,35.00
7,0.0,1e2,1,1,20,45,45,45.00
7,0.0,1e2,1,2,20,35,35,35.00
7,0.0,1e2,2,1,20,45,45,45.00
7,0.0,1e2,2,2,20,35,35,35.00
7,0.0,1e3,1,1,20,41,41,41.00
7,0.0,1e3,1,2,20,33,33,33.00
7,0.0,1e3,2,1,20,41,41,41.00
7,0.0,1e3,2,2,20,33,33,33.00
7,0.0,1e4,1,1,20,40,40,40.00
7,0.0,1e4,1,2,20,30,30,30.00
7,0.0,1e4,2,1,20,40,40,40.00
7,0.0,1e4,2,2,20,30,30,30.00
7,0.0,1e5,1,1,20,38,38,38.00
7,0.0,1e5,1,2,20,29,29,29.00
7,0.0,1e5,2,1,20,38,38,38.00
7,0.0,1e5,2,2,20,29,29,29.00
7,0.0,1e6,1,1,20,36,36,36.00
7,0.0,1e6,1,2,20,27,27,27.00
7,0.0,1e6,2,1,20,36,36,36.00
7,0.0,1e6,2,2,20,27,27,27.00
7,0.0,1e7,1,1,20,35,35,35.00
7,0.0,1e7,1,2,20,27,27,27.00
7,0.0,1e7,2,1,20,35,35,35.00
7,0.0,1e7,2,2,20,27,27,27.00
7,0.0,1e8,1,1,20,34,34,34.00
7,0.0,1e8,1,2,20,25,25,25.00
7,0.0,1e8,2,1,20,34,34,34.00
7,0.0,1e8,2,2,20,25,25,25.00
7,0.05,1.,1,1,20,40,43,41.95
7,0.05,1.,1,2,20,32,34,32.65
7,0.05,1.,2,1,20,40,44,42.35
7,0.05,1.,2,2,20,31,35,32.50
7,0.05,1e1,1,1,20,46,50,48.10
7,0.05,1e1,1,2,20,35,38,36.35
7,0.05,1e1,2,1,20,46,49,47.50
7,0.05,1e1,2,2,20,35,39,36.15
7,0.05,1e2,1,1,20,46,52,48.55
7,0.05,1e2,1,2,20,35,39,36.65
7,0.05,1e2,2,1,20,45,50,47.55
7,0.05,1e2,2,2,20,35,40,36.50
7,0.05,1e3,1,1,20,43,48,45.75
7,0.05,1e3,1,2,20,33,37,35.20
7,0.05,1e3,2,1,20,43,48,46.05
7,0.05,1e3,2,2,20,33,36,35.30
7,0.05,1e4,1,1,20,42,45,43.55
7,0.05,1e4,1,2,20,32,36,33.45
7,0.05,1e4,2,1,20,42,46,43.55
7,0.05,1e4,2,2,20,31,34,32.90
7,0.05,1e5,1,1,20,40,44,42.35
7,0.05,1e5,1,2,20,30,33,32.55
7,0.05,1e5,2,1,20,41,45,42.55
7,0.05,1e5,2,2,20,30,34,32.45
7,0.05,1e6,1,1,20,38,42,40.35
7,0.05,1e6,1,2,20,29,33,30.50
7,0.05,1e6,2,1,20,39,42,40.30
7,0.05,1e6,2,2,20,29,33,30.35
7,0.05,1e7,1,1,20,36,41,38.35
7,0.05,1e7,1,2,20,27,30,29.05
7,0.05,1e7,2,1,20,36,40,38.55
7,0.05,1e7,2,2,20,27,30,28.85
7,0.05,1e8,1,1,20,35,39,36.95
7,0.05,1e8,1,2,20,26,28,27.10
7,0.05,1e8,2,1,20,35,39,37.15
7,0.05,1e8,2,2,20,26,29,27.35
7,0.1,1.,1,1,20,41,47,45.20
7,0.1,1.,1,2,20,32,37,34.85
7,0.1,1.,2,1,20,42,48,45.10
7,0.1,1.,2,2,20,32,37,34.65
7,0.1,1e1,1,1,20,47,54,50.55
7,0.1,1e1,1,2,20,35,42,38.90
7,0.1,1e1,2,1,20,48,54,50.85
7,0.1,1e1,2,2,20,35,43,38.90
7,0.1,1e2,1,1,20,46,55,51.10
7,0.1,1e2,1,2,20,35,43,39.30
7,0.1,1e2,2,1,20,48,55,51.10
7,0.1,1e2,2,2,20,36,43,39.10
7,0.1,1e3,1,1,20,45,55,49.20
7,0.1,1e3,1,2,20,34,41,37.60
7,0.1,1e3,2,1,20,44,53,48.40
7,0.1,1e3,2,2,20,34,41,37.35
7,0.1,1e4,1,1,20,43,50,46.70
7,0.1,1e4,1,2,20,32,39,35.40
7,0.1,1e4,2,1,20,43,50,47.45
7,0.1,1e4,2,2,20,32,39,35.65
7,0.1,1e5,1,1,20,43,47,44.60
7,0.1,1e5,1,2,20,32,37,34.05
7,0.1,1e5,2,1,20,41,51,44.70
7,0.1,1e5,2,2,20,32,36,34.30
7,0.1,1e6,1,1,20,40,46,42.85
7,0.1,1e6,1,2,20,30,35,32.50
7,0.1,1e6,2,1,20,40,46,42.75
7,0.1,1e6,2,2,20,30,34,32.25
7,0.1,1e7,1,1,20,38,46,40.90
7,0.1,1e7,1,2,20,28,33,30.35
7,0.1,1e7,2,1,20,37,44,40.45
7,0.1,1e7,2,2,20,29,33,30.50
7,0.1,1e8,1,1,20,34,42,39.35
7,0.1,1e8,1,2,20,26,32,29.40
7,0.1,1e8,2,1,20,37,42,39.60
7,0.1,1e8,2,2,20,27,31,28.85
7,0.15,1.,1,1,20,45,53,49.25
7,0.15,1.,1,2,20,34,41,37.30
7,0.15,1.,2,1,20,44,54,48.90
7,0.15,1.,2,2,20,34,42,38.00
7,0.15,1e1,1,1,20,50,63,54.05
7,0.15,1e1,1,2,20,38,47,43.20
7,0.15,1e1,2,1,20,49,62,55.45
7,0.15,1e1,2,2,20,38,46,41.40
7,0.15,1e2,1,1,20,50,62,54.95
7,0.15,1e2,1,2,20,39,47,42.40
7,0.15,1e2,2,1,20,49,61,55.45
7,0.15,1e2,2,2,20,38,48,42.55
7,0.15,1e3,1,1,20,48,57,52.80
7,0.15,1e3,1,2,20,35,44,40.65
7,0.15,1e3,2,1,20,46,58,52.55
7,0.15,1e3,2,2,20,35,45,40.20
7,0.15,1e4,1,1,20,43,59,50.75
7,0.15,1e4,1,2,20,34,43,38.80
7,0.15,1e4,2,1,20,45,54,50.20
7,0.15,1e4,2,2,20,34,41,38.45
7,0.15,1e5,1,1,20,44,53,48.70
7,0.15,1e5,1,2,20,34,41,37.25
7,0.15,1e5,2,1,20,43,55,49.35
7,0.15,1e5,2,2,20,31,39,35.75
7,0.15,1e6,1,1,20,42,53,47.50
7,0.15,1e6,1,2,20,31,40,34.65
7,0.15,1e6,2,1,20,40,51,45.95
7,0.15,1e6,2,2,20,30,37,34.10
7,0.15,1e7,1,1,20,39,49,44.40
7,0.15,1e7,1,2,20,30,38,33.30
7,0.15,1e7,2,1,20,40,50,44.10
7,0.15,1e7,2,2,20,29,39,34.15
7,0.15,1e8,1,1,20,35,48,42.40
7,0.15,1e8,1,2,20,28,34,31.00
7,0.15,1e8,2,1,20,37,48,43.10
7,0.15,1e8,2,2,20,29,36,31.55
7,0.2,1.,1,1,20,46,61,53.65
7,0.2,1.,1,2,20,36,46,42.15
7,0.2,1.,2,1,20,49,58,53.70
7,0.2,1.,2,2,20,34,48,41.75
7,0.2,1e1,1,1,20,50,71,59.45
7,0.2,1e1,1,2,20,41,53,44.75
7,0.2,1e1,2,1,20,51,68,58.55
7,0.2,1e1,2,2,20,36,52,45.40
7,0.2,1e2,1,1,20,50,65,58.35
7,0.2,1e2,1,2,20,39,48,43.90
7,0.2,1e2,2,1,20,51,67,59.00
7,0.2,1e2,2,2,20,37,54,45.30
7,0.2,1e3,1,1,20,50,70,59.50
7,0.2,1e3,1,2,20,37,53,45.15
7,0.2,1e3,2,1,20,48,69,58.15
7,0.2,1e3,2,2,20,38,50,44.05
7,0.2,1e4,1,1,20,49,63,55.05
7,0.2,1e4,1,2,20,36,50,41.45
7,0.2,1e4,2,1,20,49,65,55.25
7,0.2,1e4,2,2,20,36,47,41.75
7,0.2,1e5,1,1,20,44,61,52.05
7,0.2,1e5,1,2,20,34,47,39.80
7,0.2,1e5,2,1,20,42,59,50.90
7,0.2,1e5,2,2,20,35,47,41.10
7,0.2,1e6,1,1,20,42,53,47.80
7,0.2,1e6,1,2,20,34,42,38.35
7,0.2,1e6,2,1,20,43,57,50.75
7,0.2,1e6,2,2,20,35,41,38.15
7,0.2,1e7,1,1,20,42,56,47.95
7,0.2,1e7,1,2,20,32,42,36.00
7,0.2,1e7,2,1,20,41,54,47.55
7,0.2,1e7,2,2,20,30,39,35.55
7,0.2,1e8,1,1,20,39,56,47.10
7,0.2,1e8,1,2,20,27,37,33.65
7,0.2,1e8,2,1,20,39,54,46.10
7,0.2,1e8,2,2,20,30,39,33.80
7,0.25,1.,1,1,20,49,66,57.95
7,0.25,1.,1,2,20,37,54,45.15
7,0.25,1.,2,1,20,50,69,58.30
7,0.25,1.,2,2,20,39,50,44.60
7,0.25,1e1,1,1,20,54,78,65.45
7,0.25,1e1,1,2,20,44,58,51.95
7,0.25,1e1,2,1,20,54,78,65.70
7,0.25,1e1,2,2,20,44,54,49.15
7,0.25,1e2,1,1,20,52,83,69.75
7,0.25,1e2,1,2,20,40,65,50.20
7,0.25,1e2,2,1,20,54,79,65.75
7,0.25,1e2,2,2,20,41,58,50.15
7,0.25,1e3,1,1,20,54,72,62.85
7,0.25,1e3,1,2,20,39,54,47.85
7,0.25,1e3,2,1,20,50,80,63.90
7,0.25,1e3,2,2,20,39,55,48.20
7,0.25,1e4,1,1,20,50,69,59.35
7,0.25,1e4,1,2,20,37,54,45.05
7,0.25,1e4,2,1,20,48,69,60.35
7,0.25,1e4,2,2,20,37,53,45.00
7,0.25,1e5,1,1,20,45,70,56.90
7,0.25,1e5,1,2,20,38,52,46.00
7,0.25,1e5,2,1,20,46,70,56.35
7,0.25,1e5,2,2,20,36,51,43.25
7,0.25,1e6,1,1,20,47,67,53.65
7,0.25,1e6,1,2,20,33,48,41.15
7,0.25,1e6,2,1,20,46,63,51.90
7,0.25,1e6,2,2,20,36,48,41.95
7,0.25,1e7,1,1,20,43,68,52.85
7,0.25,1e7,1,2,20,31,48,38.85
7,0.25,1e7,2,1,20,42,58,50.20
7,0.25,1e7,2,2,20,36,48,40.90
7,0.25,1e8,1,1,20,39,58,49.10
7,0.25,1e8,1,2,20,33,45,38.40
7,0.25,1e8,2,1,20,40,62,50.20
7,0.25,1e8,2,2,20,30,49,38.10
7,0.3,1.,1,1,20,49,75,66.05
7,0.3,1.,1,2,20,38,56,50.25
7,0.3,1.,2,1,20,55,78,66.95
7,0.3,1.,2,2,20,43,64,53.10
7,0.3,1e1,1,1,20,57,89,75.05
7,0.3,1e1,1,2,20,44,73,56.95
7,0.3,1e1,2,1,20,54,83,71.45
7,0.3,1e1,2,2,20,44,70,54.20
7,0.3,1e2,1,1,20,62,98,78.45
7,0.3,1e2,1,2,20,43,69,55.60
7,0.3,1e2,2,1,20,57,103,76.85
7,0.3,1e2,2,2,20,46,73,57.85
7,0.3,1e3,1,1,20,55,90,71.80
7,0.3,1e3,1,2,20,45,70,56.40
7,0.3,1e3,2,1,20,53,82,65.45
7,0.3,1e3,2,2,20,43,66,53.85
7,0.3,1e4,1,1,20,52,89,69.35
7,0.3,1e4,1,2,20,36,62,50.70
7,0.3,1e4,2,1,20,53,83,66.85
7,0.3,1e4,2,2,20,37,65,51.20
7,0.3,1e5,1,1,20,47,75,63.15
7,0.3,1e5,1,2,20,42,60,49.55
7,0.3,1e5,2,1,20,52,80,62.80
7,0.3,1e5,2,2,20,40,63,49.80
7,0.3,1e6,1,1,20,46,72,59.70
7,0.3,1e6,1,2,20,38,57,46.55
7,0.3,1e6,2,1,20,50,79,62.75
7,0.3,1e6,2,2,20,38,59,48.00
7,0.3,1e7,1,1,20,43,69,58.85
7,0.3,1e7,1,2,20,33,54,44.20
7,0.3,1e7,2,1,20,51,71,59.50
7,0.3,1e7,2,2,20,35,53,43.95
7,0.3,1e8,1,1,20,43,71,54.00
7,0.3,1e8,1,2,20,32,55,40.65
7,0.3,1e8,2,1,20,43,72,56.20
7,0.3,1e8,2,2,20,34,54,41.90


==> results/struct_2d_SCG/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,8,8,8.00
2,0.0,1.,1,2,20,5,5,5.00
2,0.0,1.,2,1,20,7,7,7.00
2,0.0,1.,2,2,20,5,5,5.00
2,0.0,1e1,1,1,20,7,7,7.00
2,0.0,1e1,1,2,20,5,5,5.00
2,0.0,1e1,2,1,20,7,7,7.00
2,0.0,1e1,2,2,20,5,5,5.00
2,0.0,1e2,1,1,20,7,7,7.00
2,0.0,1e2,1,2,20,5,5,5.00
2,0.0,1e2,2,1,20,7,7,7.00
2,0.0,1e2,2,2,20,5,5,5.00
2,0.0,1e3,1,1,20,7,7,7.00
2,0.0,1e3,1,2,20,4,4,4.00
2,0.0,1e3,2,1,20,7,7,7.00
2,0.0,1e3,2,2,20,4,4,4.00
2,0.0,1e4,1,1,20,6,6,6.00
2,0.0,1e4,1,2,20,4,4,4.00
2,0.0,1e4,2,1,20,6,6,6.00
2,0.0,1e4,2,2,20,4,4,4.00
2,0.0,1e5,1,1,20,6,6,6.00
2,0.0,1e5,1,2,20,4,4,4.00
2,0.0,1e5,2,1,20,6,6,6.00
2,0.0,1e5,2,2,20,4,4,4.00
2,0.0,1e6,1,1,20,5,5,5.00
2,0.0,1e6,1,2,20,4,4,4.00
2,0.0,1e6,2,1,20,5,5,5.00
2,0.0,1e6,2,2,20,4,4,4.00
2,0.0,1e7,1,1,20,5,5,5.00
2,0.0,1e7,1,2,20,4,4,4.00
2,0.0,1e7,2,1,20,5,5,5.00
2,0.0,1e7,2,2,20,4,4,4.00
2,0.0,1e8,1,1,20,5,5,5.00
2,0.0,1e8,1,2,20,4,4,4.00
2,0.0,1e8,2,1,20,5,5,5.00
2,0.0,1e8,2,2,20,4,4,4.00
2,0.05,1.,1,1,20,8,8,8.00
2,0.05,1.,1,2,20,5,5,5.00
2,0.05,1.,2,1,20,7,7,7.00
2,0.05,1.,2,2,20,5,5,5.00
2,0.05,1e1,1,1,20,7,8,7.25
2,0.05,1e1,1,2,20,5,5,5.00
2,0.05,1e1,2,1,20,7,7,7.00
2,0.05,1e1,2,2,20,5,5,5.00
2,0.05,1e2,1,1,20,7,7,7.00
2,0.05,1e2,1,2,20,4,5,4.90
2,0.05,1e2,2,1,20,7,7,7.00
2,0.05,1e2,2,2,20,4,5,4.90
2,0.05,1e3,1,1,20,6,7,6.65
2,0.05,1e3,1,2,20,4,5,4.20
2,0.05,1e3,2,1,20,6,7,6.65
2,0.05,1e3,2,2,20,4,5,4.30
2,0.05,1e4,1,1,20,6,6,6.00
2,0.05,1e4,1,2,20,4,4,4.00
2,0.05,1e4,2,1,20,6,6,6.00
2,0.05,1e4,2,2,20,4,4,4.00
2,0.05,1e5,1,1,20,5,6,5.50
2,0.05,1e5,1,2,20,4,4,4.00
2,0.05,1e5,2,1,20,5,6,5.50
2,0.05,1e5,2,2,20,4,4,4.00
2,0.05,1e6,1,1,20,5,5,5.00
2,0.05,1e6,1,2,20,4,4,4.00
2,0.05,1e6,2,1,20,5,5,5.00
2,0.05,1e6,2,2,20,4,4,4.00
2,0.05,1e7,1,1,20,5,5,5.00
2,0.05,1e7,1,2,20,4,4,4.00
2,0.05,1e7,2,1,20,5,5,5.00
2,0.05,1e7,2,2,20,4,4,4.00
2,0.05,1e8,1,1,20,5,5,5.00
2,0.05,1e8,1,2,20,4,4,4.00
2,0.05,1e8,2,1,20,5,5,5.00
2,0.05,1e8,2,2,20,4,4,4.00
2,0.1,1.,1,1,20,8,8,8.00
2,0.1,1.,1,2,20,5,6,5.05
2,0.1,1.,2,1,20,7,7,7.00
2,0.1,1.,2,2,20,5,5,5.00
2,0.1,1e1,1,1,20,7,8,7.70
2,0.1,1e1,1,2,20,5,6,5.05
2,0.1,1e1,2,1,20,7,8,7.45
2,0.1,1e1,2,2,20,5,5,5.00
2,0.1,1e2,1,1,20,7,7,7.00
2,0.1,1e2,1,2,20,4,5,4.95
2,0.1,1e2,2,1,20,7,7,7.00
2,0.1,1e2,2,2,20,4,5,4.95
2,0.1,1e3,1,1,20,6,7,6.80
2,0.1,1e3,1,2,20,4,5,4.55
2,0.1,1e3,2,1,20,6,7,6.45
2,0.1,1e3,2,2,20,4,5,4.50
2,0.1,1e4,1,1,20,6,6,6.00
2,0.1,1e4,1,2,20,4,4,4.00
2,0.1,1e4,2,1,20,6,6,6.00
2,0.1,1e4,2,2,20,4,4,4.00
2,0.1,1e5,1,1,20,5,6,5.35
2,0.1,1e5,1,2,20,4,4,4.00
2,0.1,1e5,2,1,20,5,6,5.60
2,0.1,1e5,2,2,20,3,4,3.95
2,0.1,1e6,1,1,20,5,5,5.00
2,0.1,1e6,1,2,20,3,4,3.90
2,0.1,1e6,2,1,20,4,5,4.90
2,0.1,1e6,2,2,20,3,4,3.95
2,0.1,1e7,1,1,20,5,5,5.00
2,0.1,1e7,1,2,20,3,4,3.90
2,0.1,1e7,2,1,20,5,5,5.00
2,0.1,1e7,2,2,20,4,4,4.00
2,0.1,1e8,1,1,20,5,5,5.00
2,0.1,1e8,1,2,20,4,4,4.00
2,0.1,1e8,2,1,20,5,5,5.00
2,0.1,1e8,2,2,20,4,4,4.00
2,0.15,1.,1,1,20,8,9,8.10
2,0.15,1.,1,2,20,5,6,5.20
2,0.15,1.,2,1,20,7,8,7.40
2,0.15,1.,2,2,20,5,6,5.10
2,0.15,1e1,1,1,20,7,8,7.65
2,0.15,1e1,1,2,20,5,6,5.05
2,0.15,1e1,2,1,20,7,8,7.80
2,0.15,1e1,2,2,20,5,6,5.25
2,0.15,1e2,1,1,20,7,8,7.10
2,0.15,1e2,1,2,20,4,5,4.95
2,0.15,1e2,2,1,20,7,8,7.20
2,0.15,1e2,2,2,20,5,5,5.00
2,0.15,1e3,1,1,20,6,7,6.55
2,0.15,1e3,1,2,20,4,5,4.35
2,0.15,1e3,2,1,20,6,7,6.85
2,0.15,1e3,2,2,20,4,5,4.80
2,0.15,1e4,1,1,20,6,6,6.00
2,0.15,1e4,1,2,20,4,5,4.15
2,0.15,1e4,2,1,20,5,6,5.95
2,0.15,1e4,2,2,20,4,4,4.00
2,0.15,1e5,1,1,20,5,6,5.45
2,0.15,1e5,1,2,20,4,4,4.00
2,0.15,1e5,2,1,20,5,6,5.50
2,0.15,1e5,2,2,20,4,4,4.00
2,0.15,1e6,1,1,20,4,5,4.95
2,0.15,1e6,1,2,20,3,4,3.95
2,0.15,1e6,2,1,20,5,5,5.00
2,0.15,1e6,2,2,20,3,4,3.95
2,0.15,1e7,1,1,20,5,5,5.00
2,0.15,1e7,1,2,20,4,4,4.00
2,0.15,1e7,2,1,20,4,5,4.95
2,0.15,1e7,2,2,20,3,4,3.85
2,0.15,1e8,1,1,20,5,5,5.00
2,0.15,1e8,1,2,20,3,4,3.95
2,0.15,1e8,2,1,20,4,5,4.95
2,0.15,1e8,2,2,20,3,4,3.95
2,0.2,1.,1,1,20,8,9,8.35
2,0.2,1.,1,2,20,5,6,5.45
2,0.2,1.,2,1,20,7,8,7.75
2,0.2,1.,2,2,20,5,6,5.25
2,0.2,1e1,1,1,20,7,8,7.85
2,0.2,1e1,1,2,20,5,6,5.30
2,0.2,1e1,2,1,20,7,8,7.80
2,0.2,1e1,2,2,20,5,6,5.30
2,0.2,1e2,1,1,20,6,8,7.30
2,0.2,1e2,1,2,20,5,5,5.00
2,0.2,1e2,2,1,20,7,7,7.00
2,0.2,1e2,2,2,20,4,6,5.05
2,0.2,1e3,1,1,20,6,7,6.75
2,0.2,1e3,1,2,20,4,5,4.60
2,0.2,1e3,2,1,20,6,7,6.75
2,0.2,1e3,2,2,20,4,5,4.90
2,0.2,1e4,1,1,20,5,6,5.95
2,0.2,1e4,1,2,20,4,5,4.10
2,0.2,1e4,2,1,20,6,6,6.00
2,0.2,1e4,2,2,20,4,5,4.15
2,0.2,1e5,1,1,20,5,6,5.40
2,0.2,1e5,1,2,20,4,4,4.00
2,0.2,1e5,2,1,20,5,6,5.55
2,0.2,1e5,2,2,20,3,4,3.95
2,0.2,1e6,1,1,20,5,5,5.00
2,0.2,1e6,1,2,20,3,4,3.95
2,0.2,1e6,2,1,20,5,5,5.00
2,0.2,1e6,2,2,20,3,4,3.95
2,0.2,1e7,1,1,20,4,5,4.95
2,0.2,1e7,1,2,20,4,4,4.00
2,0.2,1e7,2,1,20,5,5,5.00
2,0.2,1e7,2,2,20,3,4,3.90
2,0.2,1e8,1,1,20,4,5,4.95
2,0.2,1e8,1,2,20,4,4,4.00
2,0.2,1e8,2,1,20,5,5,5.00
2,0.2,1e8,2,2,20,3,4,3.90
2,0.25,1.,1,1,20,8,9,8.70
2,0.25,1.,1,2,20,5,6,5.80
2,0.25,1.,2,1,20,7,8,7.85
2,0.25,1.,2,2,20,5,6,5.55
2,0.25,1e1,1,1,20,7,9,8.00
2,0.25,1e1,1,2,20,5,6,5.50
2,0.25,1e1,2,1,20,7,8,7.80
2,0.25,1e1,2,2,20,5,6,5.45
2,0.25,1e2,1,1,20,7,8,7.20
2,0.25,1e2,1,2,20,5,5,5.00
2,0.25,1e2,2,1,20,7,8,7.25
2,0.25,1e2,2,2,20,5,6,5.10
2,0.25,1e3,1,1,20,6,7,6.75
2,0.25,1e3,1,2,20,4,5,4.65
2,0.25,1e3,2,1,20,6,7,6.70
2,0.25,1e3,2,2,20,4,5,4.80
2,0.25,1e4,1,1,20,6,6,6.00
2,0.25,1e4,1,2,20,4,5,4.05
2,0.25,1e4,2,1,20,6,7,6.05
2,0.25,1e4,2,2,20,4,5,4.25
2,0.25,1e5,1,1,20,5,6,5.55
2,0.25,1e5,1,2,20,4,4,4.00
2,0.25,1e5,2,1,20,5,6,5.45
2,0.25,1e5,2,2,20,4,4,4.00
2,0.25,1e6,1,1,20,5,5,5.00
2,0.25,1e6,1,2,20,3,4,3.95
2,0.25,1e6,2,1,20,5,5,5.00
2,0.25,1e6,2,2,20,3,4,3.95
2,0.25,1e7,1,1,20,4,5,4.95
2,0.25,1e7,1,2,20,4,4,4.00
2,0.25,1e7,2,1,20,5,5,5.00
2,0.25,1e7,2,2,20,4,4,4.00
2,0.25,1e8,1,1,20,4,5,4.95
2,0.25,1e8,1,2,20,3,4,3.95
2,0.25,1e8,2,1,20,5,5,5.00
2,0.25,1e8,2,2,20,4,4,4.00
2,0.3,1.,1,1,20,8,9,8.70
2,0.3,1.,1,2,20,5,6,5.75
2,0.3,1.,2,1,20,8,9,8.15
2,0.3,1.,2,2,20,5,6,5.75
2,0.3,1e1,1,1,20,7,9,8.20
2,0.3,1e1,1,2,20,5,6,5.75
2,0.3,1e1,2,1,20,7,9,8.20
2,0.3,1e1,2,2,20,5,6,5.60
2,0.3,1e2,1,1,20,7,8,7.50
2,0.3,1e2,1,2,20,5,6,5.20
2,0.3,1e2,2,1,20,7,9,7.45
2,0.3,1e2,2,2,20,5,6,5.20
2,0.3,1e3,1,1,20,6,8,7.00
2,0.3,1e3,1,2,20,4,5,4.85
2,0.3,1e3,2,1,20,6,7,6.85
2,0.3,1e3,2,2,20,4,6,4.95
2,0.3,1e4,1,1,20,6,6,6.00
2,0.3,1e4,1,2,20,4,5,4.40
2,0.3,1e4,2,1,20,6,7,6.05
2,0.3,1e4,2,2,20,4,5,4.35
2,0.3,1e5,1,1,20,5,6,5.60
2,0.3,1e5,1,2,20,4,4,4.00
2,0.3,1e5,2,1,20,5,6,5.40
2,0.3,1e5,2,2,20,4,4,4.00
2,0.3,1e6,1,1,20,4,5,4.95
2,0.3,1e6,1,2,20,3,4,3.90
2,0.3,1e6,2,1,20,5,5,5.00
2,0.3,1e6,2,2,20,3,4,3.95
2,0.3,1e7,1,1,20,5,5,5.00
2,0.3,1e7,1,2,20,4,4,4.00
2,0.3,1e7,2,1,20,4,5,4.95
2,0.3,1e7,2,2,20,3,4,3.90
2,0.3,1e8,1,1,20,5,5,5.00
2,0.3,1e8,1,2,20,3,4,3.90
2,0.3,1e8,2,1,20,5,5,5.00
2,0.3,1e8,2,2,20,4,5,4.10
3,0.0,1.,1,1,20,12,12,12.00
3,0.0,1.,1,2,20,8,8,8.00
3,0.0,1.,2,1,20,11,11,11.00
3,0.0,1.,2,2,20,8,8,8.00
3,0.0,1e1,1,1,20,12,12,12.00
3,0.0,1e1,1,2,20,8,8,8.00
3,0.0,1e1,2,1,20,12,12,12.00
3,0.0,1e1,2,2,20,8,8,8.00
3,0.0,1e2,1,1,20,11,11,11.00
3,0.0,1e2,1,2,20,7,7,7.00
3,0.0,1e2,2,1,20,11,11,11.00
3,0.0,1e2,2,2,20,7,7,7.00
3,0.0,1e3,1,1,20,10,10,10.00
3,0.0,1e3,1,2,20,7,7,7.00
3,0.0,1e3,2,1,20,10,10,10.00
3,0.0,1e3,2,2,20,7,7,7.00
3,0.0,1e4,1,1,20,9,9,9.00
3,0.0,1e4,1,2,20,6,6,6.00
3,0.0,1e4,2,1,20,9,9,9.00
3,0.0,1e4,2,2,20,6,6,6.00
3,0.0,1e5,1,1,20,8,8,8.00
3,0.0,1e5,1,2,20,6,6,6.00
3,0.0,1e5,2,1,20,8,8,8.00
3,0.0,1e5,2,2,20,6,6,6.00
3,0.0,1e6,1,1,20,7,7,7.00
3,0.0,1e6,1,2,20,5,5,5.00
3,0.0,1e6,2,1,20,7,7,7.00
3,0.0,1e6,2,2,20,5,5,5.00
3,0.0,1e7,1,1,20,7,7,7.00
3,0.0,1e7,1,2,20,5,5,5.00
3,0.0,1e7,2,1,20,7,7,7.00
3,0.0,1e7,2,2,20,5,5,5.00
3,0.0,1e8,1,1,20,7,7,7.00
3,0.0,1e8,1,2,20,5,5,5.00
3,0.0,1e8,2,1,20,7,7,7.00
3,0.0,1e8,2,2,20,5,5,5.00
3,0.05,1.,1,1,20,11,12,11.95
3,0.05,1.,1,2,20,8,8,8.00
3,0.05,1.,2,1,20,11,12,11.55
3,0.05,1.,2,2,20,8,8,8.00
3,0.05,1e1,1,1,20,11,12,11.80
3,0.05,1e1,1,2,20,8,8,8.00
3,0.05,1e1,2,1,20,11,12,11.95
3,0.05,1e1,2,2,20,8,8,8.00
3,0.05,1e2,1,1,20,11,11,11.00
3,0.05,1e2,1,2,20,7,8,7.20
3,0.05,1e2,2,1,20,10,11,10.90
3,0.05,1e2,2,2,20,7,8,7.35
3,0.05,1e3,1,1,20,10,10,10.00
3,0.05,1e3,1,2,20,6,7,6.50
3,0.05,1e3,2,1,20,10,10,10.00
3,0.05,1e3,2,2,20,6,7,6.85
3,0.05,1e4,1,1,20,8,9,8.90
3,0.05,1e4,1,2,20,6,6,6.00
3,0.05,1e4,2,1,20,8,9,8.95
3,0.05,1e4,2,2,20,6,6,6.00
3,0.05,1e5,1,1,20,8,9,8.10
3,0.05,1e5,1,2,20,6,6,6.00
3,0.05,1e5,2,1,20,8,9,8.15
3,0.05,1e5,2,2,20,6,6,6.00
3,0.05,1e6,1,1,20,7,7,7.00
3,0.05,1e6,1,2,20,5,5,5.00
3,0.05,1e6,2,1,20,7,7,7.00
3,0.05,1e6,2,2,20,5,5,5.00
3,0.05,1e7,1,1,20,7,7,7.00
3,0.05,1e7,1,2,20,5,5,5.00
3,0.05,1e7,2,1,20,7,7,7.00
3,0.05,1e7,2,2,20,5,5,5.00
3,0.05,1e8,1,1,20,7,7,7.00
3,0.05,1e8,1,2,20,5,5,5.00
3,0.05,1e8,2,1,20,7,7,7.00
3,0.05,1e8,2,2,20,5,5,5.00
3,0.1,1.,1,1,20,12,12,12.00
3,0.1,1.,1,2,20,8,8,8.00
3,0.1,1.,2,1,20,11,12,11.85
3,0.1,1.,2,2,20,8,8,8.00
3,0.1,1e1,1,1,20,11,12,11.95
3,0.1,1e1,1,2,20,8,8,8.00
3,0.1,1e1,2,1,20,11,12,11.85
3,0.1,1e1,2,2,20,8,8,8.00
3,0.1,1e2,1,1,20,10,11,10.95
3,0.1,1e2,1,2,20,7,8,7.40
3,0.1,1e2,2,1,20,10,11,10.90
3,0.1,1e2,2,2,20,7,8,7.45
3,0.1,1e3,1,1,20,9,10,9.95
3,0.1,1e3,1,2,20,6,7,6.80
3,0.1,1e3,2,1,20,9,10,9.85
3,0.1,1e3,2,2,20,6,7,6.90
3,0.1,1e4,1,1,20,8,9,8.85
3,0.1,1e4,1,2,20,6,7,6.05
3,0.1,1e4,2,1,20,8,10,8.85
3,0.1,1e4,2,2,20,6,6,6.00
3,0.1,1e5,1,1,20,8,9,8.30
3,0.1,1e5,1,2,20,6,6,6.00
3,0.1,1e5,2,1,20,8,9,8.25
3,0.1,1e5,2,2,20,6,6,6.00
3,0.1,1e6,1,1,20,7,8,7.25
3,0.1,1e6,1,2,20,5,5,5.00
3,0.1,1e6,2,1,20,7,8,7.15
3,0.1,1e6,2,2,20,5,6,5.05
3,0.1,1e7,1,1,20,7,7,7.00
3,0.1,1e7,1,2,20,5,5,5.00
3,0.1,1e7,2,1,20,7,8,7.10
3,0.1,1e7,2,2,20,5,6,5.05
3,0.1,1e8,1,1,20,7,8,7.20
3,0.1,1e8,1,2,20,5,6,5.10
3,0.1,1e8,2,1,20,7,8,7.05
3,0.1,1e8,2,2,20,5,6,5.05
3,0.15,1.,1,1,20,12,13,12.20
3,0.15,1.,1,2,20,8,8,8.00
3,0.15,1.,2,1,20,11,12,11.80
3,0.15,1.,2,2,20,8,8,8.00
3,0.15,1e1,1,1,20,11,13,11.90
3,0.15,1e1,1,2,20,8,8,8.00
3,0.15,1e1,2,1,20,11,12,11.90
3,0.15,1e1,2,2,20,8,8,8.00
3,0.15,1e2,1,1,20,10,11,10.80
3,0.15,1e2,1,2,20,7,8,7.40
3,0.15,1e2,2,1,20,10,11,10.95
3,0.15,1e2,2,2,20,7,8,7.60
3,0.15,1e3,1,1,20,9,11,9.95
3,0.15,1e3,1,2,20,6,8,6.85
3,0.15,1e3,2,1,20,9,11,9.90
3,0.15,1e3,2,2,20,6,7,6.95
3,0.15,1e4,1,1,20,8,10,8.90
3,0.15,1e4,1,2,20,6,7,6.25
3,0.15,1e4,2,1,20,8,10,9.00
3,0.15,1e4,2,2,20,6,7,6.30
3,0.15,1e5,1,1,20,8,9,8.70
3,0.15,1e5,1,2,20,6,7,6.05
3,0.15,1e5,2,1,20,8,9,8.65
3,0.15,1e5,2,2,20,6,6,6.00
3,0.15,1e6,1,1,20,7,8,7.60
3,0.15,1e6,1,2,20,5,6,5.30
3,0.15,1e6,2,1,20,7,8,7.45
3,0.15,1e6,2,2,20,5,6,5.35
3,0.15,1e7,1,1,20,7,8,7.30
3,0.15,1e7,1,2,20,5,6,5.10
3,0.15,1e7,2,1,20,7,8,7.35
3,0.15,1e7,2,2,20,5,6,5.25
3,0.15,1e8,1,1,20,7,8,7.45
3,0.15,1e8,1,2,20,5,6,5.20
3,0.15,1e8,2,1,20,7,8,7.40
3,0.15,1e8,2,2,20,5,6,5.25
3,0.2,1.,1,1,20,12,13,12.75
3,0.2,1.,1,2,20,8,9,8.25
3,0.2,1.,2,1,20,12,13,12.25
3,0.2,1.,2,2,20,8,9,8.35
3,0.2,1e1,1,1,20,11,13,12.15
3,0.2,1e1,1,2,20,8,9,8.25
3,0.2,1e1,2,1,20,11,12,11.90
3,0.2,1e1,2,2,20,8,9,8.30
3,0.2,1e2,1,1,20,11,12,11.10
3,0.2,1e2,1,2,20,7,8,7.65
3,0.2,1e2,2,1,20,11,12,11.10
3,0.2,1e2,2,2,20,7,8,7.85
3,0.2,1e3,1,1,20,10,11,10.25
3,0.2,1e3,1,2,20,7,8,7.05
3,0.2,1e3,2,1,20,9,11,10.10
3,0.2,1e3,2,2,20,7,8,7.10
3,0.2,1e4,1,1,20,8,10,9.10
3,0.2,1e4,1,2,20,6,7,6.35
3,0.2,1e4,2,1,20,8,10,8.95
3,0.2,1e4,2,2,20,6,7,6.45
3,0.2,1e5,1,1,20,8,9,8.75
3,0.2,1e5,1,2,20,6,6,6.00
3,0.2,1e5,2,1,20,8,9,8.65
3,0.2,1e5,2,2,20,6,7,6.10
3,0.2,1e6,1,1,20,7,8,7.80
3,0.2,1e6,1,2,20,5,6,5.50
3,0.2,1e6,2,1,20,7,8,7.80
3,0.2,1e6,2,2,20,5,6,5.65
3,0.2,1e7,1,1,20,7,8,7.55
3,0.2,1e7,1,2,20,5,6,5.55
3,0.2,1e7,2,1,20,7,8,7.70
3,0.2,1e7,2,2,20,5,6,5.50
3,0.2,1e8,1,1,20,7,8,7.70
3,0.2,1e8,1,2,20,5,6,5.45
3,0.2,1e8,2,1,20,7,8,7.65
3,0.2,1e8,2,2,20,5,6,5.60
3,0.25,1.,1,1,20,12,14,12.80
3,0.25,1.,1,2,20,8,9,8.70
3,0.25,1.,2,1,20,12,13,12.50
3,0.25,1.,2,2,20,8,9,8.70
3,0.25,1e1,1,1,20,11,13,12.55
3,0.25,1e1,1,2,20,8,9,8.50
3,0.25,1e1,2,1,20,11,13,12.20
3,0.25,1e1,2,2,20,8,9,8.60
3,0.25,1e2,1,1,20,11,12,11.40
3,0.25,1e2,1,2,20,7,8,7.75
3,0.25,1e2,2,1,20,10,12,11.20
3,0.25,1e2,2,2,20,7,9,8.00
3,0.25,1e3,1,1,20,10,11,10.40
3,0.25,1e3,1,2,20,7,8,7.30
3,0.25,1e3,2,1,20,9,11,10.40
3,0.25,1e3,2,2,20,7,8,7.25
3,0.25,1e4,1,1,20,9,10,9.25
3,0.25,1e4,1,2,20,6,7,6.80
3,0.25,1e4,2,1,20,9,11,9.65
3,0.25,1e4,2,2,20,6,7,6.75
3,0.25,1e5,1,1,20,8,10,8.75
3,0.25,1e5,1,2,20,6,6,6.00
3,0.25,1e5,2,1,20,8,10,8.80
3,0.25,1e5,2,2,20,5,7,6.15
3,0.25,1e6,1,1,20,7,9,7.90
3,0.25,1e6,1,2,20,5,6,5.80
3,0.25,1e6,2,1,20,7,9,7.90
3,0.25,1e6,2,2,20,5,6,5.75
3,0.25,1e7,1,1,20,7,9,7.80
3,0.25,1e7,1,2,20,5,6,5.75
3,0.25,1e7,2,1,20,7,9,8.00
3,0.25,1e7,2,2,20,5,6,5.65
3,0.25,1e8,1,1,20,7,8,7.90
3,0.25,1e8,1,2,20,5,6,5.85
3,0.25,1e8,2,1,20,7,8,7.70
3,0.25,1e8,2,2,20,5,7,5.75
3,0.3,1.,1,1,20,13,14,13.25
3,0.3,1.,1,2,20,8,10,8.75
3,0.3,1.,2,1,20,12,13,12.75
3,0.3,1.,2,2,20,8,9,8.85
3,0.3,1e1,1,1,20,12,14,12.70
3,0.3,1e1,1,2,20,8,9,8.60
3,0.3,1e1,2,1,20,11,14,12.70
3,0.3,1e1,2,2,20,8,10,8.75
3,0.3,1e2,1,1,20,10,13,11.65
3,0.3,1e2,1,2,20,7,9,7.85
3,0.3,1e2,2,1,20,11,13,11.60
3,0.3,1e2,2,2,20,7,9,8.05
3,0.3,1e3,1,1,20,9,12,10.45
3,0.3,1e3,1,2,20,7,8,7.20
3,0.3,1e3,2,1,20,10,11,10.55
3,0.3,1e3,2,2,20,7,8,7.40
3,0.3,1e4,1,1,20,9,11,9.65
3,0.3,1e4,1,2,20,6,8,6.90
3,0.3,1e4,2,1,20,9,10,9.60
3,0.3,1e4,2,2,20,6,7,6.60
3,0.3,1e5,1,1,20,8,10,8.85
3,0.3,1e5,1,2,20,6,7,6.25
3,0.3,1e5,2,1,20,8,10,8.90
3,0.3,1e5,2,2,20,6,7,6.30
3,0.3,1e6,1,1,20,7,9,8.05
3,0.3,1e6,1,2,20,5,7,5.85
3,0.3,1e6,2,1,20,7,9,8.05
3,0.3,1e6,2,2,20,5,7,5.80
3,0.3,1e7,1,1,20,7,8,7.55
3,0.3,1e7,1,2,20,5,7,5.90
3,0.3,1e7,2,1,20,7,9,8.05
3,0.3,1e7,2,2,20,5,7,5.85
3,0.3,1e8,1,1,20,7,9,7.85
3,0.3,1e8,1,2,20,5,7,5.85
3,0.3,1e8,2,1,20,7,9,8.00
3,0.3,1e8,2,2,20,5,6,5.80
7,0.0,1.,1,1,20,16,16,16.00
7,0.0,1.,1,2,20,11,11,11.00
7,0.0,1.,2,1,20,16,16,16.00
7,0.0,1.,2,2,20,11,11,11.00
7,0.0,1e1,1,1,20,16,16,16.00
7,0.0,1e1,1,2,20,11,11,11.00
7,0.0,1e1,2,1,20,16,16,16.00
7,0.0,1e1,2,2,20,11,11,11.00
7,0.0,1e2,1,1,20,14,14,14.00
7,0.0,1e2,1,2,20,10,10,10.00
7,0.0,1e2,2,1,20,14,14,14.00
7,0.0,1e2,2,2,20,10,10,10.00
7,0.0,1e3,1,1,20,13,13,13.00
7,0.0,1e3,1,2,20,9,9,9.00
7,0.0,1e3,2,1,20,13,13,13.00
7,0.0,1e3,2,2,20,9,9,9.00
7,0.0,1e4,1,1,20,13,13,13.00
7,0.0,1e4,1,2,20,9,9,9.00
7,0.0,1e4,2,1,20,13,13,13.00
7,0.0,1e4,2,2,20,9,9,9.00
7,0.0,1e5,1,1,20,13,13,13.00
7,0.0,1e5,1,2,20,9,9,9.00
7,0.0,1e5,2,1,20,13,13,13.00
7,0.0,1e5,2,2,20,9,9,9.00
7,0.0,1e6,1,1,20,12,12,12.00
7,0.0,1e6,1,2,20,9,9,9.00
7,0.0,1e6,2,1,20,12,12,12.00
7,0.0,1e6,2,2,20,9,9,9.00
7,0.0,1e7,1,1,20,12,12,12.00
7,0.0,1e7,1,2,20,9,9,9.00
7,0.0,1e7,2,1,20,12,12,12.00
7,0.0,1e7,2,2,20,9,9,9.00
7,0.0,1e8,1,1,20,12,12,12.00
7,0.0,1e8,1,2,20,9,9,9.00
7,0.0,1e8,2,1,20,12,12,12.00
7,0.0,1e8,2,2,20,9,9,9.00
7,0.05,1.,1,1,20,16,17,16.60
7,0.05,1.,1,2,20,11,11,11.00
7,0.05,1.,2,1,20,16,17,16.40
7,0.05,1.,2,2,20,11,11,11.00
7,0.05,1e1,1,1,20,16,17,16.35
7,0.05,1e1,1,2,20,10,11,10.95
7,0.05,1e1,2,1,20,15,16,15.95
7,0.05,1e1,2,2,20,10,11,10.95
7,0.05,1e2,1,1,20,15,16,15.15
7,0.05,1e2,1,2,20,10,10,10.00
7,0.05,1e2,2,1,20,14,15,14.95
7,0.05,1e2,2,2,20,10,10,10.00
7,0.05,1e3,1,1,20,14,15,14.20
7,0.05,1e3,1,2,20,9,10,9.80
7,0.05,1e3,2,1,20,14,14,14.00
7,0.05,1e3,2,2,20,9,10,9.85
7,0.05,1e4,1,1,20,13,14,13.85
7,0.05,1e4,1,2,20,9,10,9.05
7,0.05,1e4,2,1,20,13,14,13.90
7,0.05,1e4,2,2,20,9,10,9.05
7,0.05,1e5,1,1,20,13,14,13.70
7,0.05,1e5,1,2,20,9,10,9.05
7,0.05,1e5,2,1,20,13,14,13.95
7,0.05,1e5,2,2,20,9,9,9.00
7,0.05,1e6,1,1,20,13,14,13.25
7,0.05,1e6,1,2,20,9,10,9.05
7,0.05,1e6,2,1,20,12,14,13.20
7,0.05,1e6,2,2,20,9,9,9.00
7,0.05,1e7,1,1,20,13,13,13.00
7,0.05,1e7,1,2,20,8,10,9.00
7,0.05,1e7,2,1,20,13,14,13.05
7,0.05,1e7,2,2,20,9,9,9.00
7,0.05,1e8,1,1,20,13,14,13.05
7,0.05,1e8,1,2,20,9,9,9.00
7,0.05,1e8,2,1,20,12,14,13.00
7,0.05,1e8,2,2,20,9,10,9.10
7,0.1,1.,1,1,20,16,18,17.10
7,0.1,1.,1,2,20,11,12,11.35
7,0.1,1.,2,1,20,16,17,16.90
7,0.1,1.,2,2,20,11,12,11.25
7,0.1,1e1,1,1,20,16,18,16.90
7,0.1,1e1,1,2,20,11,11,11.00
7,0.1,1e1,2,1,20,16,18,16.60
7,0.1,1e1,2,2,20,10,12,11.00
7,0.1,1e2,1,1,20,15,17,15.60
7,0.1,1e2,1,2,20,10,11,10.35
7,0.1,1e2,2,1,20,15,16,15.25
7,0.1,1e2,2,2,20,10,11,10.30
7,0.1,1e3,1,1,20,14,15,14.45
7,0.1,1e3,1,2,20,9,10,9.75
7,0.1,1e3,2,1,20,14,15,14.50
7,0.1,1e3,2,2,20,9,10,9.85
7,0.1,1e4,1,1,20,13,15,14.20
7,0.1,1e4,1,2,20,9,10,9.10
7,0.1,1e4,2,1,20,13,15,14.10
7,0.1,1e4,2,2,20,9,10,9.20
7,0.1,1e5,1,1,20,13,15,13.90
7,0.1,1e5,1,2,20,9,10,9.30
7,0.1,1e5,2,1,20,13,15,14.00
7,0.1,1e5,2,2,20,9,10,9.35
7,0.1,1e6,1,1,20,13,15,13.65
7,0.1,1e6,1,2,20,9,10,9.30
7,0.1,1e6,2,1,20,12,14,13.25
7,0.1,1e6,2,2,20,9,10,9.10
7,0.1,1e7,1,1,20,13,14,13.25
7,0.1,1e7,1,2,20,9,10,9.30
7,0.1,1e7,2,1,20,12,14,13.20
7,0.1,1e7,2,2,20,9,10,9.40
7,0.1,1e8,1,1,20,13,14,13.30
7,0.1,1e8,1,2,20,9,10,9.30
7,0.1,1e8,2,1,20,13,14,13.20
7,0.1,1e8,2,2,20,9,10,9.30
7,0.15,1.,1,1,20,17,19,17.65
7,0.15,1.,1,2,20,11,12,11.95
7,0.15,1.,2,1,20,17,18,17.25
7,0.15,1.,2,2,20,11,12,11.85
7,0.15,1e1,1,1,20,16,19,17.20
7,0.15,1e1,1,2,20,11,13,11.55
7,0.15,1e1,2,1,20,16,18,16.80
7,0.15,1e1,2,2,20,10,12,11.60
7,0.15,1e2,1,1,20,15,18,16.05
7,0.15,1e2,1,2,20,10,12,10.60
7,0.15,1e2,2,1,20,14,17,15.75
7,0.15,1e2,2,2,20,10,12,10.70
7,0.15,1e3,1,1,20,14,16,15.05
7,0.15,1e3,1,2,20,9,11,10.10
7,0.15,1e3,2,1,20,14,16,14.85
7,0.15,1e3,2,2,20,9,11,9.90
7,0.15,1e4,1,1,20,13,16,14.20
7,0.15,1e4,1,2,20,9,11,9.50
7,0.15,1e4,2,1,20,13,16,14.10
7,0.15,1e4,2,2,20,9,10,9.55
7,0.15,1e5,1,1,20,13,15,14.10
7,0.15,1e5,1,2,20,9,10,9.45
7,0.15,1e5,2,1,20,12,15,13.80
7,0.15,1e5,2,2,20,9,10,9.55
7,0.15,1e6,1,1,20,12,15,13.80
7,0.15,1e6,1,2,20,9,10,9.60
7,0.15,1e6,2,1,20,12,15,13.55
7,0.15,1e6,2,2,20,9,11,9.50
7,0.15,1e7,1,1,20,12,15,13.45
7,0.15,1e7,1,2,20,8,11,9.35
7,0.15,1e7,2,1,20,13,15,13.40
7,0.15,1e7,2,2,20,9,10,9.65
7,0.15,1e8,1,1,20,13,15,13.50
7,0.15,1e8,1,2,20,9,10,9.45
7,0.15,1e8,2,1,20,12,15,13.55
7,0.15,1e8,2,2,20,9,11,9.65
7,0.2,1.,1,1,20,17,19,18.10
7,0.2,1.,1,2,20,11,13,12.00
7,0.2,1.,2,1,20,17,19,18.10
7,0.2,1.,2,2,20,11,13,12.00
7,0.2,1e1,1,1,20,16,19,17.55
7,0.2,1e1,1,2,20,11,13,11.95
7,0.2,1e1,2,1,20,16,19,17.70
7,0.2,1e1,2,2,20,11,13,11.60
7,0.2,1e2,1,1,20,15,20,16.45
7,0.2,1e2,1,2,20,10,13,11.10
7,0.2,1e2,2,1,20,15,19,16.70
7,0.2,1e2,2,2,20,10,13,11.25
7,0.2,1e3,1,1,20,14,17,15.40
7,0.2,1e3,1,2,20,9,11,10.35
7,0.2,1e3,2,1,20,14,17,15.40
7,0.2,1e3,2,2,20,9,12,10.25
7,0.2,1e4,1,1,20,13,17,14.60
7,0.2,1e4,1,2,20,9,11,9.85
7,0.2,1e4,2,1,20,13,17,14.75
7,0.2,1e4,2,2,20,9,11,9.50
7,0.2,1e5,1,1,20,12,18,14.30
7,0.2,1e5,1,2,20,9,11,9.95
7,0.2,1e5,2,1,20,13,17,14.65
7,0.2,1e5,2,2,20,9,11,10.00
7,0.2,1e6,1,1,20,12,16,13.80
7,0.2,1e6,1,2,20,9,11,9.95
7,0.2,1e6,2,1,20,12,16,14.10
7,0.2,1e6,2,2,20,9,11,9.90
7,0.2,1e7,1,1,20,12,16,13.60
7,0.2,1e7,1,2,20,9,11,9.55
7,0.2,1e7,2,1,20,12,17,13.75
7,0.2,1e7,2,2,20,9,11,9.80
7,0.2,1e8,1,1,20,13,16,13.90
7,0.2,1e8,1,2,20,9,10,9.60
7,0.2,1e8,2,1,20,12,16,13.65
7,0.2,1e8,2,2,20,8,11,9.50
7,0.25,1.,1,1,20,17,20,18.90
7,0.25,1.,1,2,20,12,14,12.85
7,0.25,1.,2,1,20,17,19,18.40
7,0.25,1.,2,2,20,12,13,12.50
7,0.25,1e1,1,1,20,17,21,18.50
7,0.25,1e1,1,2,20,12,14,12.70
7,0.25,1e1,2,1,20,16,21,18.15
7,0.25,1e1,2,2,20,11,14,12.40
7,0.25,1e2,1,1,20,16,20,17.70
7,0.25,1e2,1,2,20,10,13,11.70
7,0.25,1e2,2,1,20,15,19,17.45
7,0.25,1e2,2,2,20,10,13,11.20
7,0.25,1e3,1,1,20,14,17,15.85
7,0.25,1e3,1,2,20,9,12,10.60
7,0.25,1e3,2,1,20,14,19,16.05
7,0.25,1e3,2,2,20,9,12,10.90
7,0.25,1e4,1,1,20,13,18,15.20
7,0.25,1e4,1,2,20,9,13,10.25
7,0.25,1e4,2,1,20,13,18,15.05
7,0.25,1e4,2,2,20,9,12,9.90
7,0.25,1e5,1,1,20,13,17,14.95
7,0.25,1e5,1,2,20,9,13,10.20
7,0.25,1e5,2,1,20,13,18,14.75
7,0.25,1e5,2,2,20,9,11,9.80
7,0.25,1e6,1,1,20,12,17,14.60
7,0.25,1e6,1,2,20,9,13,10.05
7,0.25,1e6,2,1,20,12,17,14.10
7,0.25,1e6,2,2,20,9,12,10.15
7,0.25,1e7,1,1,20,12,17,14.60
7,0.25,1e7,1,2,20,9,11,9.90
7,0.25,1e7,2,1,20,12,16,13.95
7,0.25,1e7,2,2,20,9,12,10.35
7,0.25,1e8,1,1,20,12,16,13.85
7,0.25,1e8,1,2,20,9,11,10.35
7,0.25,1e8,2,1,20,12,16,14.10
7,0.25,1e8,2,2,20,9,12,10.35
7,0.3,1.,1,1,20,18,22,19.90
7,0.3,1.,1,2,20,12,15,13.35
7,0.3,1.,2,1,20,18,22,19.35
7,0.3,1.,2,2,20,12,15,13.35
7,0.3,1e1,1,1,20,17,24,20.15
7,0.3,1e1,1,2,20,11,15,13.05
7,0.3,1e1,2,1,20,17,20,18.65
7,0.3,1e1,2,2,20,11,15,12.90
7,0.3,1e2,1,1,20,15,23,18.80
7,0.3,1e2,1,2,20,10,16,12.25
7,0.3,1e2,2,1,20,15,22,18.55
7,0.3,1e2,2,2,20,10,16,12.50
7,0.3,1e3,1,1,20,14,19,16.55
7,0.3,1e3,1,2,20,10,16,11.45
7,0.3,1e3,2,1,20,14,17,16.00
7,0.3,1e3,2,2,20,9,13,11.05
7,0.3,1e4,1,1,20,14,24,16.90
7,0.3,1e4,1,2,20,8,14,10.80
7,0.3,1e4,2,1,20,13,20,16.35
7,0.3,1e4,2,2,20,9,17,10.65
7,0.3,1e5,1,1,20,14,18,15.30
7,0.3,1e5,1,2,20,10,13,10.95
7,0.3,1e5,2,1,20,12,22,15.60
7,0.3,1e5,2,2,20,8,14,11.05
7,0.3,1e6,1,1,20,13,17,14.70
7,0.3,1e6,1,2,20,9,14,11.10
7,0.3,1e6,2,1,20,13,20,15.70
7,0.3,1e6,2,2,20,9,18,11.70
7,0.3,1e7,1,1,20,13,19,15.30
7,0.3,1e7,1,2,20,9,11,10.40
7,0.3,1e7,2,1,20,12,19,15.50
7,0.3,1e7,2,2,20,9,12,10.35
7,0.3,1e8,1,1,20,12,21,14.70
7,0.3,1e8,1,2,20,9,15,10.65
7,0.3,1e8,2,1,20,11,20,14.95
7,0.3,1e8,2,2,20,9,13,10.15


==> results/struct_2d_SCG/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,10,10,10.00
2,0.0,1.,1,2,20,10,10,10.00
2,0.0,1.,2,1,20,10,10,10.00
2,0.0,1.,2,2,20,10,10,10.00
2,0.0,1e1,1,1,20,11,11,11.00
2,0.0,1e1,1,2,20,11,11,11.00
2,0.0,1e1,2,1,20,11,11,11.00
2,0.0,1e1,2,2,20,11,11,11.00
2,0.0,1e2,1,1,20,11,11,11.00
2,0.0,1e2,1,2,20,11,11,11.00
2,0.0,1e2,2,1,20,11,11,11.00
2,0.0,1e2,2,2,20,11,11,11.00
2,0.0,1e3,1,1,20,11,11,11.00
2,0.0,1e3,1,2,20,11,11,11.00
2,0.0,1e3,2,1,20,11,11,11.00
2,0.0,1e3,2,2,20,11,11,11.00
2,0.0,1e4,1,1,20,12,12,12.00
2,0.0,1e4,1,2,20,12,12,12.00
2,0.0,1e4,2,1,20,12,12,12.00
2,0.0,1e4,2,2,20,12,12,12.00
2,0.0,1e5,1,1,20,15,15,15.00
2,0.0,1e5,1,2,20,15,15,15.00
2,0.0,1e5,2,1,20,15,15,15.00
2,0.0,1e5,2,2,20,15,15,15.00
2,0.0,1e6,1,1,20,11,11,11.00
2,0.0,1e6,1,2,20,11,11,11.00
2,0.0,1e6,2,1,20,11,11,11.00
2,0.0,1e6,2,2,20,11,11,11.00
2,0.0,1e7,1,1,20,14,14,14.00
2,0.0,1e7,1,2,20,14,14,14.00
2,0.0,1e7,2,1,20,14,14,14.00
2,0.0,1e7,2,2,20,14,14,14.00
2,0.0,1e8,1,1,20,9,9,9.00
2,0.0,1e8,1,2,20,9,9,9.00
2,0.0,1e8,2,1,20,9,9,9.00
2,0.0,1e8,2,2,20,9,9,9.00
2,0.05,1.,1,1,20,10,11,10.90
2,0.05,1.,1,2,20,10,11,10.95
2,0.05,1.,2,1,20,10,11,10.65
2,0.05,1.,2,2,20,10,11,10.95
2,0.05,1e1,1,1,20,11,11,11.00
2,0.05,1e1,1,2,20,11,11,11.00
2,0.05,1e1,2,1,20,11,11,11.00
2,0.05,1e1,2,2,20,11,11,11.00
2,0.05,1e2,1,1,20,11,11,11.00
2,0.05,1e2,1,2,20,11,11,11.00
2,0.05,1e2,2,1,20,11,11,11.00
2,0.05,1e2,2,2,20,11,11,11.00
2,0.05,1e3,1,1,20,11,11,11.00
2,0.05,1e3,1,2,20,11,11,11.00
2,0.05,1e3,2,1,20,11,11,11.00
2,0.05,1e3,2,2,20,11,11,11.00
2,0.05,1e4,1,1,20,11,12,11.95
2,0.05,1e4,1,2,20,10,13,12.00
2,0.05,1e4,2,1,20,11,13,12.20
2,0.05,1e4,2,2,20,11,12,11.95
2,0.05,1e5,1,1,20,15,18,16.55
2,0.05,1e5,1,2,20,15,18,16.65
2,0.05,1e5,2,1,20,10,18,15.25
2,0.05,1e5,2,2,20,10,17,14.50
2,0.05,1e6,1,1,20,11,19,11.70
2,0.05,1e6,1,2,20,11,19,12.10
2,0.05,1e6,2,1,20,10,19,12.05
2,0.05,1e6,2,2,20,11,19,11.60
2,0.05,1e7,1,1,20,13,16,14.55
2,0.05,1e7,1,2,20,14,16,14.60
2,0.05,1e7,2,1,20,13,16,14.50
2,0.05,1e7,2,2,20,13,16,14.55
2,0.05,1e8,1,1,20,9,9,9.00
2,0.05,1e8,1,2,20,9,9,9.00
2,0.05,1e8,2,1,20,9,9,9.00
2,0.05,1e8,2,2,20,9,9,9.00
2,0.1,1.,1,1,20,10,11,10.95
2,0.1,1.,1,2,20,11,11,11.00
2,0.1,1.,2,1,20,10,11,10.90
2,0.1,1.,2,2,20,10,11,10.95
2,0.1,1e1,1,1,20,11,11,11.00
2,0.1,1e1,1,2,20,11,11,11.00
2,0.1,1e1,2,1,20,11,11,11.00
2,0.1,1e1,2,2,20,11,11,11.00
2,0.1,1e2,1,1,20,11,11,11.00
2,0.1,1e2,1,2,20,11,11,11.00
2,0.1,1e2,2,1,20,11,11,11.00
2,0.1,1e2,2,2,20,11,11,11.00
2,0.1,1e3,1,1,20,11,12,11.10
2,0.1,1e3,1,2,20,11,11,11.00
2,0.1,1e3,2,1,20,11,11,11.00
2,0.1,1e3,2,2,20,11,11,11.00
2,0.1,1e4,1,1,20,12,13,12.20
2,0.1,1e4,1,2,20,12,13,12.30
2,0.1,1e4,2,1,20,10,13,12.00
2,0.1,1e4,2,2,20,12,13,12.05
2,0.1,1e5,1,1,20,11,18,15.95
2,0.1,1e5,1,2,20,15,18,17.15
2,0.1,1e5,2,1,20,10,18,15.80
2,0.1,1e5,2,2,20,10,18,16.05
2,0.1,1e6,1,1,20,10,19,14.45
2,0.1,1e6,1,2,20,11,19,15.70
2,0.1,1e6,2,1,20,11,19,16.85
2,0.1,1e6,2,2,20,11,19,14.80
2,0.1,1e7,1,1,20,13,16,15.05
2,0.1,1e7,1,2,20,14,17,15.50
2,0.1,1e7,2,1,20,14,17,15.25
2,0.1,1e7,2,2,20,14,16,15.45
2,0.1,1e8,1,1,20,9,9,9.00
2,0.1,1e8,1,2,20,9,9,9.00
2,0.1,1e8,2,1,20,9,9,9.00
2,0.1,1e8,2,2,20,9,9,9.00
2,0.15,1.,1,1,20,10,11,10.95
2,0.15,1.,1,2,20,11,11,11.00
2,0.15,1.,2,1,20,11,11,11.00
2,0.15,1.,2,2,20,10,11,10.95
2,0.15,1e1,1,1,20,11,11,11.00
2,0.15,1e1,1,2,20,11,11,11.00
2,0.15,1e1,2,1,20,11,11,11.00
2,0.15,1e1,2,2,20,11,11,11.00
2,0.15,1e2,1,1,20,11,11,11.00
2,0.15,1e2,1,2,20,11,11,11.00
2,0.15,1e2,2,1,20,11,11,11.00
2,0.15,1e2,2,2,20,11,11,11.00
2,0.15,1e3,1,1,20,11,12,11.20
2,0.15,1e3,1,2,20,11,12,11.25
2,0.15,1e3,2,1,20,11,12,11.40
2,0.15,1e3,2,2,20,11,12,11.25
2,0.15,1e4,1,1,20,12,13,12.30
2,0.15,1e4,1,2,20,12,14,12.65
2,0.15,1e4,2,1,20,12,13,12.70
2,0.15,1e4,2,2,20,12,13,12.55
2,0.15,1e5,1,1,20,15,19,17.10
2,0.15,1e5,1,2,20,11,18,16.65
2,0.15,1e5,2,1,20,16,19,17.30
2,0.15,1e5,2,2,20,16,19,17.15
2,0.15,1e6,1,1,20,11,19,15.50
2,0.15,1e6,1,2,20,12,19,15.60
2,0.15,1e6,2,1,20,12,19,16.60
2,0.15,1e6,2,2,20,11,19,15.15
2,0.15,1e7,1,1,20,14,17,15.25
2,0.15,1e7,1,2,20,14,17,15.60
2,0.15,1e7,2,1,20,14,17,15.50
2,0.15,1e7,2,2,20,14,17,15.50
2,0.15,1e8,1,1,20,9,10,9.05
2,0.15,1e8,1,2,20,9,9,9.00
2,0.15,1e8,2,1,20,9,9,9.00
2,0.15,1e8,2,2,20,9,9,9.00
2,0.2,1.,1,1,20,10,11,10.95
2,0.2,1.,1,2,20,11,11,11.00
2,0.2,1.,2,1,20,11,11,11.00
2,0.2,1.,2,2,20,11,11,11.00
2,0.2,1e1,1,1,20,11,11,11.00
2,0.2,1e1,1,2,20,11,11,11.00
2,0.2,1e1,2,1,20,11,11,11.00
2,0.2,1e1,2,2,20,11,11,11.00
2,0.2,1e2,1,1,20,11,11,11.00
2,0.2,1e2,1,2,20,11,11,11.00
2,0.2,1e2,2,1,20,11,11,11.00
2,0.2,1e2,2,2,20,11,11,11.00
2,0.2,1e3,1,1,20,11,13,11.70
2,0.2,1e3,1,2,20,11,12,11.45
2,0.2,1e3,2,1,20,11,12,11.35
2,0.2,1e3,2,2,20,11,12,11.40
2,0.2,1e4,1,1,20,12,14,12.75
2,0.2,1e4,1,2,20,12,13,12.85
2,0.2,1e4,2,1,20,12,14,12.85
2,0.2,1e4,2,2,20,12,14,13.00
2,0.2,1e5,1,1,20,16,19,17.30
2,0.2,1e5,1,2,20,16,19,17.55
2,0.2,1e5,2,1,20,11,19,17.35
2,0.2,1e5,2,2,20,16,18,17.35
2,0.2,1e6,1,1,20,12,19,17.60
2,0.2,1e6,1,2,20,12,19,15.35
2,0.2,1e6,2,1,20,12,19,15.75
2,0.2,1e6,2,2,20,12,19,17.35
2,0.2,1e7,1,1,20,14,17,15.75
2,0.2,1e7,1,2,20,15,17,16.15
2,0.2,1e7,2,1,20,14,18,15.90
2,0.2,1e7,2,2,20,14,18,15.90
2,0.2,1e8,1,1,20,9,10,9.15
2,0.2,1e8,1,2,20,9,10,9.05
2,0.2,1e8,2,1,20,9,10,9.10
2,0.2,1e8,2,2,20,9,10,9.05
2,0.25,1.,1,1,20,11,11,11.00
2,0.25,1.,1,2,20,10,11,10.95
2,0.25,1.,2,1,20,11,11,11.00
2,0.25,1.,2,2,20,11,11,11.00
2,0.25,1e1,1,1,20,11,11,11.00
2,0.25,1e1,1,2,20,11,11,11.00
2,0.25,1e1,2,1,20,11,11,11.00
2,0.25,1e1,2,2,20,11,11,11.00
2,0.25,1e2,1,1,20,11,12,11.05
2,0.25,1e2,1,2,20,11,12,11.05
2,0.25,1e2,2,1,20,11,11,11.00
2,0.25,1e2,2,2,20,11,11,11.00
2,0.25,1e3,1,1,20,11,13,11.80
2,0.25,1e3,1,2,20,11,12,11.40
2,0.25,1e3,2,1,20,11,13,11.70
2,0.25,1e3,2,2,20,11,12,11.75
2,0.25,1e4,1,1,20,10,14,12.95
2,0.25,1e4,1,2,20,12,14,13.15
2,0.25,1e4,2,1,20,12,15,13.30
2,0.25,1e4,2,2,20,13,15,13.35
2,0.25,1e5,1,1,20,11,19,17.60
2,0.25,1e5,1,2,20,16,19,17.75
2,0.25,1e5,2,1,20,16,19,17.55
2,0.25,1e5,2,2,20,11,19,17.45
2,0.25,1e6,1,1,20,11,19,17.35
2,0.25,1e6,1,2,20,11,19,17.10
2,0.25,1e6,2,1,20,12,19,16.25
2,0.25,1e6,2,2,20,12,19,17.70
2,0.25,1e7,1,1,20,14,17,15.80
2,0.25,1e7,1,2,20,15,17,16.25
2,0.25,1e7,2,1,20,9,17,15.85
2,0.25,1e7,2,2,20,14,18,16.05
2,0.25,1e8,1,1,20,9,10,9.25
2,0.25,1e8,1,2,20,9,10,9.20
2,0.25,1e8,2,1,20,9,10,9.20
2,0.25,1e8,2,2,20,9,10,9.20
2,0.3,1.,1,1,20,11,11,11.00
2,0.3,1.,1,2,20,11,12,11.05
2,0.3,1.,2,1,20,11,11,11.00
2,0.3,1.,2,2,20,11,11,11.00
2,0.3,1e1,1,1,20,11,11,11.00
2,0.3,1e1,1,2,20,11,11,11.00
2,0.3,1e1,2,1,20,11,11,11.00
2,0.3,1e1,2,2,20,11,11,11.00
2,0.3,1e2,1,1,20,11,12,11.05
2,0.3,1e2,1,2,20,11,12,11.05
2,0.3,1e2,2,1,20,11,11,11.00
2,0.3,1e2,2,2,20,11,12,11.10
2,0.3,1e3,1,1,20,11,13,12.05
2,0.3,1e3,1,2,20,11,13,11.90
2,0.3,1e3,2,1,20,11,13,11.95
2,0.3,1e3,2,2,20,11,13,12.05
2,0.3,1e4,1,1,20,12,15,13.50
2,0.3,1e4,1,2,20,12,15,13.50
2,0.3,1e4,2,1,20,13,16,13.80
2,0.3,1e4,2,2,20,11,15,13.65
2,0.3,1e5,1,1,20,16,19,17.85
2,0.3,1e5,1,2,20,11,19,17.55
2,0.3,1e5,2,1,20,12,19,17.35
2,0.3,1e5,2,2,20,16,19,17.75
2,0.3,1e6,1,1,20,13,20,17.95
2,0.3,1e6,1,2,20,13,19,17.30
2,0.3,1e6,2,1,20,12,19,17.15
2,0.3,1e6,2,2,20,12,20,17.25
2,0.3,1e7,1,1,20,15,18,16.40
2,0.3,1e7,1,2,20,9,19,15.90
2,0.3,1e7,2,1,20,16,18,16.75
2,0.3,1e7,2,2,20,15,18,16.35
2,0.3,1e8,1,1,20,9,11,9.65
2,0.3,1e8,1,2,20,9,10,9.55
2,0.3,1e8,2,1,20,9,10,9.25
2,0.3,1e8,2,2,20,9,10,9.55
3,0.0,1.,1,1,20,15,15,15.00
3,0.0,1.,1,2,20,15,15,15.00
3,0.0,1.,2,1,20,15,15,15.00
3,0.0,1.,2,2,20,15,15,15.00
3,0.0,1e1,1,1,20,23,23,23.00
3,0.0,1e1,1,2,20,23,23,23.00
3,0.0,1e1,2,1,20,23,23,23.00
3,0.0,1e1,2,2,20,23,23,23.00
3,0.0,1e2,1,1,20,23,23,23.00
3,0.0,1e2,1,2,20,23,23,23.00
3,0.0,1e2,2,1,20,23,23,23.00
3,0.0,1e2,2,2,20,23,23,23.00
3,0.0,1e3,1,1,20,26,26,26.00
3,0.0,1e3,1,2,20,26,26,26.00
3,0.0,1e3,2,1,20,26,26,26.00
3,0.0,1e3,2,2,20,26,26,26.00
3,0.0,1e4,1,1,20,35,35,35.00
3,0.0,1e4,1,2,20,35,35,35.00
3,0.0,1e4,2,1,20,35,35,35.00
3,0.0,1e4,2,2,20,35,35,35.00
3,0.0,1e5,1,1,20,36,36,36.00
3,0.0,1e5,1,2,20,36,36,36.00
3,0.0,1e5,2,1,20,36,36,36.00
3,0.0,1e5,2,2,20,36,36,36.00
3,0.0,1e6,1,1,20,38,38,38.00
3,0.0,1e6,1,2,20,38,38,38.00
3,0.0,1e6,2,1,20,38,38,38.00
3,0.0,1e6,2,2,20,38,38,38.00
3,0.0,1e7,1,1,20,31,31,31.00
3,0.0,1e7,1,2,20,31,31,31.00
3,0.0,1e7,2,1,20,31,31,31.00
3,0.0,1e7,2,2,20,31,31,31.00
3,0.0,1e8,1,1,20,17,17,17.00
3,0.0,1e8,1,2,20,17,17,17.00
3,0.0,1e8,2,1,20,17,17,17.00
3,0.0,1e8,2,2,20,17,17,17.00
3,0.05,1.,1,1,20,15,16,15.85
3,0.05,1.,1,2,20,15,16,15.90
3,0.05,1.,2,1,20,15,16,15.95
3,0.05,1.,2,2,20,15,16,15.90
3,0.05,1e1,1,1,20,23,23,23.00
3,0.05,1e1,1,2,20,23,23,23.00
3,0.05,1e1,2,1,20,22,23,22.95
3,0.05,1e1,2,2,20,23,23,23.00
3,0.05,1e2,1,1,20,23,24,23.05
3,0.05,1e2,1,2,20,23,23,23.00
3,0.05,1e2,2,1,20,23,23,23.00
3,0.05,1e2,2,2,20,23,23,23.00
3,0.05,1e3,1,1,20,26,30,27.50
3,0.05,1e3,1,2,20,26,29,27.65
3,0.05,1e3,2,1,20,26,29,27.20
3,0.05,1e3,2,2,20,26,30,27.45
3,0.05,1e4,1,1,20,36,39,37.45
3,0.05,1e4,1,2,20,32,38,36.95
3,0.05,1e4,2,1,20,35,39,36.70
3,0.05,1e4,2,2,20,31,39,36.50
3,0.05,1e5,1,1,20,37,39,37.75
3,0.05,1e5,1,2,20,36,39,37.60
3,0.05,1e5,2,1,20,37,38,37.85
3,0.05,1e5,2,2,20,36,39,37.55
3,0.05,1e6,1,1,20,36,39,38.85
3,0.05,1e6,1,2,20,37,39,38.70
3,0.05,1e6,2,1,20,37,39,38.80
3,0.05,1e6,2,2,20,36,39,38.70
3,0.05,1e7,1,1,20,31,38,34.30
3,0.05,1e7,1,2,20,31,38,32.85
3,0.05,1e7,2,1,20,31,38,32.90
3,0.05,1e7,2,2,20,31,33,32.10
3,0.05,1e8,1,1,20,18,23,18.45
3,0.05,1e8,1,2,20,18,23,18.25
3,0.05,1e8,2,1,20,18,21,18.15
3,0.05,1e8,2,2,20,18,23,19.20
3,0.1,1.,1,1,20,15,18,16.25
3,0.1,1.,1,2,20,15,17,16.50
3,0.1,1.,2,1,20,15,17,16.40
3,0.1,1.,2,2,20,15,17,16.30
3,0.1,1e1,1,1,20,23,23,23.00
3,0.1,1e1,1,2,20,22,23,22.95
3,0.1,1e1,2,1,20,23,23,23.00
3,0.1,1e1,2,2,20,22,23,22.95
3,0.1,1e2,1,1,20,23,24,23.10
3,0.1,1e2,1,2,20,22,24,23.20
3,0.1,1e2,2,1,20,23,24,23.20
3,0.1,1e2,2,2,20,23,24,23.25
3,0.1,1e3,1,1,20,25,30,27.95
3,0.1,1e3,1,2,20,26,30,28.05
3,0.1,1e3,2,1,20,26,29,27.20
3,0.1,1e3,2,2,20,23,31,27.90
3,0.1,1e4,1,1,20,31,39,37.35
3,0.1,1e4,1,2,20,32,39,36.40
3,0.1,1e4,2,1,20,32,39,37.55
3,0.1,1e4,2,2,20,33,39,37.70
3,0.1,1e5,1,1,20,37,40,38.25
3,0.1,1e5,1,2,20,37,41,38.35
3,0.1,1e5,2,1,20,37,40,38.25
3,0.1,1e5,2,2,20,37,41,38.45
3,0.1,1e6,1,1,20,37,40,38.55
3,0.1,1e6,1,2,20,36,40,38.30
3,0.1,1e6,2,1,20,36,40,38.50
3,0.1,1e6,2,2,20,36,40,38.45
3,0.1,1e7,1,1,20,32,38,34.00
3,0.1,1e7,1,2,20,32,38,34.70
3,0.1,1e7,2,1,20,31,38,34.15
3,0.1,1e7,2,2,20,32,38,32.60
3,0.1,1e8,1,1,20,18,24,20.40
3,0.1,1e8,1,2,20,18,24,19.05
3,0.1,1e8,2,1,20,18,25,19.65
3,0.1,1e8,2,2,20,18,24,20.15
3,0.15,1.,1,1,20,16,18,17.20
3,0.15,1.,1,2,20,16,18,16.95
3,0.15,1.,2,1,20,16,18,16.85
3,0.15,1.,2,2,20,16,18,16.80
3,0.15,1e1,1,1,20,22,23,22.95
3,0.15,1e1,1,2,20,22,23,22.95
3,0.15,1e1,2,1,20,23,23,23.00
3,0.15,1e1,2,2,20,23,23,23.00
3,0.15,1e2,1,1,20,23,25,23.50
3,0.15,1e2,1,2,20,23,25,23.70
3,0.15,1e2,2,1,20,23,25,23.60
3,0.15,1e2,2,2,20,23,25,23.75
3,0.15,1e3,1,1,20,26,31,29.25
3,0.15,1e3,1,2,20,25,31,28.40
3,0.15,1e3,2,1,20,24,33,28.20
3,0.15,1e3,2,2,20,26,31,28.10
3,0.15,1e4,1,1,20,34,40,38.25
3,0.15,1e4,1,2,20,33,40,37.95
3,0.15,1e4,2,1,20,33,39,37.25
3,0.15,1e4,2,2,20,37,39,38.40
3,0.15,1e5,1,1,20,37,40,38.55
3,0.15,1e5,1,2,20,37,40,38.45
3,0.15,1e5,2,1,20,37,42,39.00
3,0.15,1e5,2,2,20,38,40,38.60
3,0.15,1e6,1,1,20,36,40,38.75
3,0.15,1e6,1,2,20,37,40,38.70
3,0.15,1e6,2,1,20,36,40,38.55
3,0.15,1e6,2,2,20,37,40,38.75
3,0.15,1e7,1,1,20,32,39,33.95
3,0.15,1e7,1,2,20,21,38,33.00
3,0.15,1e7,2,1,20,32,38,34.05
3,0.15,1e7,2,2,20,32,40,34.85
3,0.15,1e8,1,1,20,18,26,20.45
3,0.15,1e8,1,2,20,18,25,20.35
3,0.15,1e8,2,1,20,18,25,20.65
3,0.15,1e8,2,2,20,18,25,19.20
3,0.2,1.,1,1,20,16,18,17.40
3,0.2,1.,1,2,20,16,20,17.80
3,0.2,1.,2,1,20,16,20,17.40
3,0.2,1.,2,2,20,16,20,17.85
3,0.2,1e1,1,1,20,22,23,22.95
3,0.2,1e1,1,2,20,22,23,22.95
3,0.2,1e1,2,1,20,23,23,23.00
3,0.2,1e1,2,2,20,22,23,22.95
3,0.2,1e2,1,1,20,23,25,24.10
3,0.2,1e2,1,2,20,23,25,24.25
3,0.2,1e2,2,1,20,23,26,24.45
3,0.2,1e2,2,2,20,23,26,24.45
3,0.2,1e3,1,1,20,28,32,29.80
3,0.2,1e3,1,2,20,28,33,29.60
3,0.2,1e3,2,1,20,27,32,29.35
3,0.2,1e3,2,2,20,27,34,29.55
3,0.2,1e4,1,1,20,38,40,39.00
3,0.2,1e4,1,2,20,34,41,38.25
3,0.2,1e4,2,1,20,34,40,37.70
3,0.2,1e4,2,2,20,33,40,38.45
3,0.2,1e5,1,1,20,38,43,39.15
3,0.2,1e5,1,2,20,38,42,39.60
3,0.2,1e5,2,1,20,38,42,39.45
3,0.2,1e5,2,2,20,38,42,39.10
3,0.2,1e6,1,1,20,37,43,39.80
3,0.2,1e6,1,2,20,38,42,39.45
3,0.2,1e6,2,1,20,37,41,39.00
3,0.2,1e6,2,2,20,37,42,39.00
3,0.2,1e7,1,1,20,20,39,33.50
3,0.2,1e7,1,2,20,22,40,34.35
3,0.2,1e7,2,1,20,32,39,34.65
3,0.2,1e7,2,2,20,21,39,34.50
3,0.2,1e8,1,1,20,18,27,20.90
3,0.2,1e8,1,2,20,18,27,21.70
3,0.2,1e8,2,1,20,18,26,21.40
3,0.2,1e8,2,2,20,18,27,19.85
3,0.25,1.,1,1,20,17,21,18.40
3,0.25,1.,1,2,20,17,21,18.30
3,0.25,1.,2,1,20,17,21,18.85
3,0.25,1.,2,2,20,17,20,18.30
3,0.25,1e1,1,1,20,22,23,22.90
3,0.25,1e1,1,2,20,22,24,23.10
3,0.25,1e1,2,1,20,22,23,22.95
3,0.25,1e1,2,2,20,22,24,22.95
3,0.25,1e2,1,1,20,23,25,24.30
3,0.25,1e2,1,2,20,23,27,24.60
3,0.25,1e2,2,1,20,23,26,24.80
3,0.25,1e2,2,2,20,24,26,24.45
3,0.25,1e3,1,1,20,24,33,30.15
3,0.25,1e3,1,2,20,28,35,30.55
3,0.25,1e3,2,1,20,26,33,29.60
3,0.25,1e3,2,2,20,26,35,30.50
3,0.25,1e4,1,1,20,36,41,39.40
3,0.25,1e4,1,2,20,35,41,39.05
3,0.25,1e4,2,1,20,33,42,39.25
3,0.25,1e4,2,2,20,34,42,39.35
3,0.25,1e5,1,1,20,35,43,40.15
3,0.25,1e5,1,2,20,39,43,40.20
3,0.25,1e5,2,1,20,38,42,39.85
3,0.25,1e5,2,2,20,39,42,40.60
3,0.25,1e6,1,1,20,37,41,38.45
3,0.25,1e6,1,2,20,37,42,39.30
3,0.25,1e6,2,1,20,37,43,39.40
3,0.25,1e6,2,2,20,37,41,39.15
3,0.25,1e7,1,1,20,20,40,34.95
3,0.25,1e7,1,2,20,33,41,36.60
3,0.25,1e7,2,1,20,22,40,34.65
3,0.25,1e7,2,2,20,23,40,35.35
3,0.25,1e8,1,1,20,18,29,23.15
3,0.25,1e8,1,2,20,18,28,20.50
3,0.25,1e8,2,1,20,18,30,22.05
3,0.25,1e8,2,2,20,18,28,21.75
3,0.3,1.,1,1,20,17,22,19.20
3,0.3,1.,1,2,20,17,22,18.90
3,0.3,1.,2,1,20,17,22,18.85
3,0.3,1.,2,2,20,18,23,19.55
3,0.3,1e1,1,1,20,22,25,23.15
3,0.3,1e1,1,2,20,23,24,23.30
3,0.3,1e1,2,1,20,22,24,23.00
3,0.3,1e1,2,2,20,22,24,23.10
3,0.3,1e2,1,1,20,24,27,25.45
3,0.3,1e2,1,2,20,23,26,24.50
3,0.3,1e2,2,1,20,23,27,24.65
3,0.3,1e2,2,2,20,24,27,25.15
3,0.3,1e3,1,1,20,27,35,31.05
3,0.3,1e3,1,2,20,27,36,31.25
3,0.3,1e3,2,1,20,27,35,31.00
3,0.3,1e3,2,2,20,28,37,31.45
3,0.3,1e4,1,1,20,39,42,40.55
3,0.3,1e4,1,2,20,34,43,39.65
3,0.3,1e4,2,1,20,35,42,39.85
3,0.3,1e4,2,2,20,33,42,39.45
3,0.3,1e5,1,1,20,38,43,40.50
3,0.3,1e5,1,2,20,39,44,41.00
3,0.3,1e5,2,1,20,39,43,41.00
3,0.3,1e5,2,2,20,38,43,40.70
3,0.3,1e6,1,1,20,37,43,39.60
3,0.3,1e6,1,2,20,37,44,39.60
3,0.3,1e6,2,1,20,38,44,40.55
3,0.3,1e6,2,2,20,38,44,40.75
3,0.3,1e7,1,1,20,22,41,35.40
3,0.3,1e7,1,2,20,22,40,34.45
3,0.3,1e7,2,1,20,23,41,35.50
3,0.3,1e7,2,2,20,22,41,35.55
3,0.3,1e8,1,1,20,18,32,24.90
3,0.3,1e8,1,2,20,18,30,23.75
3,0.3,1e8,2,1,20,18,29,23.00
3,0.3,1e8,2,2,20,18,31,22.35
7,0.0,1.,1,1,20,18,18,18.00
7,0.0,1.,1,2,20,18,18,18.00
7,0.0,1.,2,1,20,18,18,18.00
7,0.0,1.,2,2,20,18,18,18.00
7,0.0,1e1,1,1,20,43,43,43.00
7,0.0,1e1,1,2,20,43,43,43.00
7,0.0,1e1,2,1,20,43,43,43.00
7,0.0,1e1,2,2,20,43,43,43.00
7,0.0,1e2,1,1,20,68,68,68.00
7,0.0,1e2,1,2,20,68,68,68.00
7,0.0,1e2,2,1,20,68,68,68.00
7,0.0,1e2,2,2,20,68,68,68.00
7,0.0,1e3,1,1,20,80,80,80.00
7,0.0,1e3,1,2,20,80,80,80.00
7,0.0,1e3,2,1,20,80,80,80.00
7,0.0,1e3,2,2,20,80,80,80.00
7,0.0,1e4,1,1,20,85,85,85.00
7,0.0,1e4,1,2,20,85,85,85.00
7,0.0,1e4,2,1,20,85,85,85.00
7,0.0,1e4,2,2,20,85,85,85.00
7,0.0,1e5,1,1,20,95,95,95.00
7,0.0,1e5,1,2,20,95,95,95.00
7,0.0,1e5,2,1,20,95,95,95.00
7,0.0,1e5,2,2,20,95,95,95.00
7,0.0,1e6,1,1,20,90,90,90.00
7,0.0,1e6,1,2,20,90,90,90.00
7,0.0,1e6,2,1,20,90,90,90.00
7,0.0,1e6,2,2,20,90,90,90.00
7,0.0,1e7,1,1,20,71,71,71.00
7,0.0,1e7,1,2,20,71,71,71.00
7,0.0,1e7,2,1,20,71,71,71.00
7,0.0,1e7,2,2,20,71,71,71.00
7,0.0,1e8,1,1,20,46,46,46.00
7,0.0,1e8,1,2,20,46,46,46.00
7,0.0,1e8,2,1,20,46,46,46.00
7,0.0,1e8,2,2,20,46,46,46.00
7,0.05,1.,1,1,20,19,22,20.80
7,0.05,1.,1,2,20,19,23,20.95
7,0.05,1.,2,1,20,19,22,20.85
7,0.05,1.,2,2,20,19,22,20.40
7,0.05,1e1,1,1,20,43,47,45.15
7,0.05,1e1,1,2,20,43,47,44.85
7,0.05,1e1,2,1,20,43,49,45.55
7,0.05,1e1,2,2,20,42,48,45.50
7,0.05,1e2,1,1,20,69,78,73.30
7,0.05,1e2,1,2,20,70,76,72.80
7,0.05,1e2,2,1,20,70,78,73.10
7,0.05,1e2,2,2,20,69,76,72.40
7,0.05,1e3,1,1,20,87,96,91.60
7,0.05,1e3,1,2,20,89,95,91.65
7,0.05,1e3,2,1,20,85,94,90.30
7,0.05,1e3,2,2,20,86,95,91.40
7,0.05,1e4,1,1,20,96,107,99.60
7,0.05,1e4,1,2,20,95,106,99.75
7,0.05,1e4,2,1,20,94,103,98.35
7,0.05,1e4,2,2,20,95,106,98.60
7,0.05,1e5,1,1,20,93,108,100.70
7,0.05,1e5,1,2,20,96,106,102.50
7,0.05,1e5,2,1,20,97,108,103.70
7,0.05,1e5,2,2,20,94,107,103.25
7,0.05,1e6,1,1,20,91,103,98.55
7,0.05,1e6,1,2,20,90,103,96.25
7,0.05,1e6,2,1,20,91,103,97.50
7,0.05,1e6,2,2,20,91,102,96.50
7,0.05,1e7,1,1,20,78,86,81.90
7,0.05,1e7,1,2,20,79,93,83.25
7,0.05,1e7,2,1,20,78,94,83.00
7,0.05,1e7,2,2,20,79,92,83.35
7,0.05,1e8,1,1,20,47,64,53.95
7,0.05,1e8,1,2,20,48,63,56.35
7,0.05,1e8,2,1,20,47,63,57.75
7,0.05,1e8,2,2,20,47,64,57.90
7,0.1,1.,1,1,20,20,25,22.15
7,0.1,1.,1,2,20,21,25,22.70
7,0.1,1.,2,1,20,21,24,22.45
7,0.1,1.,2,2,20,20,24,22.30
7,0.1,1e1,1,1,20,42,50,47.35
7,0.1,1e1,1,2,20,41,50,46.25
7,0.1,1e1,2,1,20,40,53,46.90
7,0.1,1e1,2,2,20,42,52,46.95
7,0.1,1e2,1,1,20,72,84,76.20
7,0.1,1e2,1,2,20,70,85,76.10
7,0.1,1e2,2,1,20,71,80,75.85
7,0.1,1e2,2,2,20,71,85,76.10
7,0.1,1e3,1,1,20,90,103,95.35
7,0.1,1e3,1,2,20,90,100,95.45
7,0.1,1e3,2,1,20,91,102,97.20
7,0.1,1e3,2,2,20,88,101,95.50
7,0.1,1e4,1,1,20,97,111,106.00
7,0.1,1e4,1,2,20,94,107,102.25
7,0.1,1e4,2,1,20,97,113,105.05
7,0.1,1e4,2,2,20,100,117,105.15
7,0.1,1e5,1,1,20,101,116,109.30
7,0.1,1e5,1,2,20,102,119,108.55
7,0.1,1e5,2,1,20,104,114,109.10
7,0.1,1e5,2,2,20,103,117,109.25
7,0.1,1e6,1,1,20,89,112,102.65
7,0.1,1e6,1,2,20,96,111,103.50
7,0.1,1e6,2,1,20,95,107,100.60
7,0.1,1e6,2,2,20,93,114,102.80
7,0.1,1e7,1,1,20,78,97,87.50
7,0.1,1e7,1,2,20,82,102,86.90
7,0.1,1e7,2,1,20,83,96,88.05
7,0.1,1e7,2,2,20,74,98,85.75
7,0.1,1e8,1,1,20,51,68,60.95
7,0.1,1e8,1,2,20,49,66,59.65
7,0.1,1e8,2,1,20,51,70,60.35
7,0.1,1e8,2,2,20,49,67,54.95
7,0.15,1.,1,1,20,21,27,23.90
7,0.15,1.,1,2,20,21,26,22.95
7,0.15,1.,2,1,20,22,26,23.80
7,0.15,1.,2,2,20,22,25,23.50
7,0.15,1e1,1,1,20,41,58,49.30
7,0.15,1e1,1,2,20,42,55,48.35
7,0.15,1e1,2,1,20,41,55,47.45
7,0.15,1e1,2,2,20,41,57,49.00
7,0.15,1e2,1,1,20,72,89,79.55
7,0.15,1e2,1,2,20,70,89,80.50
7,0.15,1e2,2,1,20,70,92,78.30
7,0.15,1e2,2,2,20,73,90,80.40
7,0.15,1e3,1,1,20,88,113,101.00
7,0.15,1e3,1,2,20,91,118,103.60
7,0.15,1e3,2,1,20,95,112,100.35
7,0.15,1e3,2,2,20,87,105,98.80
7,0.15,1e4,1,1,20,95,133,110.85
7,0.15,1e4,1,2,20,99,126,109.35
7,0.15,1e4,2,1,20,104,123,111.25
7,0.15,1e4,2,2,20,103,121,112.15
7,0.15,1e5,1,1,20,96,127,114.65
7,0.15,1e5,1,2,20,104,124,114.35
7,0.15,1e5,2,1,20,104,133,114.05
7,0.15,1e5,2,2,20,107,125,115.80
7,0.15,1e6,1,1,20,103,126,113.30
7,0.15,1e6,1,2,20,97,122,109.55
7,0.15,1e6,2,1,20,97,118,107.60
7,0.15,1e6,2,2,20,95,124,109.00
7,0.15,1e7,1,1,20,84,107,94.15
7,0.15,1e7,1,2,20,78,100,89.15
7,0.15,1e7,2,1,20,75,106,91.50
7,0.15,1e7,2,2,20,75,104,92.70
7,0.15,1e8,1,1,20,48,71,60.45
7,0.15,1e8,1,2,20,50,75,59.05
7,0.15,1e8,2,1,20,52,73,63.40
7,0.15,1e8,2,2,20,51,75,62.20
7,0.2,1.,1,1,20,22,28,26.10
7,0.2,1.,1,2,20,22,30,25.85
7,0.2,1.,2,1,20,24,31,25.80
7,0.2,1.,2,2,20,22,30,25.65
7,0.2,1e1,1,1,20,44,62,50.80
7,0.2,1e1,1,2,20,42,68,52.65
7,0.2,1e1,2,1,20,42,61,53.60
7,0.2,1e1,2,2,20,40,60,49.80
7,0.2,1e2,1,1,20,77,97,84.50
7,0.2,1e2,1,2,20,76,100,88.10
7,0.2,1e2,2,1,20,72,92,85.00
7,0.2,1e2,2,2,20,75,98,84.60
7,0.2,1e3,1,1,20,97,125,110.45
7,0.2,1e3,1,2,20,95,120,106.60
7,0.2,1e3,2,1,20,96,128,108.00
7,0.2,1e3,2,2,20,95,130,108.90
7,0.2,1e4,1,1,20,109,146,117.80
7,0.2,1e4,1,2,20,100,144,119.95
7,0.2,1e4,2,1,20,98,150,114.80
7,0.2,1e4,2,2,20,100,127,114.20
7,0.2,1e5,1,1,20,102,99999,5112.70
7,0.2,1e5,1,2,20,108,134,120.35
7,0.2,1e5,2,1,20,108,147,123.50
7,0.2,1e5,2,2,20,109,149,124.60
7,0.2,1e6,1,1,20,100,136,111.90
7,0.2,1e6,1,2,20,104,99999,5111.15
7,0.2,1e6,2,1,20,100,136,116.90
7,0.2,1e6,2,2,20,104,99999,5110.40
7,0.2,1e7,1,1,20,85,118,96.75
7,0.2,1e7,1,2,20,79,120,97.00
7,0.2,1e7,2,1,20,81,109,94.80
7,0.2,1e7,2,2,20,81,117,95.30
7,0.2,1e8,1,1,20,51,79,65.85
7,0.2,1e8,1,2,20,52,77,64.25
7,0.2,1e8,2,1,20,52,81,64.45
7,0.2,1e8,2,2,20,53,79,66.75
7,0.25,1.,1,1,20,23,31,27.35
7,0.25,1.,1,2,20,24,32,27.25
7,0.25,1.,2,1,20,23,32,27.05
7,0.25,1.,2,2,20,22,32,27.25
7,0.25,1e1,1,1,20,40,66,54.50
7,0.25,1e1,1,2,20,47,73,56.90
7,0.25,1e1,2,1,20,36,68,52.85
7,0.25,1e1,2,2,20,47,68,54.05
7,0.25,1e2,1,1,20,79,104,89.80
7,0.25,1e2,1,2,20,76,108,92.25
7,0.25,1e2,2,1,20,78,104,89.90
7,0.25,1e2,2,2,20,75,100,87.55
7,0.25,1e3,1,1,20,91,119,109.15
7,0.25,1e3,1,2,20,96,144,117.45
7,0.25,1e3,2,1,20,96,140,112.20
7,0.25,1e3,2,2,20,93,132,113.60
7,0.25,1e4,1,1,20,104,99999,5116.65
7,0.25,1e4,1,2,20,106,99999,5119.35
7,0.25,1e4,2,1,20,105,99999,5118.65
7,0.25,1e4,2,2,20,108,99999,5118.45
7,0.25,1e5,1,1,20,111,99999,15104.35
7,0.25,1e5,1,2,20,112,99999,10120.25
7,0.25,1e5,2,1,20,107,99999,5111.90
7,0.25,1e5,2,2,20,99,99999,5118.50
7,0.25,1e6,1,1,20,104,99999,5112.75
7,0.25,1e6,1,2,20,100,99999,5116.65
7,0.25,1e6,2,1,20,102,99999,10106.00
7,0.25,1e6,2,2,20,106,99999,5120.90
7,0.25,1e7,1,1,20,86,125,103.05
7,0.25,1e7,1,2,20,70,130,103.30
7,0.25,1e7,2,1,20,84,118,98.50
7,0.25,1e7,2,2,20,94,120,106.45
7,0.25,1e8,1,1,20,53,88,66.40
7,0.25,1e8,1,2,20,58,85,70.95
7,0.25,1e8,2,1,20,55,82,67.55
7,0.25,1e8,2,2,20,56,91,71.35
7,0.3,1.,1,1,20,27,34,29.65
7,0.3,1.,1,2,20,26,35,29.25
7,0.3,1.,2,1,20,25,37,30.00
7,0.3,1.,2,2,20,25,35,30.35
7,0.3,1e1,1,1,20,42,80,57.45
7,0.3,1e1,1,2,20,43,76,54.00
7,0.3,1e1,2,1,20,40,77,55.65
7,0.3,1e1,2,2,20,41,75,56.70
7,0.3,1e2,1,1,20,77,116,97.50
7,0.3,1e2,1,2,20,76,112,96.20
7,0.3,1e2,2,1,20,82,115,97.35
7,0.3,1e2,2,2,20,74,123,98.40
7,0.3,1e3,1,1,20,91,99999,10105.85
7,0.3,1e3,1,2,20,108,99999,10111.85
7,0.3,1e3,2,1,20,90,144,112.45
7,0.3,1e3,2,2,20,89,99999,5113.20
7,0.3,1e4,1,1,20,108,99999,25094.75
7,0.3,1e4,1,2,20,96,99999,15109.60
7,0.3,1e4,2,1,20,99,99999,10119.30
7,0.3,1e4,2,2,20,101,99999,20102.45
7,0.3,1e5,1,1,20,108,99999,15108.80
7,0.3,1e5,1,2,20,124,99999,50067.70
7,0.3,1e5,2,1,20,111,99999,20101.75
7,0.3,1e5,2,2,20,117,99999,35088.35
7,0.3,1e6,1,1,20,110,99999,25096.55
7,0.3,1e6,1,2,20,99,99999,20100.70
7,0.3,1e6,2,1,20,102,99999,30084.00
7,0.3,1e6,2,2,20,97,99999,35083.25
7,0.3,1e7,1,1,20,71,139,104.60
7,0.3,1e7,1,2,20,84,143,108.60
7,0.3,1e7,2,1,20,91,127,107.75
7,0.3,1e7,2,2,20,86,132,109.20
7,0.3,1e8,1,1,20,51,82,68.10
7,0.3,1e8,1,2,20,57,93,72.25
7,0.3,1e8,2,1,20,59,101,73.15
7,0.3,1e8,2,2,20,57,101,70.70


==> results/struct_2d_SRich_nonstat/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,15,15,15.00
2,0.0,1.,1,2,20,13,13,13.00
2,0.0,1.,2,1,20,15,15,15.00
2,0.0,1.,2,2,20,13,13,13.00
2,0.0,1e1,1,1,20,16,16,16.00
2,0.0,1e1,1,2,20,13,13,13.00
2,0.0,1e1,2,1,20,16,16,16.00
2,0.0,1e1,2,2,20,13,13,13.00
2,0.0,1e2,1,1,20,16,16,16.00
2,0.0,1e2,1,2,20,14,14,14.00
2,0.0,1e2,2,1,20,16,16,16.00
2,0.0,1e2,2,2,20,14,14,14.00
2,0.0,1e3,1,1,20,15,15,15.00
2,0.0,1e3,1,2,20,14,14,14.00
2,0.0,1e3,2,1,20,15,15,15.00
2,0.0,1e3,2,2,20,14,14,14.00
2,0.0,1e4,1,1,20,15,15,15.00
2,0.0,1e4,1,2,20,12,12,12.00
2,0.0,1e4,2,1,20,15,15,15.00
2,0.0,1e4,2,2,20,12,12,12.00
2,0.0,1e5,1,1,20,14,14,14.00
2,0.0,1e5,1,2,20,12,12,12.00
2,0.0,1e5,2,1,20,14,14,14.00
2,0.0,1e5,2,2,20,12,12,12.00
2,0.0,1e6,1,1,20,14,14,14.00
2,0.0,1e6,1,2,20,12,12,12.00
2,0.0,1e6,2,1,20,14,14,14.00
2,0.0,1e6,2,2,20,12,12,12.00
2,0.0,1e7,1,1,20,14,14,14.00
2,0.0,1e7,1,2,20,12,12,12.00
2,0.0,1e7,2,1,20,14,14,14.00
2,0.0,1e7,2,2,20,12,12,12.00
2,0.0,1e8,1,1,20,14,14,14.00
2,0.0,1e8,1,2,20,12,12,12.00
2,0.0,1e8,2,1,20,14,14,14.00
2,0.0,1e8,2,2,20,12,12,12.00
2,0.05,1.,1,1,20,15,15,15.00
2,0.05,1.,1,2,20,13,14,13.05
2,0.05,1.,2,1,20,15,15,15.00
2,0.05,1.,2,2,20,13,13,13.00
2,0.05,1e1,1,1,20,15,16,15.75
2,0.05,1e1,1,2,20,13,14,13.45
2,0.05,1e1,2,1,20,15,16,15.80
2,0.05,1e1,2,2,20,13,14,13.40
2,0.05,1e2,1,1,20,15,16,15.45
2,0.05,1e2,1,2,20,13,14,13.65
2,0.05,1e2,2,1,20,15,16,15.45
2,0.05,1e2,2,2,20,13,14,13.70
2,0.05,1e3,1,1,20,14,15,14.95
2,0.05,1e3,1,2,20,13,14,13.40
2,0.05,1e3,2,1,20,15,15,15.00
2,0.05,1e3,2,2,20,12,14,13.55
2,0.05,1e4,1,1,20,15,15,15.00
2,0.05,1e4,1,2,20,12,13,12.25
2,0.05,1e4,2,1,20,14,15,14.75
2,0.05,1e4,2,2,20,12,13,12.25
2,0.05,1e5,1,1,20,14,14,14.00
2,0.05,1e5,1,2,20,12,13,12.05
2,0.05,1e5,2,1,20,14,14,14.00
2,0.05,1e5,2,2,20,12,13,12.10
2,0.05,1e6,1,1,20,14,14,14.00
2,0.05,1e6,1,2,20,12,12,12.00
2,0.05,1e6,2,1,20,14,14,14.00
2,0.05,1e6,2,2,20,12,12,12.00
2,0.05,1e7,1,1,20,14,14,14.00
2,0.05,1e7,1,2,20,12,12,12.00
2,0.05,1e7,2,1,20,14,14,14.00
2,0.05,1e7,2,2,20,12,12,12.00
2,0.05,1e8,1,1,20,13,14,13.50
2,0.05,1e8,1,2,20,12,12,12.00
2,0.05,1e8,2,1,20,13,14,13.70
2,0.05,1e8,2,2,20,12,12,12.00
2,0.1,1.,1,1,20,15,16,15.30
2,0.1,1.,1,2,20,13,14,13.25
2,0.1,1.,2,1,20,15,16,15.30
2,0.1,1.,2,2,20,13,14,13.30
2,0.1,1e1,1,1,20,15,17,15.85
2,0.1,1e1,1,2,20,13,14,13.45
2,0.1,1e1,2,1,20,15,16,15.75
2,0.1,1e1,2,2,20,13,14,13.45
2,0.1,1e2,1,1,20,15,16,15.60
2,0.1,1e2,1,2,20,13,14,13.65
2,0.1,1e2,2,1,20,15,16,15.65
2,0.1,1e2,2,2,20,12,14,13.65
2,0.1,1e3,1,1,20,15,16,15.30
2,0.1,1e3,1,2,20,12,14,13.25
2,0.1,1e3,2,1,20,15,16,15.10
2,0.1,1e3,2,2,20,12,14,13.55
2,0.1,1e4,1,1,20,14,15,14.80
2,0.1,1e4,1,2,20,12,13,12.40
2,0.1,1e4,2,1,20,14,15,14.90
2,0.1,1e4,2,2,20,12,14,12.40
2,0.1,1e5,1,1,20,14,14,14.00
2,0.1,1e5,1,2,20,12,13,12.15
2,0.1,1e5,2,1,20,14,15,14.05
2,0.1,1e5,2,2,20,12,13,12.20
2,0.1,1e6,1,1,20,13,14,13.95
2,0.1,1e6,1,2,20,12,13,12.05
2,0.1,1e6,2,1,20,13,14,13.85
2,0.1,1e6,2,2,20,12,12,12.00
2,0.1,1e7,1,1,20,13,14,13.80
2,0.1,1e7,1,2,20,11,12,11.95
2,0.1,1e7,2,1,20,13,14,13.70
2,0.1,1e7,2,2,20,12,12,12.00
2,0.1,1e8,1,1,20,13,14,13.50
2,0.1,1e8,1,2,20,12,12,12.00
2,0.1,1e8,2,1,20,13,14,13.55
2,0.1,1e8,2,2,20,12,12,12.00
2,0.15,1.,1,1,20,15,16,15.65
2,0.15,1.,1,2,20,13,14,13.65
2,0.15,1.,2,1,20,15,17,15.60
2,0.15,1.,2,2,20,13,14,13.55
2,0.15,1e1,1,1,20,15,17,15.85
2,0.15,1e1,1,2,20,13,14,13.65
2,0.15,1e1,2,1,20,15,17,15.70
2,0.15,1e1,2,2,20,13,14,13.60
2,0.15,1e2,1,1,20,15,17,15.60
2,0.15,1e2,1,2,20,13,14,13.65
2,0.15,1e2,2,1,20,15,17,15.85
2,0.15,1e2,2,2,20,13,14,13.60
2,0.15,1e3,1,1,20,15,16,15.20
2,0.15,1e3,1,2,20,12,14,13.60
2,0.15,1e3,2,1,20,15,16,15.25
2,0.15,1e3,2,2,20,13,14,13.45
2,0.15,1e4,1,1,20,14,15,14.95
2,0.15,1e4,1,2,20,12,14,12.40
2,0.15,1e4,2,1,20,14,15,14.85
2,0.15,1e4,2,2,20,12,14,12.50
2,0.15,1e5,1,1,20,14,15,14.20
2,0.15,1e5,1,2,20,12,13,12.15
2,0.15,1e5,2,1,20,14,15,14.40
2,0.15,1e5,2,2,20,12,13,12.20
2,0.15,1e6,1,1,20,14,15,14.05
2,0.15,1e6,1,2,20,12,13,12.20
2,0.15,1e6,2,1,20,13,14,13.90
2,0.15,1e6,2,2,20,12,13,12.10
2,0.15,1e7,1,1,20,13,14,13.85
2,0.15,1e7,1,2,20,12,12,12.00
2,0.15,1e7,2,1,20,13,14,13.70
2,0.15,1e7,2,2,20,12,12,12.00
2,0.15,1e8,1,1,20,13,14,13.35
2,0.15,1e8,1,2,20,11,12,11.95
2,0.15,1e8,2,1,20,13,14,13.55
2,0.15,1e8,2,2,20,12,12,12.00
2,0.2,1.,1,1,20,15,17,15.75
2,0.2,1.,1,2,20,13,14,13.80
2,0.2,1.,2,1,20,15,16,15.80
2,0.2,1.,2,2,20,13,14,13.75
2,0.2,1e1,1,1,20,15,16,15.60
2,0.2,1e1,1,2,20,13,14,13.55
2,0.2,1e1,2,1,20,15,17,15.75
2,0.2,1e1,2,2,20,13,14,13.75
2,0.2,1e2,1,1,20,15,16,15.50
2,0.2,1e2,1,2,20,13,14,13.65
2,0.2,1e2,2,1,20,15,17,15.65
2,0.2,1e2,2,2,20,13,14,13.60
2,0.2,1e3,1,1,20,15,16,15.10
2,0.2,1e3,1,2,20,13,14,13.45
2,0.2,1e3,2,1,20,15,16,15.20
2,0.2,1e3,2,2,20,13,14,13.70
2,0.2,1e4,1,1,20,14,16,15.00
2,0.2,1e4,1,2,20,12,14,12.85
2,0.2,1e4,2,1,20,14,16,14.95
2,0.2,1e4,2,2,20,12,14,12.85
2,0.2,1e5,1,1,20,14,15,14.45
2,0.2,1e5,1,2,20,12,14,12.40
2,0.2,1e5,2,1,20,13,15,14.20
2,0.2,1e5,2,2,20,12,13,12.25
2,0.2,1e6,1,1,20,13,14,13.85
2,0.2,1e6,1,2,20,12,13,12.05
2,0.2,1e6,2,1,20,13,15,13.95
2,0.2,1e6,2,2,20,12,13,12.10
2,0.2,1e7,1,1,20,13,15,13.90
2,0.2,1e7,1,2,20,12,13,12.10
2,0.2,1e7,2,1,20,13,14,13.65
2,0.2,1e7,2,2,20,12,13,12.15
2,0.2,1e8,1,1,20,13,14,13.40
2,0.2,1e8,1,2,20,12,13,12.05
2,0.2,1e8,2,1,20,13,14,13.40
2,0.2,1e8,2,2,20,12,12,12.00
2,0.25,1.,1,1,20,15,17,16.25
2,0.25,1.,1,2,20,13,14,13.80
2,0.25,1.,2,1,20,15,16,15.75
2,0.25,1.,2,2,20,13,14,13.85
2,0.25,1e1,1,1,20,15,17,15.95
2,0.25,1e1,1,2,20,13,15,13.95
2,0.25,1e1,2,1,20,15,17,15.70
2,0.25,1e1,2,2,20,13,14,13.80
2,0.25,1e2,1,1,20,15,17,15.85
2,0.25,1e2,1,2,20,13,14,13.75
2,0.25,1e2,2,1,20,15,17,15.50
2,0.25,1e2,2,2,20,13,14,13.60
2,0.25,1e3,1,1,20,15,17,15.25
2,0.25,1e3,1,2,20,13,14,13.65
2,0.25,1e3,2,1,20,15,17,15.30
2,0.25,1e3,2,2,20,13,14,13.80
2,0.25,1e4,1,1,20,14,17,15.10
2,0.25,1e4,1,2,20,12,14,13.00
2,0.25,1e4,2,1,20,14,16,15.05
2,0.25,1e4,2,2,20,12,14,13.30
2,0.25,1e5,1,1,20,13,15,14.50
2,0.25,1e5,1,2,20,12,14,12.80
2,0.25,1e5,2,1,20,13,15,14.60
2,0.25,1e5,2,2,20,12,14,12.35
2,0.25,1e6,1,1,20,13,15,13.95
2,0.25,1e6,1,2,20,12,13,12.15
2,0.25,1e6,2,1,20,13,15,13.95
2,0.25,1e6,2,2,20,12,14,12.40
2,0.25,1e7,1,1,20,13,15,13.90
2,0.25,1e7,1,2,20,12,13,12.10
2,0.25,1e7,2,1,20,13,15,13.90
2,0.25,1e7,2,2,20,12,12,12.00
2,0.25,1e8,1,1,20,13,14,13.40
2,0.25,1e8,1,2,20,12,12,12.00
2,0.25,1e8,2,1,20,13,14,13.65
2,0.25,1e8,2,2,20,12,13,12.15
2,0.3,1.,1,1,20,15,19,16.25
2,0.3,1.,1,2,20,13,15,13.95
2,0.3,1.,2,1,20,15,19,16.55
2,0.3,1.,2,2,20,13,14,13.90
2,0.3,1e1,1,1,20,15,18,16.20
2,0.3,1e1,1,2,20,13,14,13.75
2,0.3,1e1,2,1,20,15,20,16.30
2,0.3,1e1,2,2,20,13,14,13.70
2,0.3,1e2,1,1,20,15,17,16.15
2,0.3,1e2,1,2,20,13,14,13.55
2,0.3,1e2,2,1,20,15,19,16.00
2,0.3,1e2,2,2,20,13,14,13.75
2,0.3,1e3,1,1,20,15,17,15.60
2,0.3,1e3,1,2,20,12,14,13.60
2,0.3,1e3,2,1,20,15,16,15.55
2,0.3,1e3,2,2,20,12,15,13.70
2,0.3,1e4,1,1,20,13,17,15.15
2,0.3,1e4,1,2,20,12,14,13.55
2,0.3,1e4,2,1,20,14,16,15.00
2,0.3,1e4,2,2,20,13,14,13.45
2,0.3,1e5,1,1,20,14,16,14.70
2,0.3,1e5,1,2,20,12,14,12.75
2,0.3,1e5,2,1,20,14,15,14.65
2,0.3,1e5,2,2,20,12,14,12.65
2,0.3,1e6,1,1,20,13,15,13.80
2,0.3,1e6,1,2,20,12,14,12.60
2,0.3,1e6,2,1,20,13,15,14.30
2,0.3,1e6,2,2,20,12,14,12.40
2,0.3,1e7,1,1,20,13,15,14.00
2,0.3,1e7,1,2,20,12,14,12.35
2,0.3,1e7,2,1,20,13,15,13.80
2,0.3,1e7,2,2,20,12,14,12.35
2,0.3,1e8,1,1,20,13,14,13.45
2,0.3,1e8,1,2,20,12,13,12.20
2,0.3,1e8,2,1,20,13,15,13.65
2,0.3,1e8,2,2,20,12,13,12.20
2,0.35,1.,1,1,20,16,20,17.10
2,0.35,1.,1,2,20,13,19,14.30
2,0.35,1.,2,1,20,16,19,17.05
2,0.35,1.,2,2,20,13,15,13.90
2,0.35,1e1,1,1,20,15,20,17.25
2,0.35,1e1,1,2,20,14,16,14.40
2,0.35,1e1,2,1,20,15,20,16.50
2,0.35,1e1,2,2,20,13,15,13.90
2,0.35,1e2,1,1,20,15,18,15.70
2,0.35,1e2,1,2,20,13,15,13.70
2,0.35,1e2,2,1,20,15,18,16.00
2,0.35,1e2,2,2,20,13,15,13.75
2,0.35,1e3,1,1,20,15,18,15.55
2,0.35,1e3,1,2,20,13,16,13.85
2,0.35,1e3,2,1,20,15,18,15.95
2,0.35,1e3,2,2,20,12,16,13.60
2,0.35,1e4,1,1,20,15,17,15.30
2,0.35,1e4,1,2,20,12,15,13.35
2,0.35,1e4,2,1,20,15,17,15.60
2,0.35,1e4,2,2,20,12,9999,512.85
2,0.35,1e5,1,1,20,14,16,14.75
2,0.35,1e5,1,2,20,12,14,12.60
2,0.35,1e5,2,1,20,14,17,15.10
2,0.35,1e5,2,2,20,12,14,12.95
2,0.35,1e6,1,1,20,13,15,14.15
2,0.35,1e6,1,2,20,12,16,12.75
2,0.35,1e6,2,1,20,13,15,14.45
2,0.35,1e6,2,2,20,12,15,12.90
2,0.35,1e7,1,1,20,13,15,13.75
2,0.35,1e7,1,2,20,12,14,12.50
2,0.35,1e7,2,1,20,13,15,13.70
2,0.35,1e7,2,2,20,12,14,12.50
2,0.35,1e8,1,1,20,13,15,13.75
2,0.35,1e8,1,2,20,11,14,12.20
2,0.35,1e8,2,1,20,13,14,13.35
2,0.35,1e8,2,2,20,12,14,12.30
3,0.0,1.,1,1,20,27,27,27.00
3,0.0,1.,1,2,20,22,22,22.00
3,0.0,1.,2,1,20,27,27,27.00
3,0.0,1.,2,2,20,22,22,22.00
3,0.0,1e1,1,1,20,29,29,29.00
3,0.0,1e1,1,2,20,26,26,26.00
3,0.0,1e1,2,1,20,29,29,29.00
3,0.0,1e1,2,2,20,26,26,26.00
3,0.0,1e2,1,1,20,30,30,30.00
3,0.0,1e2,1,2,20,24,24,24.00
3,0.0,1e2,2,1,20,30,30,30.00
3,0.0,1e2,2,2,20,24,24,24.00
3,0.0,1e3,1,1,20,28,28,28.00
3,0.0,1e3,1,2,20,22,22,22.00
3,0.0,1e3,2,1,20,28,28,28.00
3,0.0,1e3,2,2,20,22,22,22.00
3,0.0,1e4,1,1,20,27,27,27.00
3,0.0,1e4,1,2,20,20,20,20.00
3,0.0,1e4,2,1,20,27,27,27.00
3,0.0,1e4,2,2,20,20,20,20.00
3,0.0,1e5,1,1,20,27,27,27.00
3,0.0,1e5,1,2,20,20,20,20.00
3,0.0,1e5,2,1,20,27,27,27.00
3,0.0,1e5,2,2,20,20,20,20.00
3,0.0,1e6,1,1,20,23,23,23.00
3,0.0,1e6,1,2,20,20,20,20.00
3,0.0,1e6,2,1,20,23,23,23.00
3,0.0,1e6,2,2,20,20,20,20.00
3,0.0,1e7,1,1,20,23,23,23.00
3,0.0,1e7,1,2,20,19,19,19.00
3,0.0,1e7,2,1,20,23,23,23.00
3,0.0,1e7,2,2,20,19,19,19.00
3,0.0,1e8,1,1,20,22,22,22.00
3,0.0,1e8,1,2,20,19,19,19.00
3,0.0,1e8,2,1,20,22,22,22.00
3,0.0,1e8,2,2,20,19,19,19.00
3,0.05,1.,1,1,20,28,29,28.95
3,0.05,1.,1,2,20,24,25,24.95
3,0.05,1.,2,1,20,28,29,28.85
3,0.05,1.,2,2,20,24,26,25.00
3,0.05,1e1,1,1,20,29,31,30.10
3,0.05,1e1,1,2,20,24,27,25.75
3,0.05,1e1,2,1,20,29,31,30.05
3,0.05,1e1,2,2,20,24,27,25.60
3,0.05,1e2,1,1,20,29,31,29.70
3,0.05,1e2,1,2,20,23,27,25.00
3,0.05,1e2,2,1,20,29,31,29.80
3,0.05,1e2,2,2,20,23,26,24.70
3,0.05,1e3,1,1,20,28,29,28.95
3,0.05,1e3,1,2,20,21,24,23.10
3,0.05,1e3,2,1,20,28,29,28.90
3,0.05,1e3,2,2,20,21,25,23.75
3,0.05,1e4,1,1,20,27,28,27.25
3,0.05,1e4,1,2,20,21,24,22.05
3,0.05,1e4,2,1,20,27,29,27.60
3,0.05,1e4,2,2,20,21,24,22.10
3,0.05,1e5,1,1,20,26,27,26.90
3,0.05,1e5,1,2,20,20,21,20.95
3,0.05,1e5,2,1,20,26,27,26.90
3,0.05,1e5,2,2,20,20,21,20.70
3,0.05,1e6,1,1,20,24,27,25.25
3,0.05,1e6,1,2,20,19,21,20.05
3,0.05,1e6,2,1,20,24,27,25.30
3,0.05,1e6,2,2,20,20,21,20.25
3,0.05,1e7,1,1,20,23,25,23.90
3,0.05,1e7,1,2,20,19,20,19.85
3,0.05,1e7,2,1,20,23,25,24.30
3,0.05,1e7,2,2,20,19,20,19.80
3,0.05,1e8,1,1,20,23,24,23.15
3,0.05,1e8,1,2,20,17,20,18.65
3,0.05,1e8,2,1,20,23,24,23.05
3,0.05,1e8,2,2,20,18,20,18.95
3,0.1,1.,1,1,20,29,31,29.65
3,0.1,1.,1,2,20,24,26,25.20
3,0.1,1.,2,1,20,29,31,29.90
3,0.1,1.,2,2,20,24,27,25.25
3,0.1,1e1,1,1,20,29,31,30.30
3,0.1,1e1,1,2,20,25,27,26.15
3,0.1,1e1,2,1,20,29,31,30.35
3,0.1,1e1,2,2,20,25,28,26.20
3,0.1,1e2,1,1,20,29,31,29.90
3,0.1,1e2,1,2,20,24,27,24.95
3,0.1,1e2,2,1,20,29,31,29.85
3,0.1,1e2,2,2,20,24,27,25.25
3,0.1,1e3,1,1,20,28,30,29.30
3,0.1,1e3,1,2,20,22,25,23.90
3,0.1,1e3,2,1,20,28,30,29.20
3,0.1,1e3,2,2,20,22,25,24.00
3,0.1,1e4,1,1,20,27,29,28.10
3,0.1,1e4,1,2,20,21,24,23.15
3,0.1,1e4,2,1,20,27,29,27.80
3,0.1,1e4,2,2,20,21,25,22.90
3,0.1,1e5,1,1,20,26,29,27.30
3,0.1,1e5,1,2,20,20,23,21.40
3,0.1,1e5,2,1,20,26,29,27.30
3,0.1,1e5,2,2,20,20,23,21.10
3,0.1,1e6,1,1,20,24,28,26.55
3,0.1,1e6,1,2,20,20,22,20.65
3,0.1,1e6,2,1,20,23,28,26.15
3,0.1,1e6,2,2,20,20,23,20.60
3,0.1,1e7,1,1,20,23,27,25.20
3,0.1,1e7,1,2,20,19,21,19.85
3,0.1,1e7,2,1,20,23,27,24.70
3,0.1,1e7,2,2,20,19,21,19.90
3,0.1,1e8,1,1,20,23,26,23.70
3,0.1,1e8,1,2,20,18,20,19.40
3,0.1,1e8,2,1,20,23,24,23.50
3,0.1,1e8,2,2,20,17,20,19.15
3,0.15,1.,1,1,20,29,31,30.70
3,0.15,1.,1,2,20,25,27,26.00
3,0.15,1.,2,1,20,29,31,30.45
3,0.15,1.,2,2,20,24,28,26.20
3,0.15,1e1,1,1,20,29,31,30.55
3,0.15,1e1,1,2,20,25,28,26.20
3,0.15,1e1,2,1,20,29,32,30.70
3,0.15,1e1,2,2,20,25,27,26.15
3,0.15,1e2,1,1,20,29,31,30.20
3,0.15,1e2,1,2,20,23,27,25.30
3,0.15,1e2,2,1,20,29,31,30.45
3,0.15,1e2,2,2,20,23,27,25.10
3,0.15,1e3,1,1,20,27,31,29.45
3,0.15,1e3,1,2,20,23,27,24.95
3,0.15,1e3,2,1,20,29,31,29.85
3,0.15,1e3,2,2,20,23,27,24.50
3,0.15,1e4,1,1,20,27,31,28.65
3,0.15,1e4,1,2,20,22,26,23.85
3,0.15,1e4,2,1,20,27,30,28.75
3,0.15,1e4,2,2,20,21,25,23.15
3,0.15,1e5,1,1,20,26,30,27.60
3,0.15,1e5,1,2,20,20,25,22.05
3,0.15,1e5,2,1,20,26,29,27.85
3,0.15,1e5,2,2,20,20,24,22.30
3,0.15,1e6,1,1,20,24,30,27.15
3,0.15,1e6,1,2,20,20,25,21.45
3,0.15,1e6,2,1,20,25,28,26.95
3,0.15,1e6,2,2,20,20,24,21.75
3,0.15,1e7,1,1,20,24,28,25.70
3,0.15,1e7,1,2,20,19,23,20.55
3,0.15,1e7,2,1,20,24,28,25.85
3,0.15,1e7,2,2,20,19,23,20.80
3,0.15,1e8,1,1,20,23,28,25.15
3,0.15,1e8,1,2,20,18,21,19.65
3,0.15,1e8,2,1,20,23,27,24.65
3,0.15,1e8,2,2,20,18,21,19.60
3,0.2,1.,1,1,20,30,33,31.00
3,0.2,1.,1,2,20,25,28,26.35
3,0.2,1.,2,1,20,29,31,30.75
3,0.2,1.,2,2,20,24,28,26.55
3,0.2,1e1,1,1,20,29,32,30.85
3,0.2,1e1,1,2,20,25,27,26.25
3,0.2,1e1,2,1,20,29,32,31.00
3,0.2,1e1,2,2,20,24,28,26.50
3,0.2,1e2,1,1,20,29,31,30.40
3,0.2,1e2,1,2,20,23,28,26.00
3,0.2,1e2,2,1,20,29,32,30.45
3,0.2,1e2,2,2,20,23,28,25.55
3,0.2,1e3,1,1,20,27,31,29.65
3,0.2,1e3,1,2,20,23,26,25.25
3,0.2,1e3,2,1,20,29,32,30.20
3,0.2,1e3,2,2,20,23,28,24.90
3,0.2,1e4,1,1,20,28,31,29.05
3,0.2,1e4,1,2,20,21,26,23.85
3,0.2,1e4,2,1,20,28,31,29.35
3,0.2,1e4,2,2,20,22,26,24.45
3,0.2,1e5,1,1,20,27,30,28.25
3,0.2,1e5,1,2,20,21,25,22.85
3,0.2,1e5,2,1,20,26,30,28.00
3,0.2,1e5,2,2,20,21,26,22.65
3,0.2,1e6,1,1,20,24,30,27.50
3,0.2,1e6,1,2,20,20,25,22.40
3,0.2,1e6,2,1,20,26,30,28.10
3,0.2,1e6,2,2,20,21,24,22.30
3,0.2,1e7,1,1,20,23,29,26.30
3,0.2,1e7,1,2,20,19,25,21.80
3,0.2,1e7,2,1,20,24,28,26.70
3,0.2,1e7,2,2,20,19,25,21.20
3,0.2,1e8,1,1,20,23,28,25.65
3,0.2,1e8,1,2,20,19,26,20.55
3,0.2,1e8,2,1,20,23,29,25.95
3,0.2,1e8,2,2,20,19,23,20.60
3,0.25,1.,1,1,20,30,34,32.00
3,0.25,1.,1,2,20,25,28,27.15
3,0.25,1.,2,1,20,29,33,31.80
3,0.25,1.,2,2,20,25,28,27.00
3,0.25,1e1,1,1,20,30,33,31.45
3,0.25,1e1,1,2,20,25,28,27.10
3,0.25,1e1,2,1,20,30,34,31.45
3,0.25,1e1,2,2,20,24,28,26.90
3,0.25,1e2,1,1,20,30,33,31.35
3,0.25,1e2,1,2,20,25,29,26.45
3,0.25,1e2,2,1,20,29,32,31.05
3,0.25,1e2,2,2,20,23,28,25.90
3,0.25,1e3,1,1,20,29,33,30.35
3,0.25,1e3,1,2,20,23,28,25.90
3,0.25,1e3,2,1,20,29,32,30.30
3,0.25,1e3,2,2,20,24,28,26.20
3,0.25,1e4,1,1,20,28,32,29.90
3,0.25,1e4,1,2,20,21,28,24.55
3,0.25,1e4,2,1,20,26,32,29.95
3,0.25,1e4,2,2,20,23,26,24.65
3,0.25,1e5,1,1,20,27,30,28.90
3,0.25,1e5,1,2,20,21,26,23.75
3,0.25,1e5,2,1,20,27,31,29.10
3,0.25,1e5,2,2,20,21,26,23.45
3,0.25,1e6,1,1,20,26,30,27.85
3,0.25,1e6,1,2,20,21,27,23.80
3,0.25,1e6,2,1,20,27,31,28.65
3,0.25,1e6,2,2,20,21,26,22.95
3,0.25,1e7,1,1,20,22,30,26.65
3,0.25,1e7,1,2,20,19,26,22.90
3,0.25,1e7,2,1,20,25,29,27.00
3,0.25,1e7,2,2,20,20,25,22.35
3,0.25,1e8,1,1,20,23,30,26.75
3,0.25,1e8,1,2,20,20,27,21.70
3,0.25,1e8,2,1,20,25,30,27.10
3,0.25,1e8,2,2,20,19,23,21.00
3,0.3,1.,1,1,20,31,35,32.55
3,0.3,1.,1,2,20,26,31,28.05
3,0.3,1.,2,1,20,31,42,33.00
3,0.3,1.,2,2,20,26,31,28.10
3,0.3,1e1,1,1,20,30,36,32.15
3,0.3,1e1,1,2,20,25,30,27.70
3,0.3,1e1,2,1,20,30,36,32.45
3,0.3,1e1,2,2,20,26,32,28.10
3,0.3,1e2,1,1,20,30,35,31.85
3,0.3,1e2,1,2,20,24,29,26.75
3,0.3,1e2,2,1,20,30,34,31.40
3,0.3,1e2,2,2,20,25,30,27.10
3,0.3,1e3,1,1,20,28,34,31.25
3,0.3,1e3,1,2,20,24,30,26.60
3,0.3,1e3,2,1,20,29,34,31.50
3,0.3,1e3,2,2,20,24,29,26.20
3,0.3,1e4,1,1,20,29,33,30.40
3,0.3,1e4,1,2,20,22,28,25.30
3,0.3,1e4,2,1,20,28,33,30.85
3,0.3,1e4,2,2,20,23,28,25.10
3,0.3,1e5,1,1,20,27,32,29.70
3,0.3,1e5,1,2,20,23,28,25.45
3,0.3,1e5,2,1,20,28,32,29.95
3,0.3,1e5,2,2,20,21,28,24.45
3,0.3,1e6,1,1,20,27,31,28.60
3,0.3,1e6,1,2,20,21,27,24.00
3,0.3,1e6,2,1,20,26,32,28.70
3,0.3,1e6,2,2,20,20,27,24.10
3,0.3,1e7,1,1,20,24,30,27.75
3,0.3,1e7,1,2,20,20,26,23.30
3,0.3,1e7,2,1,20,24,31,28.10
3,0.3,1e7,2,2,20,21,26,23.00
3,0.3,1e8,1,1,20,23,30,26.50
3,0.3,1e8,1,2,20,19,25,22.10
3,0.3,1e8,2,1,20,24,29,26.20
3,0.3,1e8,2,2,20,19,25,21.40
3,0.35,1.,1,1,20,30,39,33.85
3,0.35,1.,1,2,20,26,31,28.65
3,0.35,1.,2,1,20,30,9999,532.65
3,0.35,1.,2,2,20,26,33,28.60
3,0.35,1e1,1,1,20,29,38,33.25
3,0.35,1e1,1,2,20,23,35,27.85
3,0.35,1e1,2,1,20,31,9999,1029.85
3,0.35,1e1,2,2,20,26,31,28.55
3,0.35,1e2,1,1,20,30,9999,530.90
3,0.35,1e2,1,2,20,24,9999,526.00
3,0.35,1e2,2,1,20,30,45,33.05
3,0.35,1e2,2,2,20,25,9999,526.80
3,0.35,1e3,1,1,20,29,9999,529.90
3,0.35,1e3,1,2,20,24,9999,525.90
3,0.35,1e3,2,1,20,30,38,32.10
3,0.35,1e3,2,2,20,24,31,27.05
3,0.35,1e4,1,1,20,28,35,30.45
3,0.35,1e4,1,2,20,22,28,26.05
3,0.35,1e4,2,1,20,28,9999,528.95
3,0.35,1e4,2,2,20,23,30,26.50
3,0.35,1e5,1,1,20,28,9999,1026.90
3,0.35,1e5,1,2,20,22,9999,524.20
3,0.35,1e5,2,1,20,28,34,30.20
3,0.35,1e5,2,2,20,21,29,25.50
3,0.35,1e6,1,1,20,25,9999,527.90
3,0.35,1e6,1,2,20,21,30,25.10
3,0.35,1e6,2,1,20,26,32,28.65
3,0.35,1e6,2,2,20,21,9999,523.10
3,0.35,1e7,1,1,20,26,9999,1025.60
3,0.35,1e7,1,2,20,21,9999,522.95
3,0.35,1e7,2,1,20,26,33,29.00
3,0.35,1e7,2,2,20,20,27,23.40
3,0.35,1e8,1,1,20,23,9999,526.20
3,0.35,1e8,1,2,20,19,9999,522.10
3,0.35,1e8,2,1,20,25,9999,1025.50
3,0.35,1e8,2,2,20,20,28,23.35
7,0.0,1.,1,1,20,50,50,50.00
7,0.0,1.,1,2,20,38,38,38.00
7,0.0,1.,2,1,20,50,50,50.00
7,0.0,1.,2,2,20,38,38,38.00
7,0.0,1e1,1,1,20,51,51,51.00
7,0.0,1e1,1,2,20,40,40,40.00
7,0.0,1e1,2,1,20,51,51,51.00
7,0.0,1e1,2,2,20,40,40,40.00
7,0.0,1e2,1,1,20,50,50,50.00
7,0.0,1e2,1,2,20,39,39,39.00
7,0.0,1e2,2,1,20,50,50,50.00
7,0.0,1e2,2,2,20,39,39,39.00
7,0.0,1e3,1,1,20,49,49,49.00
7,0.0,1e3,1,2,20,39,39,39.00
7,0.0,1e3,2,1,20,49,49,49.00
7,0.0,1e3,2,2,20,39,39,39.00
7,0.0,1e4,1,1,20,49,49,49.00
7,0.0,1e4,1,2,20,36,36,36.00
7,0.0,1e4,2,1,20,49,49,49.00
7,0.0,1e4,2,2,20,36,36,36.00
7,0.0,1e5,1,1,20,46,46,46.00
7,0.0,1e5,1,2,20,35,35,35.00
7,0.0,1e5,2,1,20,46,46,46.00
7,0.0,1e5,2,2,20,35,35,35.00
7,0.0,1e6,1,1,20,45,45,45.00
7,0.0,1e6,1,2,20,34,34,34.00
7,0.0,1e6,2,1,20,45,45,45.00
7,0.0,1e6,2,2,20,34,34,34.00
7,0.0,1e7,1,1,20,44,44,44.00
7,0.0,1e7,1,2,20,34,34,34.00
7,0.0,1e7,2,1,20,44,44,44.00
7,0.0,1e7,2,2,20,34,34,34.00
7,0.0,1e8,1,1,20,44,44,44.00
7,0.0,1e8,1,2,20,33,33,33.00
7,0.0,1e8,2,1,20,44,44,44.00
7,0.0,1e8,2,2,20,33,33,33.00
7,0.05,1.,1,1,20,50,54,52.05
7,0.05,1.,1,2,20,38,42,40.70
7,0.05,1.,2,1,20,51,53,52.15
7,0.05,1.,2,2,20,39,42,40.55
7,0.05,1e1,1,1,20,51,54,53.40
7,0.05,1e1,1,2,20,40,41,40.40
7,0.05,1e1,2,1,20,51,54,53.25
7,0.05,1e1,2,2,20,40,42,40.75
7,0.05,1e2,1,1,20,50,53,51.65
7,0.05,1e2,1,2,20,39,41,40.00
7,0.05,1e2,2,1,20,50,54,52.00
7,0.05,1e2,2,2,20,38,41,39.85
7,0.05,1e3,1,1,20,49,52,50.25
7,0.05,1e3,1,2,20,37,40,39.10
7,0.05,1e3,2,1,20,49,52,50.65
7,0.05,1e3,2,2,20,37,40,38.85
7,0.05,1e4,1,1,20,46,51,48.80
7,0.05,1e4,1,2,20,36,39,37.65
7,0.05,1e4,2,1,20,46,51,48.70
7,0.05,1e4,2,2,20,36,39,37.90
7,0.05,1e5,1,1,20,45,49,47.00
7,0.05,1e5,1,2,20,34,38,35.95
7,0.05,1e5,2,1,20,45,49,46.55
7,0.05,1e5,2,2,20,35,39,36.10
7,0.05,1e6,1,1,20,44,46,45.15
7,0.05,1e6,1,2,20,34,36,34.70
7,0.05,1e6,2,1,20,44,48,45.50
7,0.05,1e6,2,2,20,34,36,34.65
7,0.05,1e7,1,1,20,44,46,44.70
7,0.05,1e7,1,2,20,32,35,33.75
7,0.05,1e7,2,1,20,44,45,44.60
7,0.05,1e7,2,2,20,32,35,33.85
7,0.05,1e8,1,1,20,43,45,43.85
7,0.05,1e8,1,2,20,32,34,32.90
7,0.05,1e8,2,1,20,43,45,43.85
7,0.05,1e8,2,2,20,31,33,31.90
7,0.1,1.,1,1,20,52,59,54.80
7,0.1,1.,1,2,20,40,44,41.95
7,0.1,1.,2,1,20,51,59,54.90
7,0.1,1.,2,2,20,41,45,42.35
7,0.1,1e1,1,1,20,53,61,55.75
7,0.1,1e1,1,2,20,40,45,42.45
7,0.1,1e1,2,1,20,52,59,55.00
7,0.1,1e1,2,2,20,40,46,42.75
7,0.1,1e2,1,1,20,52,55,53.55
7,0.1,1e2,1,2,20,40,45,41.70
7,0.1,1e2,2,1,20,51,56,53.50
7,0.1,1e2,2,2,20,39,44,41.25
7,0.1,1e3,1,1,20,48,56,52.60
7,0.1,1e3,1,2,20,38,42,39.70
7,0.1,1e3,2,1,20,48,54,52.05
7,0.1,1e3,2,2,20,38,44,40.55
7,0.1,1e4,1,1,20,47,55,51.05
7,0.1,1e4,1,2,20,35,41,38.95
7,0.1,1e4,2,1,20,47,53,50.45
7,0.1,1e4,2,2,20,36,42,39.40
7,0.1,1e5,1,1,20,46,51,48.60
7,0.1,1e5,1,2,20,36,40,37.80
7,0.1,1e5,2,1,20,46,53,49.70
7,0.1,1e5,2,2,20,36,41,38.10
7,0.1,1e6,1,1,20,46,50,47.75
7,0.1,1e6,1,2,20,35,39,36.85
7,0.1,1e6,2,1,20,44,51,47.00
7,0.1,1e6,2,2,20,35,39,37.05
7,0.1,1e7,1,1,20,44,49,46.40
7,0.1,1e7,1,2,20,31,37,34.55
7,0.1,1e7,2,1,20,44,49,46.60
7,0.1,1e7,2,2,20,31,39,35.05
7,0.1,1e8,1,1,20,44,48,45.95
7,0.1,1e8,1,2,20,31,37,33.60
7,0.1,1e8,2,1,20,42,48,45.70
7,0.1,1e8,2,2,20,32,37,33.80
7,0.15,1.,1,1,20,53,65,58.75
7,0.15,1.,1,2,20,43,48,45.35
7,0.15,1.,2,1,20,52,63,57.65
7,0.15,1.,2,2,20,43,50,45.25
7,0.15,1e1,1,1,20,56,66,60.05
7,0.15,1e1,1,2,20,41,49,45.00
7,0.15,1e1,2,1,20,53,65,58.30
7,0.15,1e1,2,2,20,40,48,44.30
7,0.15,1e2,1,1,20,51,63,56.55
7,0.15,1e2,1,2,20,39,48,43.25
7,0.15,1e2,2,1,20,51,63,57.25
7,0.15,1e2,2,2,20,41,46,43.65
7,0.15,1e3,1,1,20,50,62,55.40
7,0.15,1e3,1,2,20,39,45,41.60
7,0.15,1e3,2,1,20,49,61,54.30
7,0.15,1e3,2,2,20,37,47,42.55
7,0.15,1e4,1,1,20,48,60,52.80
7,0.15,1e4,1,2,20,37,46,41.05
7,0.15,1e4,2,1,20,48,60,53.70
7,0.15,1e4,2,2,20,38,44,41.35
7,0.15,1e5,1,1,20,47,57,52.15
7,0.15,1e5,1,2,20,36,43,39.60
7,0.15,1e5,2,1,20,46,58,51.70
7,0.15,1e5,2,2,20,38,43,40.55
7,0.15,1e6,1,1,20,47,55,50.95
7,0.15,1e6,1,2,20,33,42,38.25
7,0.15,1e6,2,1,20,45,54,50.15
7,0.15,1e6,2,2,20,36,41,38.45
7,0.15,1e7,1,1,20,44,54,48.80
7,0.15,1e7,1,2,20,32,41,37.65
7,0.15,1e7,2,1,20,44,58,49.85
7,0.15,1e7,2,2,20,32,42,37.85
7,0.15,1e8,1,1,20,43,55,48.65
7,0.15,1e8,1,2,20,32,40,36.35
7,0.15,1e8,2,1,20,43,52,47.50
7,0.15,1e8,2,2,20,32,38,35.50
7,0.2,1.,1,1,20,54,71,62.00
7,0.2,1.,1,2,20,43,55,47.85
7,0.2,1.,2,1,20,56,79,63.45
7,0.2,1.,2,2,20,42,56,48.50
7,0.2,1e1,1,1,20,54,76,62.85
7,0.2,1e1,1,2,20,44,56,48.40
7,0.2,1e1,2,1,20,56,77,64.90
7,0.2,1e1,2,2,20,40,58,47.40
7,0.2,1e2,1,1,20,55,73,62.25
7,0.2,1e2,1,2,20,40,55,46.70
7,0.2,1e2,2,1,20,53,70,61.50
7,0.2,1e2,2,2,20,40,54,45.75
7,0.2,1e3,1,1,20,50,71,58.05
7,0.2,1e3,1,2,20,38,50,43.65
7,0.2,1e3,2,1,20,51,74,61.30
7,0.2,1e3,2,2,20,37,53,44.10
7,0.2,1e4,1,1,20,48,71,57.15
7,0.2,1e4,1,2,20,38,50,43.75
7,0.2,1e4,2,1,20,49,65,56.45
7,0.2,1e4,2,2,20,40,51,44.35
7,0.2,1e5,1,1,20,49,72,56.30
7,0.2,1e5,1,2,20,36,48,42.45
7,0.2,1e5,2,1,20,48,66,56.25
7,0.2,1e5,2,2,20,39,52,43.45
7,0.2,1e6,1,1,20,49,62,53.20
7,0.2,1e6,1,2,20,36,46,41.20
7,0.2,1e6,2,1,20,48,61,54.45
7,0.2,1e6,2,2,20,36,50,42.30
7,0.2,1e7,1,1,20,46,60,51.95
7,0.2,1e7,1,2,20,35,46,39.95
7,0.2,1e7,2,1,20,47,73,53.65
7,0.2,1e7,2,2,20,34,51,38.85
7,0.2,1e8,1,1,20,45,64,50.75
7,0.2,1e8,1,2,20,33,45,38.65
7,0.2,1e8,2,1,20,46,62,52.30
7,0.2,1e8,2,2,20,32,45,38.60
7,0.25,1.,1,1,20,56,85,68.15
7,0.25,1.,1,2,20,46,69,53.70
7,0.25,1.,2,1,20,58,93,69.65
7,0.25,1.,2,2,20,43,67,54.35
7,0.25,1e1,1,1,20,59,95,69.55
7,0.25,1e1,1,2,20,45,60,52.65
7,0.25,1e1,2,1,20,56,90,69.70
7,0.25,1e1,2,2,20,41,62,50.80
7,0.25,1e2,1,1,20,56,80,65.60
7,0.25,1e2,1,2,20,41,63,51.10
7,0.25,1e2,2,1,20,53,86,65.50
7,0.25,1e2,2,2,20,40,65,52.05
7,0.25,1e3,1,1,20,52,70,62.50
7,0.25,1e3,1,2,20,38,60,47.25
7,0.25,1e3,2,1,20,52,84,65.10
7,0.25,1e3,2,2,20,40,62,50.55
7,0.25,1e4,1,1,20,52,80,62.30
7,0.25,1e4,1,2,20,39,58,46.50
7,0.25,1e4,2,1,20,50,80,61.55
7,0.25,1e4,2,2,20,38,68,49.20
7,0.25,1e5,1,1,20,49,73,61.05
7,0.25,1e5,1,2,20,38,51,44.90
7,0.25,1e5,2,1,20,51,104,63.50
7,0.25,1e5,2,2,20,39,70,48.15
7,0.25,1e6,1,1,20,46,95,59.85
7,0.25,1e6,1,2,20,40,64,46.95
7,0.25,1e6,2,1,20,46,79,59.65
7,0.25,1e6,2,2,20,36,64,45.65
7,0.25,1e7,1,1,20,47,74,57.45
7,0.25,1e7,1,2,20,34,57,43.25
7,0.25,1e7,2,1,20,48,71,57.90
7,0.25,1e7,2,2,20,35,53,44.50
7,0.25,1e8,1,1,20,44,82,57.10
7,0.25,1e8,1,2,20,33,54,42.95
7,0.25,1e8,2,1,20,45,76,56.85
7,0.25,1e8,2,2,20,35,60,41.45
7,0.3,1.,1,1,20,60,115,77.45
7,0.3,1.,1,2,20,49,9999,554.25
7,0.3,1.,2,1,20,59,100,73.10
7,0.3,1.,2,2,20,49,9999,554.75
7,0.3,1e1,1,1,20,55,9999,573.35
7,0.3,1e1,1,2,20,46,9999,1053.95
7,0.3,1e1,2,1,20,58,9999,1068.00
7,0.3,1e1,2,2,20,48,82,60.70
7,0.3,1e2,1,1,20,56,9999,573.00
7,0.3,1e2,1,2,20,43,9999,552.95
7,0.3,1e2,2,1,20,59,96,71.55
7,0.3,1e2,2,2,20,40,9999,552.75
7,0.3,1e3,1,1,20,56,9999,1058.75
7,0.3,1e3,1,2,20,42,62,50.25
7,0.3,1e3,2,1,20,58,9999,569.45
7,0.3,1e3,2,2,20,43,9999,552.15
7,0.3,1e4,1,1,20,55,9999,569.20
7,0.3,1e4,1,2,20,40,62,49.75
7,0.3,1e4,2,1,20,57,89,69.25
7,0.3,1e4,2,2,20,40,9999,549.30
7,0.3,1e5,1,1,20,50,9999,1055.30
7,0.3,1e5,1,2,20,39,71,52.30
7,0.3,1e5,2,1,20,50,78,62.45
7,0.3,1e5,2,2,20,41,64,50.55
7,0.3,1e6,1,1,20,49,9999,559.60
7,0.3,1e6,1,2,20,39,9999,548.45
7,0.3,1e6,2,1,20,50,85,63.65
7,0.3,1e6,2,2,20,41,9999,546.30
7,0.3,1e7,1,1,20,49,9999,559.65
7,0.3,1e7,1,2,20,38,9999,1042.15
7,0.3,1e7,2,1,20,48,87,65.15
7,0.3,1e7,2,2,20,35,63,46.80
7,0.3,1e8,1,1,20,47,79,61.10
7,0.3,1e8,1,2,20,33,9999,1038.35
7,0.3,1e8,2,1,20,47,9999,557.95
7,0.3,1e8,2,2,20,36,71,45.05
7,0.35,1.,1,1,20,57,9999,590.60
7,0.35,1.,1,2,20,48,9999,1056.60
7,0.35,1.,2,1,20,57,9999,1078.00
7,0.35,1.,2,2,20,47,9999,3541.05
7,0.35,1e1,1,1,20,55,9999,3058.00
7,0.35,1e1,1,2,20,44,9999,559.80
7,0.35,1e1,2,1,20,64,9999,1077.35
7,0.35,1e1,2,2,20,51,9999,2544.70
7,0.35,1e2,1,1,20,57,9999,583.90
7,0.35,1e2,1,2,20,52,9999,563.45
7,0.35,1e2,2,1,20,53,9999,1063.90
7,0.35,1e2,2,2,20,45,9999,1549.85
7,0.35,1e3,1,1,20,56,9999,574.65
7,0.35,1e3,1,2,20,43,81,58.60
7,0.35,1e3,2,1,20,61,9999,1568.95
7,0.35,1e3,2,2,20,43,9999,553.35
7,0.35,1e4,1,1,20,59,9999,574.25
7,0.35,1e4,1,2,20,41,9999,552.60
7,0.35,1e4,2,1,20,52,9999,1068.30
7,0.35,1e4,2,2,20,45,9999,1548.20
7,0.35,1e5,1,1,20,53,85,68.15
7,0.35,1e5,1,2,20,40,9999,2045.05
7,0.35,1e5,2,1,20,57,9999,2062.20
7,0.35,1e5,2,2,20,39,9999,1051.90
7,0.35,1e6,1,1,20,57,9999,2556.40
7,0.35,1e6,1,2,20,39,9999,2038.10
7,0.35,1e6,2,1,20,48,9999,1061.85
7,0.35,1e6,2,2,20,40,9999,1546.30
7,0.35,1e7,1,1,20,49,9999,1561.20
7,0.35,1e7,1,2,20,39,9999,1048.55
7,0.35,1e7,2,1,20,54,9999,1062.20
7,0.35,1e7,2,2,20,38,9999,2537.10
7,0.35,1e8,1,1,20,46,9999,1056.50
7,0.35,1e8,1,2,20,33,9999,3032.85
7,0.35,1e8,2,1,20,51,9999,3042.25
7,0.35,1e8,2,2,20,37,9999,549.35


==> results/struct_2d_SRich_nonstat/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,6,6,6.00
2,0.0,1.,1,2,20,4,4,4.00
2,0.0,1.,2,1,20,6,6,6.00
2,0.0,1.,2,2,20,4,4,4.00
2,0.0,1e1,1,1,20,6,6,6.00
2,0.0,1e1,1,2,20,4,4,4.00
2,0.0,1e1,2,1,20,6,6,6.00
2,0.0,1e1,2,2,20,4,4,4.00
2,0.0,1e2,1,1,20,6,6,6.00
2,0.0,1e2,1,2,20,5,5,5.00
2,0.0,1e2,2,1,20,6,6,6.00
2,0.0,1e2,2,2,20,5,5,5.00
2,0.0,1e3,1,1,20,6,6,6.00
2,0.0,1e3,1,2,20,5,5,5.00
2,0.0,1e3,2,1,20,6,6,6.00
2,0.0,1e3,2,2,20,5,5,5.00
2,0.0,1e4,1,1,20,7,7,7.00
2,0.0,1e4,1,2,20,5,5,5.00
2,0.0,1e4,2,1,20,6,6,6.00
2,0.0,1e4,2,2,20,5,5,5.00
2,0.0,1e5,1,1,20,7,7,7.00
2,0.0,1e5,1,2,20,5,5,5.00
2,0.0,1e5,2,1,20,6,6,6.00
2,0.0,1e5,2,2,20,5,5,5.00
2,0.0,1e6,1,1,20,7,7,7.00
2,0.0,1e6,1,2,20,5,5,5.00
2,0.0,1e6,2,1,20,6,6,6.00
2,0.0,1e6,2,2,20,5,5,5.00
2,0.0,1e7,1,1,20,7,7,7.00
2,0.0,1e7,1,2,20,5,5,5.00
2,0.0,1e7,2,1,20,6,6,6.00
2,0.0,1e7,2,2,20,5,5,5.00
2,0.0,1e8,1,1,20,7,7,7.00
2,0.0,1e8,1,2,20,5,5,5.00
2,0.0,1e8,2,1,20,6,6,6.00
2,0.0,1e8,2,2,20,5,5,5.00
2,0.05,1.,1,1,20,6,6,6.00
2,0.05,1.,1,2,20,4,4,4.00
2,0.05,1.,2,1,20,6,6,6.00
2,0.05,1.,2,2,20,4,4,4.00
2,0.05,1e1,1,1,20,6,7,6.35
2,0.05,1e1,1,2,20,4,5,4.10
2,0.05,1e1,2,1,20,6,7,6.30
2,0.05,1e1,2,2,20,4,5,4.30
2,0.05,1e2,1,1,20,6,7,6.20
2,0.05,1e2,1,2,20,4,5,4.65
2,0.05,1e2,2,1,20,6,7,6.25
2,0.05,1e2,2,2,20,4,5,4.75
2,0.05,1e3,1,1,20,6,7,6.35
2,0.05,1e3,1,2,20,4,5,4.80
2,0.05,1e3,2,1,20,6,7,6.25
2,0.05,1e3,2,2,20,4,5,4.90
2,0.05,1e4,1,1,20,6,7,6.20
2,0.05,1e4,1,2,20,4,5,4.85
2,0.05,1e4,2,1,20,6,7,6.50
2,0.05,1e4,2,2,20,4,5,4.75
2,0.05,1e5,1,1,20,6,7,6.30
2,0.05,1e5,1,2,20,4,5,4.80
2,0.05,1e5,2,1,20,6,7,6.30
2,0.05,1e5,2,2,20,4,5,4.75
2,0.05,1e6,1,1,20,6,7,6.50
2,0.05,1e6,1,2,20,4,5,4.65
2,0.05,1e6,2,1,20,6,7,6.25
2,0.05,1e6,2,2,20,4,5,4.55
2,0.05,1e7,1,1,20,6,7,6.25
2,0.05,1e7,1,2,20,4,5,4.85
2,0.05,1e7,2,1,20,6,7,6.40
2,0.05,1e7,2,2,20,4,5,4.95
2,0.05,1e8,1,1,20,6,7,6.30
2,0.05,1e8,1,2,20,4,5,4.85
2,0.05,1e8,2,1,20,6,7,6.25
2,0.05,1e8,2,2,20,4,5,4.65
2,0.1,1.,1,1,20,6,7,6.10
2,0.1,1.,1,2,20,4,4,4.00
2,0.1,1.,2,1,20,6,7,6.05
2,0.1,1.,2,2,20,4,4,4.00
2,0.1,1e1,1,1,20,6,7,6.80
2,0.1,1e1,1,2,20,4,5,4.30
2,0.1,1e1,2,1,20,6,7,6.50
2,0.1,1e1,2,2,20,4,5,4.40
2,0.1,1e2,1,1,20,6,7,6.45
2,0.1,1e2,1,2,20,4,5,4.80
2,0.1,1e2,2,1,20,6,7,6.55
2,0.1,1e2,2,2,20,4,5,4.55
2,0.1,1e3,1,1,20,6,7,6.50
2,0.1,1e3,1,2,20,4,5,4.70
2,0.1,1e3,2,1,20,6,7,6.45
2,0.1,1e3,2,2,20,4,5,4.65
2,0.1,1e4,1,1,20,6,7,6.50
2,0.1,1e4,1,2,20,4,5,4.65
2,0.1,1e4,2,1,20,6,7,6.50
2,0.1,1e4,2,2,20,4,5,4.55
2,0.1,1e5,1,1,20,6,7,6.50
2,0.1,1e5,1,2,20,4,5,4.85
2,0.1,1e5,2,1,20,6,7,6.45
2,0.1,1e5,2,2,20,4,5,4.55
2,0.1,1e6,1,1,20,6,7,6.40
2,0.1,1e6,1,2,20,4,5,4.85
2,0.1,1e6,2,1,20,6,7,6.45
2,0.1,1e6,2,2,20,4,5,4.65
2,0.1,1e7,1,1,20,6,7,6.45
2,0.1,1e7,1,2,20,4,5,4.65
2,0.1,1e7,2,1,20,6,7,6.35
2,0.1,1e7,2,2,20,4,5,4.75
2,0.1,1e8,1,1,20,6,7,6.45
2,0.1,1e8,1,2,20,4,5,4.70
2,0.1,1e8,2,1,20,6,7,6.55
2,0.1,1e8,2,2,20,4,5,4.75
2,0.15,1.,1,1,20,6,7,6.30
2,0.15,1.,1,2,20,4,5,4.20
2,0.15,1.,2,1,20,6,7,6.50
2,0.15,1.,2,2,20,4,5,4.10
2,0.15,1e1,1,1,20,6,7,6.80
2,0.15,1e1,1,2,20,4,5,4.70
2,0.15,1e1,2,1,20,6,7,6.70
2,0.15,1e1,2,2,20,4,5,4.55
2,0.15,1e2,1,1,20,6,7,6.65
2,0.15,1e2,1,2,20,4,5,4.80
2,0.15,1e2,2,1,20,6,7,6.70
2,0.15,1e2,2,2,20,4,5,4.65
2,0.15,1e3,1,1,20,6,7,6.80
2,0.15,1e3,1,2,20,4,5,4.80
2,0.15,1e3,2,1,20,6,7,6.60
2,0.15,1e3,2,2,20,4,5,4.55
2,0.15,1e4,1,1,20,6,7,6.65
2,0.15,1e4,1,2,20,4,5,4.35
2,0.15,1e4,2,1,20,6,7,6.70
2,0.15,1e4,2,2,20,4,5,4.75
2,0.15,1e5,1,1,20,6,7,6.75
2,0.15,1e5,1,2,20,4,5,4.80
2,0.15,1e5,2,1,20,6,7,6.70
2,0.15,1e5,2,2,20,4,5,4.65
2,0.15,1e6,1,1,20,6,7,6.60
2,0.15,1e6,1,2,20,4,5,4.60
2,0.15,1e6,2,1,20,6,7,6.75
2,0.15,1e6,2,2,20,4,5,4.65
2,0.15,1e7,1,1,20,6,7,6.60
2,0.15,1e7,1,2,20,4,5,4.60
2,0.15,1e7,2,1,20,6,7,6.65
2,0.15,1e7,2,2,20,4,5,4.55
2,0.15,1e8,1,1,20,6,7,6.45
2,0.15,1e8,1,2,20,4,5,4.65
2,0.15,1e8,2,1,20,6,7,6.70
2,0.15,1e8,2,2,20,4,5,4.60
2,0.2,1.,1,1,20,6,7,6.45
2,0.2,1.,1,2,20,4,5,4.55
2,0.2,1.,2,1,20,6,7,6.75
2,0.2,1.,2,2,20,4,5,4.55
2,0.2,1e1,1,1,20,6,7,6.70
2,0.2,1e1,1,2,20,4,5,4.65
2,0.2,1e1,2,1,20,6,7,6.75
2,0.2,1e1,2,2,20,4,5,4.75
2,0.2,1e2,1,1,20,6,7,6.65
2,0.2,1e2,1,2,20,4,5,4.70
2,0.2,1e2,2,1,20,6,7,6.75
2,0.2,1e2,2,2,20,4,5,4.70
2,0.2,1e3,1,1,20,6,7,6.70
2,0.2,1e3,1,2,20,4,5,4.70
2,0.2,1e3,2,1,20,6,7,6.70
2,0.2,1e3,2,2,20,4,5,4.80
2,0.2,1e4,1,1,20,6,7,6.80
2,0.2,1e4,1,2,20,4,5,4.65
2,0.2,1e4,2,1,20,6,7,6.60
2,0.2,1e4,2,2,20,4,5,4.55
2,0.2,1e5,1,1,20,6,7,6.75
2,0.2,1e5,1,2,20,4,5,4.65
2,0.2,1e5,2,1,20,6,7,6.75
2,0.2,1e5,2,2,20,4,5,4.65
2,0.2,1e6,1,1,20,6,7,6.50
2,0.2,1e6,1,2,20,4,5,4.60
2,0.2,1e6,2,1,20,6,7,6.70
2,0.2,1e6,2,2,20,4,5,4.55
2,0.2,1e7,1,1,20,6,7,6.60
2,0.2,1e7,1,2,20,4,5,4.60
2,0.2,1e7,2,1,20,6,7,6.75
2,0.2,1e7,2,2,20,4,5,4.70
2,0.2,1e8,1,1,20,6,7,6.75
2,0.2,1e8,1,2,20,4,5,4.70
2,0.2,1e8,2,1,20,6,7,6.70
2,0.2,1e8,2,2,20,4,5,4.70
2,0.25,1.,1,1,20,6,7,6.80
2,0.25,1.,1,2,20,4,5,4.70
2,0.25,1.,2,1,20,6,7,6.80
2,0.25,1.,2,2,20,4,5,4.85
2,0.25,1e1,1,1,20,6,8,6.75
2,0.25,1e1,1,2,20,4,6,4.90
2,0.25,1e1,2,1,20,6,8,6.70
2,0.25,1e1,2,2,20,4,6,4.85
2,0.25,1e2,1,1,20,6,8,6.80
2,0.25,1e2,1,2,20,4,5,4.75
2,0.25,1e2,2,1,20,6,7,6.50
2,0.25,1e2,2,2,20,4,5,4.65
2,0.25,1e3,1,1,20,6,8,6.65
2,0.25,1e3,1,2,20,4,6,4.75
2,0.25,1e3,2,1,20,6,7,6.70
2,0.25,1e3,2,2,20,4,5,4.80
2,0.25,1e4,1,1,20,6,8,6.75
2,0.25,1e4,1,2,20,4,5,4.70
2,0.25,1e4,2,1,20,6,7,6.65
2,0.25,1e4,2,2,20,4,5,4.70
2,0.25,1e5,1,1,20,6,8,6.85
2,0.25,1e5,1,2,20,4,5,4.80
2,0.25,1e5,2,1,20,6,7,6.50
2,0.25,1e5,2,2,20,4,5,4.45
2,0.25,1e6,1,1,20,6,8,6.80
2,0.25,1e6,1,2,20,4,5,4.60
2,0.25,1e6,2,1,20,6,7,6.70
2,0.25,1e6,2,2,20,4,5,4.60
2,0.25,1e7,1,1,20,6,8,7.00
2,0.25,1e7,1,2,20,4,5,4.80
2,0.25,1e7,2,1,20,6,8,6.85
2,0.25,1e7,2,2,20,4,5,4.60
2,0.25,1e8,1,1,20,5,7,6.55
2,0.25,1e8,1,2,20,4,5,4.60
2,0.25,1e8,2,1,20,6,7,6.85
2,0.25,1e8,2,2,20,4,6,4.80
2,0.3,1.,1,1,20,6,8,6.75
2,0.3,1.,1,2,20,4,6,4.90
2,0.3,1.,2,1,20,6,8,7.05
2,0.3,1.,2,2,20,4,6,5.05
2,0.3,1e1,1,1,20,6,8,7.00
2,0.3,1e1,1,2,20,4,6,4.75
2,0.3,1e1,2,1,20,6,9,7.00
2,0.3,1e1,2,2,20,4,6,4.85
2,0.3,1e2,1,1,20,6,8,6.90
2,0.3,1e2,1,2,20,4,5,4.50
2,0.3,1e2,2,1,20,6,8,6.75
2,0.3,1e2,2,2,20,4,5,4.90
2,0.3,1e3,1,1,20,6,8,6.90
2,0.3,1e3,1,2,20,4,6,4.65
2,0.3,1e3,2,1,20,6,8,6.75
2,0.3,1e3,2,2,20,4,6,4.80
2,0.3,1e4,1,1,20,6,8,6.60
2,0.3,1e4,1,2,20,4,6,5.05
2,0.3,1e4,2,1,20,6,8,6.95
2,0.3,1e4,2,2,20,4,6,4.75
2,0.3,1e5,1,1,20,6,8,6.70
2,0.3,1e5,1,2,20,4,6,4.80
2,0.3,1e5,2,1,20,6,7,6.80
2,0.3,1e5,2,2,20,4,6,4.85
2,0.3,1e6,1,1,20,6,8,6.65
2,0.3,1e6,1,2,20,4,5,4.70
2,0.3,1e6,2,1,20,6,8,6.75
2,0.3,1e6,2,2,20,4,5,4.60
2,0.3,1e7,1,1,20,6,8,6.95
2,0.3,1e7,1,2,20,4,6,4.55
2,0.3,1e7,2,1,20,6,8,6.75
2,0.3,1e7,2,2,20,4,6,4.75
2,0.3,1e8,1,1,20,6,8,6.80
2,0.3,1e8,1,2,20,4,5,4.70
2,0.3,1e8,2,1,20,6,8,6.80
2,0.3,1e8,2,2,20,4,6,4.60
2,0.35,1.,1,1,20,6,9,7.25
2,0.35,1.,1,2,20,4,9,5.30
2,0.35,1.,2,1,20,6,8,7.25
2,0.35,1.,2,2,20,4,6,5.25
2,0.35,1e1,1,1,20,6,8,7.05
2,0.35,1e1,1,2,20,4,6,5.35
2,0.35,1e1,2,1,20,6,9,7.25
2,0.35,1e1,2,2,20,4,6,5.00
2,0.35,1e2,1,1,20,6,8,6.80
2,0.35,1e2,1,2,20,4,6,4.75
2,0.35,1e2,2,1,20,6,8,6.90
2,0.35,1e2,2,2,20,4,6,4.85
2,0.35,1e3,1,1,20,6,8,6.95
2,0.35,1e3,1,2,20,4,6,4.90
2,0.35,1e3,2,1,20,6,8,7.15
2,0.35,1e3,2,2,20,4,6,4.85
2,0.35,1e4,1,1,20,6,8,6.65
2,0.35,1e4,1,2,20,4,6,4.75
2,0.35,1e4,2,1,20,6,8,7.00
2,0.35,1e4,2,2,20,4,7,4.90
2,0.35,1e5,1,1,20,6,8,6.85
2,0.35,1e5,1,2,20,4,6,4.70
2,0.35,1e5,2,1,20,6,8,6.90
2,0.35,1e5,2,2,20,4,6,4.65
2,0.35,1e6,1,1,20,6,8,6.90
2,0.35,1e6,1,2,20,4,6,4.85
2,0.35,1e6,2,1,20,6,8,7.10
2,0.35,1e6,2,2,20,4,6,5.10
2,0.35,1e7,1,1,20,6,8,6.90
2,0.35,1e7,1,2,20,4,6,5.00
2,0.35,1e7,2,1,20,6,8,6.75
2,0.35,1e7,2,2,20,4,6,4.90
2,0.35,1e8,1,1,20,6,8,6.90
2,0.35,1e8,1,2,20,4,6,5.00
2,0.35,1e8,2,1,20,6,8,6.80
2,0.35,1e8,2,2,20,4,6,4.80
3,0.0,1.,1,1,20,9,9,9.00
3,0.0,1.,1,2,20,6,6,6.00
3,0.0,1.,2,1,20,9,9,9.00
3,0.0,1.,2,2,20,6,6,6.00
3,0.0,1e1,1,1,20,10,10,10.00
3,0.0,1e1,1,2,20,7,7,7.00
3,0.0,1e1,2,1,20,10,10,10.00
3,0.0,1e1,2,2,20,7,7,7.00
3,0.0,1e2,1,1,20,10,10,10.00
3,0.0,1e2,1,2,20,7,7,7.00
3,0.0,1e2,2,1,20,10,10,10.00
3,0.0,1e2,2,2,20,7,7,7.00
3,0.0,1e3,1,1,20,10,10,10.00
3,0.0,1e3,1,2,20,7,7,7.00
3,0.0,1e3,2,1,20,10,10,10.00
3,0.0,1e3,2,2,20,7,7,7.00
3,0.0,1e4,1,1,20,10,10,10.00
3,0.0,1e4,1,2,20,7,7,7.00
3,0.0,1e4,2,1,20,10,10,10.00
3,0.0,1e4,2,2,20,7,7,7.00
3,0.0,1e5,1,1,20,10,10,10.00
3,0.0,1e5,1,2,20,7,7,7.00
3,0.0,1e5,2,1,20,10,10,10.00
3,0.0,1e5,2,2,20,7,7,7.00
3,0.0,1e6,1,1,20,10,10,10.00
3,0.0,1e6,1,2,20,7,7,7.00
3,0.0,1e6,2,1,20,10,10,10.00
3,0.0,1e6,2,2,20,7,7,7.00
3,0.0,1e7,1,1,20,10,10,10.00
3,0.0,1e7,1,2,20,7,7,7.00
3,0.0,1e7,2,1,20,10,10,10.00
3,0.0,1e7,2,2,20,7,7,7.00
3,0.0,1e8,1,1,20,10,10,10.00
3,0.0,1e8,1,2,20,7,7,7.00
3,0.0,1e8,2,1,20,10,10,10.00
3,0.0,1e8,2,2,20,7,7,7.00
3,0.05,1.,1,1,20,9,10,9.75
3,0.05,1.,1,2,20,6,7,6.40
3,0.05,1.,2,1,20,9,10,9.50
3,0.05,1.,2,2,20,6,7,6.45
3,0.05,1e1,1,1,20,10,10,10.00
3,0.05,1e1,1,2,20,7,7,7.00
3,0.05,1e1,2,1,20,10,10,10.00
3,0.05,1e1,2,2,20,7,7,7.00
3,0.05,1e2,1,1,20,10,10,10.00
3,0.05,1e2,1,2,20,7,8,7.20
3,0.05,1e2,2,1,20,10,10,10.00
3,0.05,1e2,2,2,20,7,8,7.25
3,0.05,1e3,1,1,20,10,10,10.00
3,0.05,1e3,1,2,20,7,8,7.10
3,0.05,1e3,2,1,20,10,10,10.00
3,0.05,1e3,2,2,20,7,8,7.20
3,0.05,1e4,1,1,20,10,10,10.00
3,0.05,1e4,1,2,20,7,8,7.15
3,0.05,1e4,2,1,20,10,10,10.00
3,0.05,1e4,2,2,20,7,8,7.15
3,0.05,1e5,1,1,20,10,10,10.00
3,0.05,1e5,1,2,20,7,8,7.15
3,0.05,1e5,2,1,20,10,10,10.00
3,0.05,1e5,2,2,20,7,8,7.20
3,0.05,1e6,1,1,20,10,10,10.00
3,0.05,1e6,1,2,20,7,8,7.25
3,0.05,1e6,2,1,20,10,10,10.00
3,0.05,1e6,2,2,20,7,8,7.20
3,0.05,1e7,1,1,20,10,10,10.00
3,0.05,1e7,1,2,20,7,8,7.10
3,0.05,1e7,2,1,20,10,10,10.00
3,0.05,1e7,2,2,20,7,8,7.25
3,0.05,1e8,1,1,20,10,10,10.00
3,0.05,1e8,1,2,20,7,8,7.20
3,0.05,1e8,2,1,20,10,10,10.00
3,0.05,1e8,2,2,20,7,8,7.30
3,0.1,1.,1,1,20,9,10,9.90
3,0.1,1.,1,2,20,7,7,7.00
3,0.1,1.,2,1,20,9,10,9.75
3,0.1,1.,2,2,20,6,7,6.95
3,0.1,1e1,1,1,20,10,10,10.00
3,0.1,1e1,1,2,20,7,8,7.35
3,0.1,1e1,2,1,20,10,11,10.10
3,0.1,1e1,2,2,20,7,8,7.15
3,0.1,1e2,1,1,20,10,10,10.00
3,0.1,1e2,1,2,20,7,8,7.25
3,0.1,1e2,2,1,20,10,11,10.10
3,0.1,1e2,2,2,20,7,8,7.35
3,0.1,1e3,1,1,20,10,11,10.05
3,0.1,1e3,1,2,20,7,8,7.30
3,0.1,1e3,2,1,20,10,11,10.10
3,0.1,1e3,2,2,20,7,8,7.25
3,0.1,1e4,1,1,20,10,11,10.10
3,0.1,1e4,1,2,20,7,8,7.40
3,0.1,1e4,2,1,20,10,11,10.10
3,0.1,1e4,2,2,20,7,8,7.55
3,0.1,1e5,1,1,20,10,11,10.15
3,0.1,1e5,1,2,20,7,8,7.40
3,0.1,1e5,2,1,20,10,11,10.20
3,0.1,1e5,2,2,20,7,8,7.35
3,0.1,1e6,1,1,20,10,11,10.10
3,0.1,1e6,1,2,20,7,8,7.35
3,0.1,1e6,2,1,20,10,11,10.10
3,0.1,1e6,2,2,20,7,8,7.45
3,0.1,1e7,1,1,20,10,11,10.20
3,0.1,1e7,1,2,20,7,8,7.20
3,0.1,1e7,2,1,20,10,11,10.20
3,0.1,1e7,2,2,20,7,8,7.40
3,0.1,1e8,1,1,20,10,11,10.10
3,0.1,1e8,1,2,20,6,8,7.40
3,0.1,1e8,2,1,20,10,11,10.05
3,0.1,1e8,2,2,20,7,8,7.45
3,0.15,1.,1,1,20,10,11,10.10
3,0.15,1.,1,2,20,7,8,7.05
3,0.15,1.,2,1,20,10,11,10.05
3,0.15,1.,2,2,20,7,7,7.00
3,0.15,1e1,1,1,20,10,11,10.30
3,0.15,1e1,1,2,20,7,8,7.55
3,0.15,1e1,2,1,20,9,11,10.00
3,0.15,1e1,2,2,20,7,8,7.40
3,0.15,1e2,1,1,20,10,11,10.50
3,0.15,1e2,1,2,20,7,8,7.55
3,0.15,1e2,2,1,20,10,11,10.25
3,0.15,1e2,2,2,20,7,8,7.60
3,0.15,1e3,1,1,20,10,11,10.30
3,0.15,1e3,1,2,20,7,8,7.80
3,0.15,1e3,2,1,20,10,11,10.50
3,0.15,1e3,2,2,20,7,8,7.55
3,0.15,1e4,1,1,20,10,11,10.30
3,0.15,1e4,1,2,20,7,8,7.70
3,0.15,1e4,2,1,20,9,11,10.35
3,0.15,1e4,2,2,20,7,8,7.55
3,0.15,1e5,1,1,20,10,11,10.45
3,0.15,1e5,1,2,20,7,8,7.50
3,0.15,1e5,2,1,20,10,11,10.50
3,0.15,1e5,2,2,20,7,8,7.70
3,0.15,1e6,1,1,20,10,11,10.20
3,0.15,1e6,1,2,20,7,8,7.60
3,0.15,1e6,2,1,20,10,11,10.30
3,0.15,1e6,2,2,20,7,8,7.90
3,0.15,1e7,1,1,20,10,11,10.30
3,0.15,1e7,1,2,20,7,8,7.40
3,0.15,1e7,2,1,20,9,11,10.25
3,0.15,1e7,2,2,20,7,8,7.50
3,0.15,1e8,1,1,20,10,11,10.60
3,0.15,1e8,1,2,20,7,8,7.50
3,0.15,1e8,2,1,20,10,11,10.55
3,0.15,1e8,2,2,20,7,8,7.70
3,0.2,1.,1,1,20,9,11,10.20
3,0.2,1.,1,2,20,7,8,7.25
3,0.2,1.,2,1,20,10,11,10.35
3,0.2,1.,2,2,20,6,8,7.15
3,0.2,1e1,1,1,20,10,11,10.55
3,0.2,1e1,1,2,20,7,8,7.50
3,0.2,1e1,2,1,20,10,11,10.65
3,0.2,1e1,2,2,20,7,8,7.70
3,0.2,1e2,1,1,20,10,11,10.60
3,0.2,1e2,1,2,20,7,8,7.65
3,0.2,1e2,2,1,20,10,11,10.80
3,0.2,1e2,2,2,20,7,8,7.65
3,0.2,1e3,1,1,20,10,11,10.70
3,0.2,1e3,1,2,20,7,8,7.70
3,0.2,1e3,2,1,20,10,11,10.70
3,0.2,1e3,2,2,20,7,8,7.55
3,0.2,1e4,1,1,20,10,11,10.75
3,0.2,1e4,1,2,20,7,8,7.75
3,0.2,1e4,2,1,20,10,11,10.70
3,0.2,1e4,2,2,20,7,8,7.60
3,0.2,1e5,1,1,20,10,11,10.55
3,0.2,1e5,1,2,20,7,8,7.50
3,0.2,1e5,2,1,20,9,11,10.60
3,0.2,1e5,2,2,20,7,8,7.55
3,0.2,1e6,1,1,20,10,11,10.65
3,0.2,1e6,1,2,20,7,8,7.80
3,0.2,1e6,2,1,20,10,11,10.55
3,0.2,1e6,2,2,20,6,8,7.55
3,0.2,1e7,1,1,20,10,11,10.60
3,0.2,1e7,1,2,20,7,8,7.35
3,0.2,1e7,2,1,20,10,11,10.60
3,0.2,1e7,2,2,20,7,8,7.55
3,0.2,1e8,1,1,20,9,11,10.65
3,0.2,1e8,1,2,20,7,8,7.70
3,0.2,1e8,2,1,20,10,11,10.80
3,0.2,1e8,2,2,20,7,8,7.50
3,0.25,1.,1,1,20,10,12,10.70
3,0.25,1.,1,2,20,7,8,7.60
3,0.25,1.,2,1,20,10,12,10.60
3,0.25,1.,2,2,20,7,8,7.50
3,0.25,1e1,1,1,20,10,12,10.80
3,0.25,1e1,1,2,20,6,8,7.60
3,0.25,1e1,2,1,20,10,11,10.80
3,0.25,1e1,2,2,20,7,8,7.55
3,0.25,1e2,1,1,20,10,11,10.75
3,0.25,1e2,1,2,20,7,8,7.65
3,0.25,1e2,2,1,20,10,11,10.75
3,0.25,1e2,2,2,20,7,8,7.70
3,0.25,1e3,1,1,20,10,12,10.80
3,0.25,1e3,1,2,20,7,9,7.75
3,0.25,1e3,2,1,20,10,11,10.70
3,0.25,1e3,2,2,20,7,9,7.90
3,0.25,1e4,1,1,20,9,12,10.70
3,0.25,1e4,1,2,20,7,8,7.80
3,0.25,1e4,2,1,20,10,12,10.90
3,0.25,1e4,2,2,20,7,8,7.65
3,0.25,1e5,1,1,20,10,12,10.65
3,0.25,1e5,1,2,20,7,8,7.75
3,0.25,1e5,2,1,20,10,12,10.85
3,0.25,1e5,2,2,20,7,8,7.55
3,0.25,1e6,1,1,20,10,12,10.90
3,0.25,1e6,1,2,20,7,9,7.75
3,0.25,1e6,2,1,20,10,12,10.75
3,0.25,1e6,2,2,20,7,9,7.70
3,0.25,1e7,1,1,20,10,11,10.70
3,0.25,1e7,1,2,20,7,9,7.95
3,0.25,1e7,2,1,20,10,12,10.85
3,0.25,1e7,2,2,20,7,8,7.75
3,0.25,1e8,1,1,20,10,12,10.90
3,0.25,1e8,1,2,20,7,8,7.60
3,0.25,1e8,2,1,20,10,12,10.95
3,0.25,1e8,2,2,20,7,9,7.70
3,0.3,1.,1,1,20,10,12,11.05
3,0.3,1.,1,2,20,7,9,7.90
3,0.3,1.,2,1,20,10,15,11.25
3,0.3,1.,2,2,20,7,9,7.85
3,0.3,1e1,1,1,20,10,12,10.90
3,0.3,1e1,1,2,20,7,10,8.10
3,0.3,1e1,2,1,20,10,12,11.00
3,0.3,1e1,2,2,20,7,11,8.15
3,0.3,1e2,1,1,20,10,13,11.20
3,0.3,1e2,1,2,20,7,9,7.90
3,0.3,1e2,2,1,20,10,12,11.10
3,0.3,1e2,2,2,20,7,9,7.85
3,0.3,1e3,1,1,20,10,12,11.00
3,0.3,1e3,1,2,20,7,9,8.05
3,0.3,1e3,2,1,20,10,12,11.10
3,0.3,1e3,2,2,20,6,9,7.90
3,0.3,1e4,1,1,20,10,12,11.00
3,0.3,1e4,1,2,20,7,9,7.75
3,0.3,1e4,2,1,20,10,12,11.05
3,0.3,1e4,2,2,20,7,9,7.90
3,0.3,1e5,1,1,20,10,13,11.05
3,0.3,1e5,1,2,20,7,9,8.05
3,0.3,1e5,2,1,20,9,13,11.25
3,0.3,1e5,2,2,20,7,9,7.90
3,0.3,1e6,1,1,20,10,12,10.90
3,0.3,1e6,1,2,20,7,9,7.75
3,0.3,1e6,2,1,20,10,13,11.00
3,0.3,1e6,2,2,20,7,9,7.95
3,0.3,1e7,1,1,20,10,12,11.05
3,0.3,1e7,1,2,20,7,9,7.80
3,0.3,1e7,2,1,20,10,14,11.40
3,0.3,1e7,2,2,20,7,9,7.85
3,0.3,1e8,1,1,20,9,12,10.75
3,0.3,1e8,1,2,20,7,9,7.85
3,0.3,1e8,2,1,20,10,12,11.05
3,0.3,1e8,2,2,20,7,9,7.70
3,0.35,1.,1,1,20,10,13,11.65
3,0.35,1.,1,2,20,7,9,8.05
3,0.35,1.,2,1,20,10,18,12.00
3,0.35,1.,2,2,20,7,10,8.05
3,0.35,1e1,1,1,20,10,14,11.55
3,0.35,1e1,1,2,20,7,11,7.95
3,0.35,1e1,2,1,20,10,18,11.80
3,0.35,1e1,2,2,20,7,9,8.20
3,0.35,1e2,1,1,20,10,17,11.70
3,0.35,1e2,1,2,20,7,12,8.10
3,0.35,1e2,2,1,20,10,15,11.10
3,0.35,1e2,2,2,20,7,21,9.15
3,0.35,1e3,1,1,20,10,14,11.25
3,0.35,1e3,1,2,20,7,13,8.40
3,0.35,1e3,2,1,20,10,14,11.15
3,0.35,1e3,2,2,20,7,10,7.75
3,0.35,1e4,1,1,20,10,14,11.10
3,0.35,1e4,1,2,20,7,9,8.05
3,0.35,1e4,2,1,20,10,18,11.25
3,0.35,1e4,2,2,20,7,10,8.05
3,0.35,1e5,1,1,20,10,16,11.70
3,0.35,1e5,1,2,20,7,14,8.35
3,0.35,1e5,2,1,20,10,13,11.15
3,0.35,1e5,2,2,20,7,9,7.95
3,0.35,1e6,1,1,20,10,17,11.80
3,0.35,1e6,1,2,20,7,9,8.40
3,0.35,1e6,2,1,20,10,13,11.10
3,0.35,1e6,2,2,20,7,13,8.25
3,0.35,1e7,1,1,20,10,19,11.70
3,0.35,1e7,1,2,20,7,12,8.25
3,0.35,1e7,2,1,20,10,14,11.35
3,0.35,1e7,2,2,20,7,9,7.80
3,0.35,1e8,1,1,20,10,15,11.50
3,0.35,1e8,1,2,20,7,11,8.20
3,0.35,1e8,2,1,20,10,16,11.90
3,0.35,1e8,2,2,20,7,9,7.85
7,0.0,1.,1,1,20,13,13,13.00
7,0.0,1.,1,2,20,9,9,9.00
7,0.0,1.,2,1,20,13,13,13.00
7,0.0,1.,2,2,20,9,9,9.00
7,0.0,1e1,1,1,20,13,13,13.00
7,0.0,1e1,1,2,20,9,9,9.00
7,0.0,1e1,2,1,20,13,13,13.00
7,0.0,1e1,2,2,20,9,9,9.00
7,0.0,1e2,1,1,20,13,13,13.00
7,0.0,1e2,1,2,20,10,10,10.00
7,0.0,1e2,2,1,20,13,13,13.00
7,0.0,1e2,2,2,20,10,10,10.00
7,0.0,1e3,1,1,20,13,13,13.00
7,0.0,1e3,1,2,20,10,10,10.00
7,0.0,1e3,2,1,20,13,13,13.00
7,0.0,1e3,2,2,20,10,10,10.00
7,0.0,1e4,1,1,20,13,13,13.00
7,0.0,1e4,1,2,20,10,10,10.00
7,0.0,1e4,2,1,20,13,13,13.00
7,0.0,1e4,2,2,20,10,10,10.00
7,0.0,1e5,1,1,20,13,13,13.00
7,0.0,1e5,1,2,20,10,10,10.00
7,0.0,1e5,2,1,20,13,13,13.00
7,0.0,1e5,2,2,20,10,10,10.00
7,0.0,1e6,1,1,20,13,13,13.00
7,0.0,1e6,1,2,20,10,10,10.00
7,0.0,1e6,2,1,20,13,13,13.00
7,0.0,1e6,2,2,20,10,10,10.00
7,0.0,1e7,1,1,20,13,13,13.00
7,0.0,1e7,1,2,20,10,10,10.00
7,0.0,1e7,2,1,20,13,13,13.00
7,0.0,1e7,2,2,20,10,10,10.00
7,0.0,1e8,1,1,20,13,13,13.00
7,0.0,1e8,1,2,20,10,10,10.00
7,0.0,1e8,2,1,20,13,13,13.00
7,0.0,1e8,2,2,20,10,10,10.00
7,0.05,1.,1,1,20,12,13,12.90
7,0.05,1.,1,2,20,9,9,9.00
7,0.05,1.,2,1,20,12,13,12.90
7,0.05,1.,2,2,20,9,9,9.00
7,0.05,1e1,1,1,20,13,14,13.45
7,0.05,1e1,1,2,20,9,10,9.30
7,0.05,1e1,2,1,20,13,14,13.15
7,0.05,1e1,2,2,20,9,10,9.15
7,0.05,1e2,1,1,20,13,14,13.55
7,0.05,1e2,1,2,20,9,10,9.70
7,0.05,1e2,2,1,20,13,14,13.60
7,0.05,1e2,2,2,20,9,10,9.70
7,0.05,1e3,1,1,20,13,14,13.60
7,0.05,1e3,1,2,20,9,10,9.65
7,0.05,1e3,2,1,20,13,14,13.75
7,0.05,1e3,2,2,20,9,10,9.60
7,0.05,1e4,1,1,20,13,14,13.70
7,0.05,1e4,1,2,20,9,10,9.65
7,0.05,1e4,2,1,20,13,14,13.65
7,0.05,1e4,2,2,20,9,10,9.65
7,0.05,1e5,1,1,20,13,14,13.65
7,0.05,1e5,1,2,20,9,10,9.55
7,0.05,1e5,2,1,20,13,14,13.65
7,0.05,1e5,2,2,20,9,10,9.65
7,0.05,1e6,1,1,20,13,14,13.35
7,0.05,1e6,1,2,20,9,10,9.65
7,0.05,1e6,2,1,20,13,14,13.60
7,0.05,1e6,2,2,20,9,10,9.50
7,0.05,1e7,1,1,20,13,14,13.60
7,0.05,1e7,1,2,20,9,10,9.55
7,0.05,1e7,2,1,20,13,14,13.40
7,0.05,1e7,2,2,20,9,10,9.55
7,0.05,1e8,1,1,20,13,14,13.60
7,0.05,1e8,1,2,20,9,10,9.70
7,0.05,1e8,2,1,20,13,14,13.60
7,0.05,1e8,2,2,20,9,10,9.70
7,0.1,1.,1,1,20,13,14,13.15
7,0.1,1.,1,2,20,9,10,9.15
7,0.1,1.,2,1,20,13,14,13.40
7,0.1,1.,2,2,20,9,10,9.40
7,0.1,1e1,1,1,20,13,15,13.50
7,0.1,1e1,1,2,20,9,10,9.60
7,0.1,1e1,2,1,20,13,15,13.60
7,0.1,1e1,2,2,20,9,10,9.50
7,0.1,1e2,1,1,20,13,15,13.80
7,0.1,1e2,1,2,20,9,10,9.75
7,0.1,1e2,2,1,20,13,15,13.75
7,0.1,1e2,2,2,20,9,10,9.85
7,0.1,1e3,1,1,20,13,14,13.70
7,0.1,1e3,1,2,20,9,10,9.80
7,0.1,1e3,2,1,20,13,15,13.70
7,0.1,1e3,2,2,20,9,10,9.50
7,0.1,1e4,1,1,20,13,14,13.85
7,0.1,1e4,1,2,20,9,10,9.70
7,0.1,1e4,2,1,20,13,14,13.65
7,0.1,1e4,2,2,20,9,10,9.65
7,0.1,1e5,1,1,20,13,14,13.90
7,0.1,1e5,1,2,20,9,10,9.70
7,0.1,1e5,2,1,20,13,15,13.90
7,0.1,1e5,2,2,20,9,10,9.80
7,0.1,1e6,1,1,20,13,15,13.70
7,0.1,1e6,1,2,20,9,10,9.60
7,0.1,1e6,2,1,20,13,14,13.90
7,0.1,1e6,2,2,20,9,10,9.75
7,0.1,1e7,1,1,20,13,14,13.60
7,0.1,1e7,1,2,20,9,10,9.75
7,0.1,1e7,2,1,20,13,15,13.85
7,0.1,1e7,2,2,20,9,11,9.90
7,0.1,1e8,1,1,20,13,14,13.65
7,0.1,1e8,1,2,20,9,10,9.50
7,0.1,1e8,2,1,20,13,14,13.55
7,0.1,1e8,2,2,20,9,10,9.70
7,0.15,1.,1,1,20,13,15,13.90
7,0.15,1.,1,2,20,9,10,9.85
7,0.15,1.,2,1,20,13,15,13.70
7,0.15,1.,2,2,20,9,10,9.80
7,0.15,1e1,1,1,20,13,15,14.05
7,0.15,1e1,1,2,20,9,11,9.85
7,0.15,1e1,2,1,20,13,15,13.85
7,0.15,1e1,2,2,20,9,11,10.00
7,0.15,1e2,1,1,20,13,15,13.95
7,0.15,1e2,1,2,20,9,11,10.10
7,0.15,1e2,2,1,20,13,15,14.05
7,0.15,1e2,2,2,20,9,11,9.85
7,0.15,1e3,1,1,20,13,16,14.20
7,0.15,1e3,1,2,20,9,11,9.85
7,0.15,1e3,2,1,20,13,16,14.15
7,0.15,1e3,2,2,20,9,11,9.95
7,0.15,1e4,1,1,20,13,15,14.20
7,0.15,1e4,1,2,20,9,11,9.95
7,0.15,1e4,2,1,20,13,16,14.15
7,0.15,1e4,2,2,20,9,11,9.75
7,0.15,1e5,1,1,20,13,15,14.15
7,0.15,1e5,1,2,20,9,11,10.00
7,0.15,1e5,2,1,20,13,15,14.10
7,0.15,1e5,2,2,20,9,11,9.80
7,0.15,1e6,1,1,20,13,15,13.90
7,0.15,1e6,1,2,20,9,11,10.10
7,0.15,1e6,2,1,20,13,15,13.90
7,0.15,1e6,2,2,20,9,11,9.85
7,0.15,1e7,1,1,20,13,16,14.10
7,0.15,1e7,1,2,20,9,11,9.85
7,0.15,1e7,2,1,20,13,16,14.45
7,0.15,1e7,2,2,20,9,11,10.15
7,0.15,1e8,1,1,20,13,15,14.00
7,0.15,1e8,1,2,20,9,11,9.85
7,0.15,1e8,2,1,20,13,15,14.25
7,0.15,1e8,2,2,20,9,11,9.65
7,0.2,1.,1,1,20,13,16,14.25
7,0.2,1.,1,2,20,9,11,10.00
7,0.2,1.,2,1,20,13,16,14.40
7,0.2,1.,2,2,20,9,11,10.15
7,0.2,1e1,1,1,20,13,17,14.80
7,0.2,1e1,1,2,20,9,11,10.05
7,0.2,1e1,2,1,20,14,16,14.60
7,0.2,1e1,2,2,20,9,12,10.05
7,0.2,1e2,1,1,20,13,17,14.80
7,0.2,1e2,1,2,20,9,11,10.20
7,0.2,1e2,2,1,20,13,16,14.50
7,0.2,1e2,2,2,20,9,11,10.05
7,0.2,1e3,1,1,20,13,17,14.65
7,0.2,1e3,1,2,20,10,11,10.25
7,0.2,1e3,2,1,20,13,16,14.70
7,0.2,1e3,2,2,20,9,11,9.95
7,0.2,1e4,1,1,20,13,17,14.60
7,0.2,1e4,1,2,20,9,11,10.20
7,0.2,1e4,2,1,20,13,16,14.45
7,0.2,1e4,2,2,20,9,12,10.05
7,0.2,1e5,1,1,20,13,17,15.00
7,0.2,1e5,1,2,20,9,11,10.40
7,0.2,1e5,2,1,20,13,16,14.65
7,0.2,1e5,2,2,20,9,12,10.50
7,0.2,1e6,1,1,20,14,16,14.85
7,0.2,1e6,1,2,20,9,12,10.40
7,0.2,1e6,2,1,20,13,16,14.65
7,0.2,1e6,2,2,20,9,12,10.20
7,0.2,1e7,1,1,20,13,16,14.40
7,0.2,1e7,1,2,20,9,11,10.40
7,0.2,1e7,2,1,20,13,18,14.70
7,0.2,1e7,2,2,20,9,12,10.05
7,0.2,1e8,1,1,20,13,17,14.65
7,0.2,1e8,1,2,20,9,12,10.30
7,0.2,1e8,2,1,20,13,16,14.25
7,0.2,1e8,2,2,20,9,11,10.05
7,0.25,1.,1,1,20,14,18,15.15
7,0.25,1.,1,2,20,10,12,10.75
7,0.25,1.,2,1,20,14,17,15.05
7,0.25,1.,2,2,20,10,12,10.70
7,0.25,1e1,1,1,20,13,19,15.35
7,0.25,1e1,1,2,20,9,12,10.70
7,0.25,1e1,2,1,20,13,18,15.15
7,0.25,1e1,2,2,20,9,12,10.50
7,0.25,1e2,1,1,20,13,18,15.15
7,0.25,1e2,1,2,20,10,13,10.90
7,0.25,1e2,2,1,20,13,18,15.10
7,0.25,1e2,2,2,20,9,13,10.90
7,0.25,1e3,1,1,20,13,17,15.10
7,0.25,1e3,1,2,20,10,12,10.95
7,0.25,1e3,2,1,20,13,19,15.05
7,0.25,1e3,2,2,20,9,13,10.85
7,0.25,1e4,1,1,20,13,17,14.95
7,0.25,1e4,1,2,20,9,12,11.00
7,0.25,1e4,2,1,20,14,19,15.25
7,0.25,1e4,2,2,20,9,15,11.35
7,0.25,1e5,1,1,20,14,17,14.70
7,0.25,1e5,1,2,20,9,12,10.50
7,0.25,1e5,2,1,20,14,25,15.60
7,0.25,1e5,2,2,20,9,15,11.10
7,0.25,1e6,1,1,20,13,22,15.85
7,0.25,1e6,1,2,20,9,15,11.40
7,0.25,1e6,2,1,20,13,18,15.15
7,0.25,1e6,2,2,20,10,13,11.15
7,0.25,1e7,1,1,20,13,18,14.95
7,0.25,1e7,1,2,20,9,13,10.65
7,0.25,1e7,2,1,20,13,17,15.20
7,0.25,1e7,2,2,20,9,12,10.75
7,0.25,1e8,1,1,20,13,20,15.05
7,0.25,1e8,1,2,20,9,13,10.75
7,0.25,1e8,2,1,20,13,18,15.20
7,0.25,1e8,2,2,20,9,15,10.65
7,0.3,1.,1,1,20,14,19,15.60
7,0.3,1.,1,2,20,10,18,11.75
7,0.3,1.,2,1,20,14,18,15.35
7,0.3,1.,2,2,20,10,19,11.75
7,0.3,1e1,1,1,20,13,27,16.30
7,0.3,1e1,1,2,20,9,15,11.35
7,0.3,1e1,2,1,20,14,29,17.50
7,0.3,1e1,2,2,20,10,13,11.45
7,0.3,1e2,1,1,20,14,42,17.75
7,0.3,1e2,1,2,20,9,17,11.65
7,0.3,1e2,2,1,20,14,20,15.85
7,0.3,1e2,2,2,20,10,19,11.85
7,0.3,1e3,1,1,20,13,26,16.30
7,0.3,1e3,1,2,20,9,13,10.50
7,0.3,1e3,2,1,20,14,26,16.40
7,0.3,1e3,2,2,20,9,17,11.70
7,0.3,1e4,1,1,20,13,28,17.15
7,0.3,1e4,1,2,20,10,14,11.00
7,0.3,1e4,2,1,20,14,20,16.75
7,0.3,1e4,2,2,20,9,20,11.80
7,0.3,1e5,1,1,20,14,28,16.70
7,0.3,1e5,1,2,20,10,14,11.30
7,0.3,1e5,2,1,20,13,20,16.20
7,0.3,1e5,2,2,20,10,14,11.60
7,0.3,1e6,1,1,20,13,22,16.40
7,0.3,1e6,1,2,20,9,14,11.65
7,0.3,1e6,2,1,20,13,21,16.20
7,0.3,1e6,2,2,20,10,18,11.85
7,0.3,1e7,1,1,20,13,23,16.05
7,0.3,1e7,1,2,20,10,22,12.25
7,0.3,1e7,2,1,20,14,19,16.55
7,0.3,1e7,2,2,20,9,15,11.45
7,0.3,1e8,1,1,20,13,19,16.00
7,0.3,1e8,1,2,20,9,21,11.90
7,0.3,1e8,2,1,20,14,22,16.20
7,0.3,1e8,2,2,20,9,15,11.15
7,0.35,1.,1,1,20,14,27,18.60
7,0.35,1.,1,2,20,10,28,12.80
7,0.35,1.,2,1,20,14,28,18.25
7,0.35,1.,2,2,20,10,114,23.15
7,0.35,1e1,1,1,20,14,9999,518.35
7,0.35,1e1,1,2,20,10,21,12.40
7,0.35,1e1,2,1,20,13,44,18.75
7,0.35,1e1,2,2,20,9,21,13.15
7,0.35,1e2,1,1,20,14,47,19.40
7,0.35,1e2,1,2,20,9,19,12.95
7,0.35,1e2,2,1,20,14,55,18.95
7,0.35,1e2,2,2,20,10,22,12.70
7,0.35,1e3,1,1,20,13,43,17.95
7,0.35,1e3,1,2,20,10,16,12.00
7,0.35,1e3,2,1,20,14,30,19.15
7,0.35,1e3,2,2,20,10,23,12.15
7,0.35,1e4,1,1,20,14,22,17.80
7,0.35,1e4,1,2,20,10,14,11.50
7,0.35,1e4,2,1,20,14,60,18.75
7,0.35,1e4,2,2,20,4,15,12.00
7,0.35,1e5,1,1,20,13,18,15.80
7,0.35,1e5,1,2,20,10,29,14.10
7,0.35,1e5,2,1,20,14,85,23.55
7,0.35,1e5,2,2,20,9,27,13.50
7,0.35,1e6,1,1,20,14,45,20.55
7,0.35,1e6,1,2,20,9,25,12.80
7,0.35,1e6,2,1,20,14,41,18.60
7,0.35,1e6,2,2,20,9,29,14.00
7,0.35,1e7,1,1,20,14,9999,518.60
7,0.35,1e7,1,2,20,10,22,12.95
7,0.35,1e7,2,1,20,14,28,17.60
7,0.35,1e7,2,2,20,9,58,16.05
7,0.35,1e8,1,1,20,14,25,17.35
7,0.35,1e8,1,2,20,9,24,13.35
7,0.35,1e8,2,1,20,14,83,22.75
7,0.35,1e8,2,2,20,9,30,12.85


==> results/struct_2d_SRich_nonstat/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.35,1e4,2,2,1,9999,9999,9999.00
3,0.35,1.,2,1,1,9999,9999,9999.00
3,0.35,1e1,2,1,2,9999,9999,9999.00
3,0.35,1e2,1,1,1,9999,9999,9999.00
3,0.35,1e2,1,2,1,9999,9999,9999.00
3,0.35,1e2,2,2,1,9999,9999,9999.00
3,0.35,1e3,1,1,1,9999,9999,9999.00
3,0.35,1e3,1,2,1,9999,9999,9999.00
3,0.35,1e4,2,1,1,9999,9999,9999.00
3,0.35,1e5,1,1,2,9999,9999,9999.00
3,0.35,1e5,1,2,1,9999,9999,9999.00
3,0.35,1e6,1,1,1,9999,9999,9999.00
3,0.35,1e6,2,2,1,9999,9999,9999.00
3,0.35,1e7,1,1,2,9999,9999,9999.00
3,0.35,1e7,1,2,1,9999,9999,9999.00
3,0.35,1e8,1,1,1,9999,9999,9999.00
3,0.35,1e8,1,2,1,9999,9999,9999.00
3,0.35,1e8,2,1,2,9999,9999,9999.00
7,0.3,1.,1,2,1,9999,9999,9999.00
7,0.3,1.,2,2,1,9999,9999,9999.00
7,0.3,1e1,1,1,1,9999,9999,9999.00
7,0.3,1e1,1,2,2,9999,9999,9999.00
7,0.3,1e1,2,1,2,9999,9999,9999.00
7,0.3,1e2,1,1,1,9999,9999,9999.00
7,0.3,1e2,1,2,1,9999,9999,9999.00
7,0.3,1e2,2,2,1,9999,9999,9999.00
7,0.3,1e3,1,1,2,9999,9999,9999.00
7,0.3,1e3,2,1,1,9999,9999,9999.00
7,0.3,1e3,2,2,1,9999,9999,9999.00
7,0.3,1e4,1,1,1,9999,9999,9999.00
7,0.3,1e4,2,2,1,9999,9999,9999.00
7,0.3,1e5,1,1,2,9999,9999,9999.00
7,0.3,1e6,1,1,1,9999,9999,9999.00
7,0.3,1e6,1,2,1,9999,9999,9999.00
7,0.3,1e6,2,2,1,9999,9999,9999.00
7,0.3,1e7,1,1,1,9999,9999,9999.00
7,0.3,1e7,1,2,2,9999,9999,9999.00
7,0.3,1e8,1,2,2,9999,9999,9999.00
7,0.3,1e8,2,1,1,9999,9999,9999.00
7,0.35,1.,1,1,1,9999,9999,9999.00
7,0.35,1.,1,2,2,9999,9999,9999.00
7,0.35,1.,2,1,2,9999,9999,9999.00
7,0.35,1.,2,2,7,9999,9999,9999.00
7,0.35,1e1,1,1,6,9999,9999,9999.00
7,0.35,1e1,1,2,1,9999,9999,9999.00
7,0.35,1e1,2,1,2,9999,9999,9999.00
7,0.35,1e1,2,2,5,9999,9999,9999.00
7,0.35,1e2,1,1,1,9999,9999,9999.00
7,0.35,1e2,1,2,1,9999,9999,9999.00
7,0.35,1e2,2,1,2,9999,9999,9999.00
7,0.35,1e2,2,2,3,9999,9999,9999.00
7,0.35,1e3,1,1,1,9999,9999,9999.00
7,0.35,1e3,2,1,3,9999,9999,9999.00
7,0.35,1e3,2,2,1,9999,9999,9999.00
7,0.35,1e4,1,1,1,9999,9999,9999.00
7,0.35,1e4,1,2,1,9999,9999,9999.00
7,0.35,1e4,2,1,2,9999,9999,9999.00
7,0.35,1e4,2,2,3,9999,9999,9999.00
7,0.35,1e5,1,2,4,9999,9999,9999.00
7,0.35,1e5,2,1,4,9999,9999,9999.00
7,0.35,1e5,2,2,2,9999,9999,9999.00
7,0.35,1e6,1,1,5,9999,9999,9999.00
7,0.35,1e6,1,2,4,9999,9999,9999.00
7,0.35,1e6,2,1,2,9999,9999,9999.00
7,0.35,1e6,2,2,3,9999,9999,9999.00
7,0.35,1e7,1,1,3,9999,9999,9999.00
7,0.35,1e7,1,2,2,9999,9999,9999.00
7,0.35,1e7,2,1,2,9999,9999,9999.00
7,0.35,1e7,2,2,5,9999,9999,9999.00
7,0.35,1e8,1,1,2,9999,9999,9999.00
7,0.35,1e8,1,2,6,9999,9999,9999.00
7,0.35,1e8,2,1,6,9999,9999,9999.00
7,0.35,1e8,2,2,1,9999,9999,9999.00


==> results/struct_2d_SRichardson/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,18,18,18.00
2,0.0,1.,1,2,20,16,16,16.00
2,0.0,1.,2,1,20,18,18,18.00
2,0.0,1.,2,2,20,16,16,16.00
2,0.0,1e1,1,1,20,20,20,20.00
2,0.0,1e1,1,2,20,18,18,18.00
2,0.0,1e1,2,1,20,20,20,20.00
2,0.0,1e1,2,2,20,18,18,18.00
2,0.0,1e2,1,1,20,20,20,20.00
2,0.0,1e2,1,2,20,18,18,18.00
2,0.0,1e2,2,1,20,20,20,20.00
2,0.0,1e2,2,2,20,18,18,18.00
2,0.0,1e3,1,1,20,18,18,18.00
2,0.0,1e3,1,2,20,15,15,15.00
2,0.0,1e3,2,1,20,18,18,18.00
2,0.0,1e3,2,2,20,15,15,15.00
2,0.0,1e4,1,1,20,17,17,17.00
2,0.0,1e4,1,2,20,15,15,15.00
2,0.0,1e4,2,1,20,17,17,17.00
2,0.0,1e4,2,2,20,15,15,15.00
2,0.0,1e5,1,1,20,17,17,17.00
2,0.0,1e5,1,2,20,15,15,15.00
2,0.0,1e5,2,1,20,17,17,17.00
2,0.0,1e5,2,2,20,15,15,15.00
2,0.0,1e6,1,1,20,17,17,17.00
2,0.0,1e6,1,2,20,14,14,14.00
2,0.0,1e6,2,1,20,17,17,17.00
2,0.0,1e6,2,2,20,14,14,14.00
2,0.0,1e7,1,1,20,17,17,17.00
2,0.0,1e7,1,2,20,13,13,13.00
2,0.0,1e7,2,1,20,17,17,17.00
2,0.0,1e7,2,2,20,13,13,13.00
2,0.0,1e8,1,1,20,16,16,16.00
2,0.0,1e8,1,2,20,13,13,13.00
2,0.0,1e8,2,1,20,16,16,16.00
2,0.0,1e8,2,2,20,13,13,13.00
2,0.05,1.,1,1,20,18,20,19.20
2,0.05,1.,1,2,20,16,16,16.00
2,0.05,1.,2,1,20,18,20,19.50
2,0.05,1.,2,2,20,16,16,16.00
2,0.05,1e1,1,1,20,20,21,20.15
2,0.05,1e1,1,2,20,17,18,17.90
2,0.05,1e1,2,1,20,19,21,20.15
2,0.05,1e1,2,2,20,16,18,17.80
2,0.05,1e2,1,1,20,19,20,19.95
2,0.05,1e2,1,2,20,17,18,17.80
2,0.05,1e2,2,1,20,19,21,19.90
2,0.05,1e2,2,2,20,17,18,17.80
2,0.05,1e3,1,1,20,18,20,19.45
2,0.05,1e3,1,2,20,16,18,17.15
2,0.05,1e3,2,1,20,19,20,19.50
2,0.05,1e3,2,2,20,16,18,17.30
2,0.05,1e4,1,1,20,18,19,18.65
2,0.05,1e4,1,2,20,15,17,16.35
2,0.05,1e4,2,1,20,18,20,19.00
2,0.05,1e4,2,2,20,15,18,16.30
2,0.05,1e5,1,1,20,18,20,18.75
2,0.05,1e5,1,2,20,15,16,15.65
2,0.05,1e5,2,1,20,18,19,18.30
2,0.05,1e5,2,2,20,15,16,15.50
2,0.05,1e6,1,1,20,17,19,18.15
2,0.05,1e6,1,2,20,14,16,14.85
2,0.05,1e6,2,1,20,17,19,18.30
2,0.05,1e6,2,2,20,14,16,14.95
2,0.05,1e7,1,1,20,15,18,17.25
2,0.05,1e7,1,2,20,13,15,13.95
2,0.05,1e7,2,1,20,16,18,17.30
2,0.05,1e7,2,2,20,13,15,14.10
2,0.05,1e8,1,1,20,15,17,15.90
2,0.05,1e8,1,2,20,13,14,13.20
2,0.05,1e8,2,1,20,15,17,15.80
2,0.05,1e8,2,2,20,13,14,13.60
2,0.1,1.,1,1,20,19,21,20.05
2,0.1,1.,1,2,20,15,18,16.60
2,0.1,1.,2,1,20,18,21,19.85
2,0.1,1.,2,2,20,16,18,16.90
2,0.1,1e1,1,1,20,20,21,20.50
2,0.1,1e1,1,2,20,17,18,17.80
2,0.1,1e1,2,1,20,20,21,20.45
2,0.1,1e1,2,2,20,17,19,17.95
2,0.1,1e2,1,1,20,19,21,20.00
2,0.1,1e2,1,2,20,17,18,17.80
2,0.1,1e2,2,1,20,19,21,20.05
2,0.1,1e2,2,2,20,17,18,17.65
2,0.1,1e3,1,1,20,18,20,19.75
2,0.1,1e3,1,2,20,16,18,17.45
2,0.1,1e3,2,1,20,19,20,19.85
2,0.1,1e3,2,2,20,16,18,17.50
2,0.1,1e4,1,1,20,19,20,19.40
2,0.1,1e4,1,2,20,15,18,16.65
2,0.1,1e4,2,1,20,18,20,19.20
2,0.1,1e4,2,2,20,15,18,17.00
2,0.1,1e5,1,1,20,18,19,18.80
2,0.1,1e5,1,2,20,15,17,15.95
2,0.1,1e5,2,1,20,18,20,18.75
2,0.1,1e5,2,2,20,15,17,16.15
2,0.1,1e6,1,1,20,17,20,18.60
2,0.1,1e6,1,2,20,14,17,15.35
2,0.1,1e6,2,1,20,17,19,18.35
2,0.1,1e6,2,2,20,14,16,15.40
2,0.1,1e7,1,1,20,16,18,17.45
2,0.1,1e7,1,2,20,13,16,14.75
2,0.1,1e7,2,1,20,16,19,17.55
2,0.1,1e7,2,2,20,13,16,14.45
2,0.1,1e8,1,1,20,15,17,16.20
2,0.1,1e8,1,2,20,13,15,13.80
2,0.1,1e8,2,1,20,16,18,16.75
2,0.1,1e8,2,2,20,13,15,13.75
2,0.15,1.,1,1,20,19,21,20.20
2,0.15,1.,1,2,20,16,18,17.10
2,0.15,1.,2,1,20,19,21,20.35
2,0.15,1.,2,2,20,16,18,17.25
2,0.15,1e1,1,1,20,20,21,20.70
2,0.15,1e1,1,2,20,17,19,17.85
2,0.15,1e1,2,1,20,20,21,20.70
2,0.15,1e1,2,2,20,17,19,18.10
2,0.15,1e2,1,1,20,20,21,20.45
2,0.15,1e2,1,2,20,17,19,17.80
2,0.15,1e2,2,1,20,19,21,20.35
2,0.15,1e2,2,2,20,17,19,17.95
2,0.15,1e3,1,1,20,19,21,19.90
2,0.15,1e3,1,2,20,16,19,17.70
2,0.15,1e3,2,1,20,19,21,19.90
2,0.15,1e3,2,2,20,16,18,17.55
2,0.15,1e4,1,1,20,18,20,19.50
2,0.15,1e4,1,2,20,16,18,17.35
2,0.15,1e4,2,1,20,18,20,19.60
2,0.15,1e4,2,2,20,16,18,17.30
2,0.15,1e5,1,1,20,18,20,19.00
2,0.15,1e5,1,2,20,16,17,16.40
2,0.15,1e5,2,1,20,18,20,18.85
2,0.15,1e5,2,2,20,16,18,16.70
2,0.15,1e6,1,1,20,17,20,18.60
2,0.15,1e6,1,2,20,15,17,15.60
2,0.15,1e6,2,1,20,17,20,18.70
2,0.15,1e6,2,2,20,15,18,15.75
2,0.15,1e7,1,1,20,17,19,17.85
2,0.15,1e7,1,2,20,14,17,15.20
2,0.15,1e7,2,1,20,16,19,17.85
2,0.15,1e7,2,2,20,14,16,15.05
2,0.15,1e8,1,1,20,16,18,16.90
2,0.15,1e8,1,2,20,14,16,14.50
2,0.15,1e8,2,1,20,16,18,16.90
2,0.15,1e8,2,2,20,13,16,14.35
2,0.2,1.,1,1,20,20,21,20.45
2,0.2,1.,1,2,20,17,19,17.85
2,0.2,1.,2,1,20,20,22,20.65
2,0.2,1.,2,2,20,17,19,17.95
2,0.2,1e1,1,1,20,20,21,20.85
2,0.2,1e1,1,2,20,17,19,18.25
2,0.2,1e1,2,1,20,20,22,20.90
2,0.2,1e1,2,2,20,17,19,18.20
2,0.2,1e2,1,1,20,20,21,20.50
2,0.2,1e2,1,2,20,17,19,18.05
2,0.2,1e2,2,1,20,20,22,20.90
2,0.2,1e2,2,2,20,17,19,17.95
2,0.2,1e3,1,1,20,19,21,20.30
2,0.2,1e3,1,2,20,17,19,17.60
2,0.2,1e3,2,1,20,19,21,20.25
2,0.2,1e3,2,2,20,17,19,17.80
2,0.2,1e4,1,1,20,19,21,19.80
2,0.2,1e4,1,2,20,16,19,17.25
2,0.2,1e4,2,1,20,19,21,19.90
2,0.2,1e4,2,2,20,16,19,17.40
2,0.2,1e5,1,1,20,18,20,19.30
2,0.2,1e5,1,2,20,16,18,17.15
2,0.2,1e5,2,1,20,18,20,19.35
2,0.2,1e5,2,2,20,15,18,16.75
2,0.2,1e6,1,1,20,18,20,18.90
2,0.2,1e6,1,2,20,15,17,15.85
2,0.2,1e6,2,1,20,18,19,18.50
2,0.2,1e6,2,2,20,15,17,16.20
2,0.2,1e7,1,1,20,17,20,18.15
2,0.2,1e7,1,2,20,14,18,15.25
2,0.2,1e7,2,1,20,16,20,18.10
2,0.2,1e7,2,2,20,14,17,15.25
2,0.2,1e8,1,1,20,16,19,17.00
2,0.2,1e8,1,2,20,14,17,14.85
2,0.2,1e8,2,1,20,16,19,17.40
2,0.2,1e8,2,2,20,13,16,14.55
2,0.25,1.,1,1,20,20,22,21.05
2,0.25,1.,1,2,20,17,19,18.00
2,0.25,1.,2,1,20,20,22,20.90
2,0.25,1.,2,2,20,17,19,18.35
2,0.25,1e1,1,1,20,20,22,21.05
2,0.25,1e1,1,2,20,17,19,18.50
2,0.25,1e1,2,1,20,20,22,21.35
2,0.25,1e1,2,2,20,17,19,18.60
2,0.25,1e2,1,1,20,20,22,21.20
2,0.25,1e2,1,2,20,17,19,18.35
2,0.25,1e2,2,1,20,20,22,21.00
2,0.25,1e2,2,2,20,17,19,18.40
2,0.25,1e3,1,1,20,20,21,20.65
2,0.25,1e3,1,2,20,17,19,17.80
2,0.25,1e3,2,1,20,20,21,20.55
2,0.25,1e3,2,2,20,17,19,18.05
2,0.25,1e4,1,1,20,19,21,19.90
2,0.25,1e4,1,2,20,16,18,17.65
2,0.25,1e4,2,1,20,19,21,19.90
2,0.25,1e4,2,2,20,17,18,17.70
2,0.25,1e5,1,1,20,18,20,19.55
2,0.25,1e5,1,2,20,16,18,17.15
2,0.25,1e5,2,1,20,18,20,19.45
2,0.25,1e5,2,2,20,16,18,16.95
2,0.25,1e6,1,1,20,18,20,19.05
2,0.25,1e6,1,2,20,15,18,16.45
2,0.25,1e6,2,1,20,18,20,18.95
2,0.25,1e6,2,2,20,15,18,16.75
2,0.25,1e7,1,1,20,17,19,18.35
2,0.25,1e7,1,2,20,14,17,15.65
2,0.25,1e7,2,1,20,16,19,18.20
2,0.25,1e7,2,2,20,14,17,15.70
2,0.25,1e8,1,1,20,16,19,17.35
2,0.25,1e8,1,2,20,14,17,15.10
2,0.25,1e8,2,1,20,17,19,17.60
2,0.25,1e8,2,2,20,13,17,15.00
2,0.3,1.,1,1,20,20,22,21.15
2,0.3,1.,1,2,20,17,19,18.65
2,0.3,1.,2,1,20,20,22,21.00
2,0.3,1.,2,2,20,17,19,18.40
2,0.3,1e1,1,1,20,20,23,21.45
2,0.3,1e1,1,2,20,18,19,18.70
2,0.3,1e1,2,1,20,21,22,21.30
2,0.3,1e1,2,2,20,18,20,18.80
2,0.3,1e2,1,1,20,20,22,21.10
2,0.3,1e2,1,2,20,17,19,18.55
2,0.3,1e2,2,1,20,20,22,21.25
2,0.3,1e2,2,2,20,17,19,18.55
2,0.3,1e3,1,1,20,20,21,20.65
2,0.3,1e3,1,2,20,16,19,18.10
2,0.3,1e3,2,1,20,19,22,20.70
2,0.3,1e3,2,2,20,17,19,18.30
2,0.3,1e4,1,1,20,19,21,20.30
2,0.3,1e4,1,2,20,17,19,17.80
2,0.3,1e4,2,1,20,19,21,20.40
2,0.3,1e4,2,2,20,16,19,17.90
2,0.3,1e5,1,1,20,19,21,19.95
2,0.3,1e5,1,2,20,17,19,17.55
2,0.3,1e5,2,1,20,18,21,19.65
2,0.3,1e5,2,2,20,16,19,17.25
2,0.3,1e6,1,1,20,17,20,19.25
2,0.3,1e6,1,2,20,15,18,16.65
2,0.3,1e6,2,1,20,18,21,19.30
2,0.3,1e6,2,2,20,15,19,17.05
2,0.3,1e7,1,1,20,17,20,18.40
2,0.3,1e7,1,2,20,14,18,16.40
2,0.3,1e7,2,1,20,16,20,18.50
2,0.3,1e7,2,2,20,14,18,16.40
2,0.3,1e8,1,1,20,16,20,17.90
2,0.3,1e8,1,2,20,14,18,15.45
2,0.3,1e8,2,1,20,16,20,18.00
2,0.3,1e8,2,2,20,14,17,15.85
2,0.35,1.,1,1,20,21,22,21.55
2,0.35,1.,1,2,20,18,19,18.55
2,0.35,1.,2,1,20,21,22,21.50
2,0.35,1.,2,2,20,18,19,18.80
2,0.35,1e1,1,1,20,20,22,21.40
2,0.35,1e1,1,2,20,18,19,18.70
2,0.35,1e1,2,1,20,21,23,21.65
2,0.35,1e1,2,2,20,18,21,19.00
2,0.35,1e2,1,1,20,20,23,21.35
2,0.35,1e2,1,2,20,18,20,18.65
2,0.35,1e2,2,1,20,20,22,21.10
2,0.35,1e2,2,2,20,17,21,18.65
2,0.35,1e3,1,1,20,19,22,20.85
2,0.35,1e3,1,2,20,17,20,18.55
2,0.35,1e3,2,1,20,19,22,20.90
2,0.35,1e3,2,2,20,17,20,18.65
2,0.35,1e4,1,1,20,19,22,20.50
2,0.35,1e4,1,2,20,17,19,17.90
2,0.35,1e4,2,1,20,19,22,20.75
2,0.35,1e4,2,2,20,17,19,18.00
2,0.35,1e5,1,1,20,18,21,20.10
2,0.35,1e5,1,2,20,17,19,17.85
2,0.35,1e5,2,1,20,19,21,19.90
2,0.35,1e5,2,2,20,16,19,17.75
2,0.35,1e6,1,1,20,18,21,19.30
2,0.35,1e6,1,2,20,16,19,17.30
2,0.35,1e6,2,1,20,18,20,19.35
2,0.35,1e6,2,2,20,16,19,17.25
2,0.35,1e7,1,1,20,17,20,19.20
2,0.35,1e7,1,2,20,15,18,16.50
2,0.35,1e7,2,1,20,17,20,18.75
2,0.35,1e7,2,2,20,16,19,16.85
2,0.35,1e8,1,1,20,17,20,18.60
2,0.35,1e8,1,2,20,15,18,16.10
2,0.35,1e8,2,1,20,16,20,18.20
2,0.35,1e8,2,2,20,15,18,16.30
3,0.0,1.,1,1,20,32,32,32.00
3,0.0,1.,1,2,20,24,24,24.00
3,0.0,1.,2,1,20,32,32,32.00
3,0.0,1.,2,2,20,24,24,24.00
3,0.0,1e1,1,1,20,36,36,36.00
3,0.0,1e1,1,2,20,27,27,27.00
3,0.0,1e1,2,1,20,36,36,36.00
3,0.0,1e1,2,2,20,27,27,27.00
3,0.0,1e2,1,1,20,34,34,34.00
3,0.0,1e2,1,2,20,27,27,27.00
3,0.0,1e2,2,1,20,34,34,34.00
3,0.0,1e2,2,2,20,27,27,27.00
3,0.0,1e3,1,1,20,33,33,33.00
3,0.0,1e3,1,2,20,26,26,26.00
3,0.0,1e3,2,1,20,33,33,33.00
3,0.0,1e3,2,2,20,26,26,26.00
3,0.0,1e4,1,1,20,31,31,31.00
3,0.0,1e4,1,2,20,24,24,24.00
3,0.0,1e4,2,1,20,31,31,31.00
3,0.0,1e4,2,2,20,24,24,24.00
3,0.0,1e5,1,1,20,29,29,29.00
3,0.0,1e5,1,2,20,23,23,23.00
3,0.0,1e5,2,1,20,29,29,29.00
3,0.0,1e5,2,2,20,23,23,23.00
3,0.0,1e6,1,1,20,27,27,27.00
3,0.0,1e6,1,2,20,21,21,21.00
3,0.0,1e6,2,1,20,27,27,27.00
3,0.0,1e6,2,2,20,21,21,21.00
3,0.0,1e7,1,1,20,25,25,25.00
3,0.0,1e7,1,2,20,21,21,21.00
3,0.0,1e7,2,1,20,25,25,25.00
3,0.0,1e7,2,2,20,21,21,21.00
3,0.0,1e8,1,1,20,23,23,23.00
3,0.0,1e8,1,2,20,19,19,19.00
3,0.0,1e8,2,1,20,23,23,23.00
3,0.0,1e8,2,2,20,19,19,19.00
3,0.05,1.,1,1,20,31,33,32.10
3,0.05,1.,1,2,20,23,26,24.90
3,0.05,1.,2,1,20,31,34,32.00
3,0.05,1.,2,2,20,24,26,25.10
3,0.05,1e1,1,1,20,34,38,36.35
3,0.05,1e1,1,2,20,27,30,28.75
3,0.05,1e1,2,1,20,35,37,36.35
3,0.05,1e1,2,2,20,27,30,28.50
3,0.05,1e2,1,1,20,35,37,36.35
3,0.05,1e2,1,2,20,27,30,28.00
3,0.05,1e2,2,1,20,34,38,36.15
3,0.05,1e2,2,2,20,27,29,28.10
3,0.05,1e3,1,1,20,32,36,34.45
3,0.05,1e3,1,2,20,26,28,26.95
3,0.05,1e3,2,1,20,33,37,34.85
3,0.05,1e3,2,2,20,26,28,27.00
3,0.05,1e4,1,1,20,32,33,32.70
3,0.05,1e4,1,2,20,25,27,26.55
3,0.05,1e4,2,1,20,31,34,32.75
3,0.05,1e4,2,2,20,25,27,25.80
3,0.05,1e5,1,1,20,30,33,31.40
3,0.05,1e5,1,2,20,23,25,24.30
3,0.05,1e5,2,1,20,30,33,31.55
3,0.05,1e5,2,2,20,22,26,24.30
3,0.05,1e6,1,1,20,28,31,30.00
3,0.05,1e6,1,2,20,22,25,23.50
3,0.05,1e6,2,1,20,28,31,29.90
3,0.05,1e6,2,2,20,22,24,23.30
3,0.05,1e7,1,1,20,26,29,27.40
3,0.05,1e7,1,2,20,20,22,21.50
3,0.05,1e7,2,1,20,26,30,27.75
3,0.05,1e7,2,2,20,20,23,21.60
3,0.05,1e8,1,1,20,24,27,25.70
3,0.05,1e8,1,2,20,19,21,19.50
3,0.05,1e8,2,1,20,24,28,25.80
3,0.05,1e8,2,2,20,19,21,20.25
3,0.1,1.,1,1,20,32,36,33.60
3,0.1,1.,1,2,20,25,28,26.10
3,0.1,1.,2,1,20,32,35,33.45
3,0.1,1.,2,2,20,25,28,26.30
3,0.1,1e1,1,1,20,34,39,36.80
3,0.1,1e1,1,2,20,27,31,29.60
3,0.1,1e1,2,1,20,34,39,36.40
3,0.1,1e1,2,2,20,27,32,29.20
3,0.1,1e2,1,1,20,34,39,36.55
3,0.1,1e2,1,2,20,27,31,28.90
3,0.1,1e2,2,1,20,35,39,36.90
3,0.1,1e2,2,2,20,27,31,29.35
3,0.1,1e3,1,1,20,34,39,35.50
3,0.1,1e3,1,2,20,25,30,27.50
3,0.1,1e3,2,1,20,33,37,35.15
3,0.1,1e3,2,2,20,26,30,28.20
3,0.1,1e4,1,1,20,31,37,34.25
3,0.1,1e4,1,2,20,25,29,26.80
3,0.1,1e4,2,1,20,32,37,34.20
3,0.1,1e4,2,2,20,25,28,26.95
3,0.1,1e5,1,1,20,30,35,32.45
3,0.1,1e5,1,2,20,23,26,25.10
3,0.1,1e5,2,1,20,31,35,32.65
3,0.1,1e5,2,2,20,23,28,25.45
3,0.1,1e6,1,1,20,28,33,30.45
3,0.1,1e6,1,2,20,23,26,24.20
3,0.1,1e6,2,1,20,28,33,30.75
3,0.1,1e6,2,2,20,23,26,24.40
3,0.1,1e7,1,1,20,26,32,29.00
3,0.1,1e7,1,2,20,21,24,22.55
3,0.1,1e7,2,1,20,27,31,28.85
3,0.1,1e7,2,2,20,20,25,22.75
3,0.1,1e8,1,1,20,25,30,26.90
3,0.1,1e8,1,2,20,19,22,21.00
3,0.1,1e8,2,1,20,25,28,26.40
3,0.1,1e8,2,2,20,19,23,20.75
3,0.15,1.,1,1,20,33,36,34.65
3,0.15,1.,1,2,20,25,30,27.80
3,0.15,1.,2,1,20,34,39,35.55
3,0.15,1.,2,2,20,24,29,27.35
3,0.15,1e1,1,1,20,36,40,38.10
3,0.15,1e1,1,2,20,28,34,30.50
3,0.15,1e1,2,1,20,35,41,37.85
3,0.15,1e1,2,2,20,28,34,30.00
3,0.15,1e2,1,1,20,35,40,37.45
3,0.15,1e2,1,2,20,27,32,30.05
3,0.15,1e2,2,1,20,34,41,37.90
3,0.15,1e2,2,2,20,27,34,30.50
3,0.15,1e3,1,1,20,34,40,36.75
3,0.15,1e3,1,2,20,26,31,28.90
3,0.15,1e3,2,1,20,33,40,36.55
3,0.15,1e3,2,2,20,27,32,28.70
3,0.15,1e4,1,1,20,31,39,35.00
3,0.15,1e4,1,2,20,25,30,27.30
3,0.15,1e4,2,1,20,31,38,34.95
3,0.15,1e4,2,2,20,25,30,27.75
3,0.15,1e5,1,1,20,31,37,33.55
3,0.15,1e5,1,2,20,25,30,26.75
3,0.15,1e5,2,1,20,30,36,33.75
3,0.15,1e5,2,2,20,24,29,27.10
3,0.15,1e6,1,1,20,28,35,31.90
3,0.15,1e6,1,2,20,22,27,25.65
3,0.15,1e6,2,1,20,28,34,31.55
3,0.15,1e6,2,2,20,23,27,25.05
3,0.15,1e7,1,1,20,27,34,29.80
3,0.15,1e7,1,2,20,20,26,23.65
3,0.15,1e7,2,1,20,27,34,30.00
3,0.15,1e7,2,2,20,21,26,24.35
3,0.15,1e8,1,1,20,25,31,27.95
3,0.15,1e8,1,2,20,20,25,22.30
3,0.15,1e8,2,1,20,25,32,27.95
3,0.15,1e8,2,2,20,20,25,22.05
3,0.2,1.,1,1,20,32,39,35.70
3,0.2,1.,1,2,20,25,31,28.40
3,0.2,1.,2,1,20,34,40,36.25
3,0.2,1.,2,2,20,26,31,28.50
3,0.2,1e1,1,1,20,35,42,38.95
3,0.2,1e1,1,2,20,28,35,31.40
3,0.2,1e1,2,1,20,35,42,39.25
3,0.2,1e1,2,2,20,29,35,30.75
3,0.2,1e2,1,1,20,36,42,39.15
3,0.2,1e2,1,2,20,27,35,30.50
3,0.2,1e2,2,1,20,36,41,38.95
3,0.2,1e2,2,2,20,28,35,30.80
3,0.2,1e3,1,1,20,34,41,37.35
3,0.2,1e3,1,2,20,27,34,29.90
3,0.2,1e3,2,1,20,36,40,38.00
3,0.2,1e3,2,2,20,28,34,30.30
3,0.2,1e4,1,1,20,32,38,35.40
3,0.2,1e4,1,2,20,26,31,28.35
3,0.2,1e4,2,1,20,34,39,35.85
3,0.2,1e4,2,2,20,26,32,28.45
3,0.2,1e5,1,1,20,31,39,34.20
3,0.2,1e5,1,2,20,24,31,27.40
3,0.2,1e5,2,1,20,31,39,34.20
3,0.2,1e5,2,2,20,24,29,26.90
3,0.2,1e6,1,1,20,30,38,33.00
3,0.2,1e6,1,2,20,24,29,25.35
3,0.2,1e6,2,1,20,30,36,33.45
3,0.2,1e6,2,2,20,23,29,26.25
3,0.2,1e7,1,1,20,28,35,32.00
3,0.2,1e7,1,2,20,22,28,24.65
3,0.2,1e7,2,1,20,29,35,31.50
3,0.2,1e7,2,2,20,22,27,24.50
3,0.2,1e8,1,1,20,26,34,29.05
3,0.2,1e8,1,2,20,20,27,23.20
3,0.2,1e8,2,1,20,27,33,29.85
3,0.2,1e8,2,2,20,20,26,23.35
3,0.25,1.,1,1,20,34,43,38.20
3,0.25,1.,1,2,20,26,33,30.10
3,0.25,1.,2,1,20,34,42,37.55
3,0.25,1.,2,2,20,29,33,30.80
3,0.25,1e1,1,1,20,36,42,39.40
3,0.25,1e1,1,2,20,29,35,32.30
3,0.25,1e1,2,1,20,37,42,39.65
3,0.25,1e1,2,2,20,29,36,31.85
3,0.25,1e2,1,1,20,38,43,40.35
3,0.25,1e2,1,2,20,28,35,31.90
3,0.25,1e2,2,1,20,36,42,39.70
3,0.25,1e2,2,2,20,27,36,32.05
3,0.25,1e3,1,1,20,36,41,38.70
3,0.25,1e3,1,2,20,28,36,31.30
3,0.25,1e3,2,1,20,36,41,38.50
3,0.25,1e3,2,2,20,27,35,30.35
3,0.25,1e4,1,1,20,34,40,37.10
3,0.25,1e4,1,2,20,28,34,31.75
3,0.25,1e4,2,1,20,34,40,37.15
3,0.25,1e4,2,2,20,27,34,30.45
3,0.25,1e5,1,1,20,32,39,34.85
3,0.25,1e5,1,2,20,27,33,29.35
3,0.25,1e5,2,1,20,33,40,35.95
3,0.25,1e5,2,2,20,25,34,28.25
3,0.25,1e6,1,1,20,30,37,33.85
3,0.25,1e6,1,2,20,25,31,27.65
3,0.25,1e6,2,1,20,31,37,33.95
3,0.25,1e6,2,2,20,24,33,27.95
3,0.25,1e7,1,1,20,29,36,32.70
3,0.25,1e7,1,2,20,22,31,25.85
3,0.25,1e7,2,1,20,30,37,32.75
3,0.25,1e7,2,2,20,24,31,26.65
3,0.25,1e8,1,1,20,25,36,30.95
3,0.25,1e8,1,2,20,21,28,24.40
3,0.25,1e8,2,1,20,27,33,30.15
3,0.25,1e8,2,2,20,22,27,24.35
3,0.3,1.,1,1,20,37,45,39.80
3,0.3,1.,1,2,20,28,34,30.85
3,0.3,1.,2,1,20,35,43,38.80
3,0.3,1.,2,2,20,28,37,31.75
3,0.3,1e1,1,1,20,39,44,41.05
3,0.3,1e1,1,2,20,31,36,33.15
3,0.3,1e1,2,1,20,38,44,41.20
3,0.3,1e1,2,2,20,29,38,33.45
3,0.3,1e2,1,1,20,38,44,40.20
3,0.3,1e2,1,2,20,29,37,32.85
3,0.3,1e2,2,1,20,39,45,41.70
3,0.3,1e2,2,2,20,32,39,34.70
3,0.3,1e3,1,1,20,36,43,39.60
3,0.3,1e3,1,2,20,30,38,32.95
3,0.3,1e3,2,1,20,35,42,39.00
3,0.3,1e3,2,2,20,28,37,32.05
3,0.3,1e4,1,1,20,34,42,38.60
3,0.3,1e4,1,2,20,26,35,31.55
3,0.3,1e4,2,1,20,34,41,37.10
3,0.3,1e4,2,2,20,28,35,30.55
3,0.3,1e5,1,1,20,31,40,36.30
3,0.3,1e5,1,2,20,28,34,30.40
3,0.3,1e5,2,1,20,33,40,37.10
3,0.3,1e5,2,2,20,27,34,30.35
3,0.3,1e6,1,1,20,32,40,36.35
3,0.3,1e6,1,2,20,26,33,29.05
3,0.3,1e6,2,1,20,31,39,34.75
3,0.3,1e6,2,2,20,25,32,28.35
3,0.3,1e7,1,1,20,30,39,33.80
3,0.3,1e7,1,2,20,23,30,26.90
3,0.3,1e7,2,1,20,29,38,33.25
3,0.3,1e7,2,2,20,24,29,27.10
3,0.3,1e8,1,1,20,28,35,31.65
3,0.3,1e8,1,2,20,22,27,25.00
3,0.3,1e8,2,1,20,26,37,30.80
3,0.3,1e8,2,2,20,22,31,25.20
3,0.35,1.,1,1,20,34,46,40.35
3,0.35,1.,1,2,20,29,38,32.90
3,0.35,1.,2,1,20,36,46,41.40
3,0.35,1.,2,2,20,30,36,33.30
3,0.35,1e1,1,1,20,40,45,43.00
3,0.35,1e1,1,2,20,31,41,35.30
3,0.35,1e1,2,1,20,38,47,42.60
3,0.35,1e1,2,2,20,32,38,35.55
3,0.35,1e2,1,1,20,37,46,42.15
3,0.35,1e2,1,2,20,32,40,35.80
3,0.35,1e2,2,1,20,40,47,42.70
3,0.35,1e2,2,2,20,29,40,35.40
3,0.35,1e3,1,1,20,36,44,40.75
3,0.35,1e3,1,2,20,29,38,33.30
3,0.35,1e3,2,1,20,36,44,40.35
3,0.35,1e3,2,2,20,30,40,34.65
3,0.35,1e4,1,1,20,37,43,39.75
3,0.35,1e4,1,2,20,28,39,32.75
3,0.35,1e4,2,1,20,35,44,40.10
3,0.35,1e4,2,2,20,29,38,33.20
3,0.35,1e5,1,1,20,35,45,39.55
3,0.35,1e5,1,2,20,26,35,30.55
3,0.35,1e5,2,1,20,32,44,39.15
3,0.35,1e5,2,2,20,27,37,30.85
3,0.35,1e6,1,1,20,33,44,37.40
3,0.35,1e6,1,2,20,24,36,29.30
3,0.35,1e6,2,1,20,32,41,35.95
3,0.35,1e6,2,2,20,26,34,29.80
3,0.35,1e7,1,1,20,29,39,34.45
3,0.35,1e7,1,2,20,26,36,29.30
3,0.35,1e7,2,1,20,31,38,34.60
3,0.35,1e7,2,2,20,25,36,28.65
3,0.35,1e8,1,1,20,28,36,31.25
3,0.35,1e8,1,2,20,22,30,27.15
3,0.35,1e8,2,1,20,28,36,32.90
3,0.35,1e8,2,2,20,24,30,26.95
7,0.0,1.,1,1,20,40,40,40.00
7,0.0,1.,1,2,20,31,31,31.00
7,0.0,1.,2,1,20,40,40,40.00
7,0.0,1.,2,2,20,31,31,31.00
7,0.0,1e1,1,1,20,46,46,46.00
7,0.0,1e1,1,2,20,35,35,35.00
7,0.0,1e1,2,1,20,46,46,46.00
7,0.0,1e1,2,2,20,35,35,35.00
7,0.0,1e2,1,1,20,45,45,45.00
7,0.0,1e2,1,2,20,35,35,35.00
7,0.0,1e2,2,1,20,45,45,45.00
7,0.0,1e2,2,2,20,35,35,35.00
7,0.0,1e3,1,1,20,41,41,41.00
7,0.0,1e3,1,2,20,33,33,33.00
7,0.0,1e3,2,1,20,41,41,41.00
7,0.0,1e3,2,2,20,33,33,33.00
7,0.0,1e4,1,1,20,40,40,40.00
7,0.0,1e4,1,2,20,30,30,30.00
7,0.0,1e4,2,1,20,40,40,40.00
7,0.0,1e4,2,2,20,30,30,30.00
7,0.0,1e5,1,1,20,38,38,38.00
7,0.0,1e5,1,2,20,29,29,29.00
7,0.0,1e5,2,1,20,38,38,38.00
7,0.0,1e5,2,2,20,29,29,29.00
7,0.0,1e6,1,1,20,36,36,36.00
7,0.0,1e6,1,2,20,27,27,27.00
7,0.0,1e6,2,1,20,36,36,36.00
7,0.0,1e6,2,2,20,27,27,27.00
7,0.0,1e7,1,1,20,35,35,35.00
7,0.0,1e7,1,2,20,27,27,27.00
7,0.0,1e7,2,1,20,35,35,35.00
7,0.0,1e7,2,2,20,27,27,27.00
7,0.0,1e8,1,1,20,34,34,34.00
7,0.0,1e8,1,2,20,25,25,25.00
7,0.0,1e8,2,1,20,34,34,34.00
7,0.0,1e8,2,2,20,25,25,25.00
7,0.05,1.,1,1,20,41,45,42.70
7,0.05,1.,1,2,20,31,34,32.20
7,0.05,1.,2,1,20,40,44,42.35
7,0.05,1.,2,2,20,32,35,32.45
7,0.05,1e1,1,1,20,45,50,47.10
7,0.05,1e1,1,2,20,35,38,36.20
7,0.05,1e1,2,1,20,46,50,47.60
7,0.05,1e1,2,2,20,34,39,36.45
7,0.05,1e2,1,1,20,45,50,47.50
7,0.05,1e2,1,2,20,35,38,36.20
7,0.05,1e2,2,1,20,46,51,48.80
7,0.05,1e2,2,2,20,35,38,36.65
7,0.05,1e3,1,1,20,44,48,46.45
7,0.05,1e3,1,2,20,33,37,35.55
7,0.05,1e3,2,1,20,43,49,45.20
7,0.05,1e3,2,2,20,33,37,35.10
7,0.05,1e4,1,1,20,43,45,44.20
7,0.05,1e4,1,2,20,32,36,33.55
7,0.05,1e4,2,1,20,42,45,43.55
7,0.05,1e4,2,2,20,32,35,33.25
7,0.05,1e5,1,1,20,40,45,41.90
7,0.05,1e5,1,2,20,31,33,32.40
7,0.05,1e5,2,1,20,40,44,42.50
7,0.05,1e5,2,2,20,31,33,32.35
7,0.05,1e6,1,1,20,38,42,40.05
7,0.05,1e6,1,2,20,29,32,30.60
7,0.05,1e6,2,1,20,39,42,40.90
7,0.05,1e6,2,2,20,29,32,30.70
7,0.05,1e7,1,1,20,36,41,38.45
7,0.05,1e7,1,2,20,27,30,28.95
7,0.05,1e7,2,1,20,37,40,38.65
7,0.05,1e7,2,2,20,27,30,28.90
7,0.05,1e8,1,1,20,36,39,37.55
7,0.05,1e8,1,2,20,26,29,27.20
7,0.05,1e8,2,1,20,35,39,37.20
7,0.05,1e8,2,2,20,26,28,27.15
7,0.1,1.,1,1,20,42,48,45.65
7,0.1,1.,1,2,20,33,37,35.20
7,0.1,1.,2,1,20,42,47,45.10
7,0.1,1.,2,2,20,33,38,35.00
7,0.1,1e1,1,1,20,46,55,51.00
7,0.1,1e1,1,2,20,35,42,38.90
7,0.1,1e1,2,1,20,48,55,50.45
7,0.1,1e1,2,2,20,36,44,39.15
7,0.1,1e2,1,1,20,47,55,51.30
7,0.1,1e2,1,2,20,36,43,39.30
7,0.1,1e2,2,1,20,47,57,51.55
7,0.1,1e2,2,2,20,36,43,39.25
7,0.1,1e3,1,1,20,45,52,48.85
7,0.1,1e3,1,2,20,35,42,37.45
7,0.1,1e3,2,1,20,45,55,49.15
7,0.1,1e3,2,2,20,35,40,37.40
7,0.1,1e4,1,1,20,42,49,46.35
7,0.1,1e4,1,2,20,32,40,35.65
7,0.1,1e4,2,1,20,44,50,46.85
7,0.1,1e4,2,2,20,34,39,36.05
7,0.1,1e5,1,1,20,41,49,44.95
7,0.1,1e5,1,2,20,32,36,33.80
7,0.1,1e5,2,1,20,44,49,46.00
7,0.1,1e5,2,2,20,33,38,34.50
7,0.1,1e6,1,1,20,39,46,42.80
7,0.1,1e6,1,2,20,31,34,33.00
7,0.1,1e6,2,1,20,40,45,42.80
7,0.1,1e6,2,2,20,29,35,32.85
7,0.1,1e7,1,1,20,37,46,40.70
7,0.1,1e7,1,2,20,28,33,30.40
7,0.1,1e7,2,1,20,38,46,41.25
7,0.1,1e7,2,2,20,28,33,30.50
7,0.1,1e8,1,1,20,36,45,40.15
7,0.1,1e8,1,2,20,27,31,28.50
7,0.1,1e8,2,1,20,36,43,39.60
7,0.1,1e8,2,2,20,28,32,29.65
7,0.15,1.,1,1,20,44,53,49.00
7,0.15,1.,1,2,20,34,41,37.15
7,0.15,1.,2,1,20,44,53,48.75
7,0.15,1.,2,2,20,35,41,37.80
7,0.15,1e1,1,1,20,49,59,53.90
7,0.15,1e1,1,2,20,38,46,41.95
7,0.15,1e1,2,1,20,50,62,54.80
7,0.15,1e1,2,2,20,39,46,42.50
7,0.15,1e2,1,1,20,50,63,55.10
7,0.15,1e2,1,2,20,36,47,42.95
7,0.15,1e2,2,1,20,50,62,56.10
7,0.15,1e2,2,2,20,39,50,42.90
7,0.15,1e3,1,1,20,48,60,54.90
7,0.15,1e3,1,2,20,37,44,40.20
7,0.15,1e3,2,1,20,45,57,52.30
7,0.15,1e3,2,2,20,36,45,40.05
7,0.15,1e4,1,1,20,44,57,50.05
7,0.15,1e4,1,2,20,33,44,38.70
7,0.15,1e4,2,1,20,43,58,50.40
7,0.15,1e4,2,2,20,34,44,37.60
7,0.15,1e5,1,1,20,43,52,46.70
7,0.15,1e5,1,2,20,32,40,35.85
7,0.15,1e5,2,1,20,42,55,48.50
7,0.15,1e5,2,2,20,31,41,36.45
7,0.15,1e6,1,1,20,42,50,46.15
7,0.15,1e6,1,2,20,31,37,34.80
7,0.15,1e6,2,1,20,40,51,46.55
7,0.15,1e6,2,2,20,31,39,34.90
7,0.15,1e7,1,1,20,40,48,43.75
7,0.15,1e7,1,2,20,30,38,33.00
7,0.15,1e7,2,1,20,39,51,44.35
7,0.15,1e7,2,2,20,29,36,33.05
7,0.15,1e8,1,1,20,37,46,42.00
7,0.15,1e8,1,2,20,28,36,31.15
7,0.15,1e8,2,1,20,39,46,42.15
7,0.15,1e8,2,2,20,28,35,32.45
7,0.2,1.,1,1,20,43,59,51.80
7,0.2,1.,1,2,20,38,48,41.20
7,0.2,1.,2,1,20,47,64,54.75
7,0.2,1.,2,2,20,37,46,41.80
7,0.2,1e1,1,1,20,51,68,58.80
7,0.2,1e1,1,2,20,39,53,45.55
7,0.2,1e1,2,1,20,52,70,58.95
7,0.2,1e1,2,2,20,40,56,45.45
7,0.2,1e2,1,1,20,48,68,56.65
7,0.2,1e2,1,2,20,41,55,45.60
7,0.2,1e2,2,1,20,51,74,60.30
7,0.2,1e2,2,2,20,38,51,44.35
7,0.2,1e3,1,1,20,49,71,57.70
7,0.2,1e3,1,2,20,38,55,43.95
7,0.2,1e3,2,1,20,51,64,56.25
7,0.2,1e3,2,2,20,37,51,44.05
7,0.2,1e4,1,1,20,47,62,55.00
7,0.2,1e4,1,2,20,36,50,42.00
7,0.2,1e4,2,1,20,48,66,56.40
7,0.2,1e4,2,2,20,37,49,42.55
7,0.2,1e5,1,1,20,45,63,52.90
7,0.2,1e5,1,2,20,34,45,39.80
7,0.2,1e5,2,1,20,43,60,52.65
7,0.2,1e5,2,2,20,33,46,39.75
7,0.2,1e6,1,1,20,44,57,49.80
7,0.2,1e6,1,2,20,33,43,37.35
7,0.2,1e6,2,1,20,42,55,48.95
7,0.2,1e6,2,2,20,33,40,37.05
7,0.2,1e7,1,1,20,40,57,46.75
7,0.2,1e7,1,2,20,31,45,36.25
7,0.2,1e7,2,1,20,42,57,47.30
7,0.2,1e7,2,2,20,31,40,35.60
7,0.2,1e8,1,1,20,40,51,44.65
7,0.2,1e8,1,2,20,30,39,34.60
7,0.2,1e8,2,1,20,39,50,44.85
7,0.2,1e8,2,2,20,28,34,32.35
7,0.25,1.,1,1,20,48,71,60.45
7,0.25,1.,1,2,20,37,52,46.40
7,0.25,1.,2,1,20,50,71,63.20
7,0.25,1.,2,2,20,39,53,46.80
7,0.25,1e1,1,1,20,51,76,65.20
7,0.25,1e1,1,2,20,40,59,48.65
7,0.25,1e1,2,1,20,52,79,68.50
7,0.25,1e1,2,2,20,45,62,51.20
7,0.25,1e2,1,1,20,51,86,68.70
7,0.25,1e2,1,2,20,41,59,50.15
7,0.25,1e2,2,1,20,49,82,66.45
7,0.25,1e2,2,2,20,45,63,51.55
7,0.25,1e3,1,1,20,51,78,64.90
7,0.25,1e3,1,2,20,38,56,48.65
7,0.25,1e3,2,1,20,53,73,62.15
7,0.25,1e3,2,2,20,42,58,49.70
7,0.25,1e4,1,1,20,52,72,59.35
7,0.25,1e4,1,2,20,39,53,46.25
7,0.25,1e4,2,1,20,49,72,59.35
7,0.25,1e4,2,2,20,38,54,46.10
7,0.25,1e5,1,1,20,50,71,58.80
7,0.25,1e5,1,2,20,36,49,43.80
7,0.25,1e5,2,1,20,47,67,55.95
7,0.25,1e5,2,2,20,37,47,42.70
7,0.25,1e6,1,1,20,46,65,54.95
7,0.25,1e6,1,2,20,35,47,40.65
7,0.25,1e6,2,1,20,47,67,54.65
7,0.25,1e6,2,2,20,34,50,40.65
7,0.25,1e7,1,1,20,41,61,51.55
7,0.25,1e7,1,2,20,31,48,38.05
7,0.25,1e7,2,1,20,45,64,53.35
7,0.25,1e7,2,2,20,32,47,39.25
7,0.25,1e8,1,1,20,40,61,50.30
7,0.25,1e8,1,2,20,32,46,38.05
7,0.25,1e8,2,1,20,41,58,47.00
7,0.25,1e8,2,2,20,32,48,39.10
7,0.3,1.,1,1,20,54,87,66.40
7,0.3,1.,1,2,20,37,66,49.95
7,0.3,1.,2,1,20,51,79,66.00
7,0.3,1.,2,2,20,42,62,50.70
7,0.3,1e1,1,1,20,53,94,70.90
7,0.3,1e1,1,2,20,45,66,55.40
7,0.3,1e1,2,1,20,59,92,73.90
7,0.3,1e1,2,2,20,42,67,55.65
7,0.3,1e2,1,1,20,53,93,74.00
7,0.3,1e2,1,2,20,45,69,58.15
7,0.3,1e2,2,1,20,62,102,74.60
7,0.3,1e2,2,2,20,42,69,55.60
7,0.3,1e3,1,1,20,56,87,70.00
7,0.3,1e3,1,2,20,42,68,54.55
7,0.3,1e3,2,1,20,54,83,69.55
7,0.3,1e3,2,2,20,41,73,53.10
7,0.3,1e4,1,1,20,53,87,70.70
7,0.3,1e4,1,2,20,43,58,49.35
7,0.3,1e4,2,1,20,53,84,71.60
7,0.3,1e4,2,2,20,40,64,50.80
7,0.3,1e5,1,1,20,50,80,64.60
7,0.3,1e5,1,2,20,38,56,48.60
7,0.3,1e5,2,1,20,52,79,65.85
7,0.3,1e5,2,2,20,39,59,48.25
7,0.3,1e6,1,1,20,50,79,59.20
7,0.3,1e6,1,2,20,36,54,45.80
7,0.3,1e6,2,1,20,55,83,63.65
7,0.3,1e6,2,2,20,39,54,47.00
7,0.3,1e7,1,1,20,47,71,57.30
7,0.3,1e7,1,2,20,35,54,43.95
7,0.3,1e7,2,1,20,46,70,58.40
7,0.3,1e7,2,2,20,37,63,44.40
7,0.3,1e8,1,1,20,42,75,57.10
7,0.3,1e8,1,2,20,32,54,44.00
7,0.3,1e8,2,1,20,49,71,57.95
7,0.3,1e8,2,2,20,30,52,40.95
7,0.35,1.,1,1,20,53,120,79.35
7,0.35,1.,1,2,20,38,75,57.40
7,0.35,1.,2,1,20,56,98,79.85
7,0.35,1.,2,2,20,40,74,57.45
7,0.35,1e1,1,1,20,65,118,86.75
7,0.35,1e1,1,2,20,50,89,64.75
7,0.35,1e1,2,1,20,63,114,85.05
7,0.35,1e1,2,2,20,50,100,66.80
7,0.35,1e2,1,1,20,60,115,90.20
7,0.35,1e2,1,2,20,53,90,69.05
7,0.35,1e2,2,1,20,18,98,43.60
7,0.35,1e2,2,2,20,48,89,64.60
7,0.35,1e3,1,1,20,18,9999,1020.20
7,0.35,1e3,1,2,20,16,26,21.95
7,0.35,1e3,2,1,20,17,33,22.95
7,0.35,1e3,2,2,20,18,34,22.05
7,0.35,1e4,1,1,18,17,9999,1129.44
7,0.35,1e4,1,2,5,17,26,21.00
7,0.35,1e4,2,1,13,17,9999,789.62
7,0.35,1e4,2,2,3,22,9999,3348.33
7,0.35,1e5,1,1,12,16,9999,852.42
7,0.35,1e5,1,2,20,16,27,20.80
7,0.35,1e5,2,1,11,16,28,21.27
7,0.35,1e5,2,2,13,16,9999,787.62


==> results/struct_2d_SRichardson/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,8,8,8.00
2,0.0,1.,1,2,20,6,6,6.00
2,0.0,1.,2,1,20,7,7,7.00
2,0.0,1.,2,2,20,5,5,5.00
2,0.0,1e1,1,1,20,7,7,7.00
2,0.0,1e1,1,2,20,5,5,5.00
2,0.0,1e1,2,1,20,7,7,7.00
2,0.0,1e1,2,2,20,5,5,5.00
2,0.0,1e2,1,1,20,7,7,7.00
2,0.0,1e2,1,2,20,5,5,5.00
2,0.0,1e2,2,1,20,7,7,7.00
2,0.0,1e2,2,2,20,5,5,5.00
2,0.0,1e3,1,1,20,7,7,7.00
2,0.0,1e3,1,2,20,5,5,5.00
2,0.0,1e3,2,1,20,7,7,7.00
2,0.0,1e3,2,2,20,5,5,5.00
2,0.0,1e4,1,1,20,7,7,7.00
2,0.0,1e4,1,2,20,5,5,5.00
2,0.0,1e4,2,1,20,7,7,7.00
2,0.0,1e4,2,2,20,5,5,5.00
2,0.0,1e5,1,1,20,7,7,7.00
2,0.0,1e5,1,2,20,5,5,5.00
2,0.0,1e5,2,1,20,7,7,7.00
2,0.0,1e5,2,2,20,5,5,5.00
2,0.0,1e6,1,1,20,7,7,7.00
2,0.0,1e6,1,2,20,5,5,5.00
2,0.0,1e6,2,1,20,7,7,7.00
2,0.0,1e6,2,2,20,5,5,5.00
2,0.0,1e7,1,1,20,7,7,7.00
2,0.0,1e7,1,2,20,5,5,5.00
2,0.0,1e7,2,1,20,7,7,7.00
2,0.0,1e7,2,2,20,5,5,5.00
2,0.0,1e8,1,1,20,7,7,7.00
2,0.0,1e8,1,2,20,5,5,5.00
2,0.0,1e8,2,1,20,7,7,7.00
2,0.0,1e8,2,2,20,5,5,5.00
2,0.05,1.,1,1,20,8,8,8.00
2,0.05,1.,1,2,20,5,6,5.85
2,0.05,1.,2,1,20,7,8,7.45
2,0.05,1.,2,2,20,5,5,5.00
2,0.05,1e1,1,1,20,7,8,7.55
2,0.05,1e1,1,2,20,5,6,5.05
2,0.05,1e1,2,1,20,7,8,7.20
2,0.05,1e1,2,2,20,5,6,5.05
2,0.05,1e2,1,1,20,7,8,7.50
2,0.05,1e2,1,2,20,5,6,5.05
2,0.05,1e2,2,1,20,7,8,7.20
2,0.05,1e2,2,2,20,5,6,5.05
2,0.05,1e3,1,1,20,7,8,7.55
2,0.05,1e3,1,2,20,5,6,5.05
2,0.05,1e3,2,1,20,7,8,7.15
2,0.05,1e3,2,2,20,5,6,5.10
2,0.05,1e4,1,1,20,7,8,7.70
2,0.05,1e4,1,2,20,5,5,5.00
2,0.05,1e4,2,1,20,7,8,7.25
2,0.05,1e4,2,2,20,5,5,5.00
2,0.05,1e5,1,1,20,7,8,7.55
2,0.05,1e5,1,2,20,5,6,5.15
2,0.05,1e5,2,1,20,7,8,7.20
2,0.05,1e5,2,2,20,5,6,5.10
2,0.05,1e6,1,1,20,7,8,7.55
2,0.05,1e6,1,2,20,5,6,5.05
2,0.05,1e6,2,1,20,7,8,7.20
2,0.05,1e6,2,2,20,5,6,5.20
2,0.05,1e7,1,1,20,7,8,7.65
2,0.05,1e7,1,2,20,5,6,5.10
2,0.05,1e7,2,1,20,7,8,7.20
2,0.05,1e7,2,2,20,5,6,5.20
2,0.05,1e8,1,1,20,7,8,7.35
2,0.05,1e8,1,2,20,5,6,5.10
2,0.05,1e8,2,1,20,7,8,7.15
2,0.05,1e8,2,2,20,5,6,5.20
2,0.1,1.,1,1,20,8,8,8.00
2,0.1,1.,1,2,20,5,6,5.80
2,0.1,1.,2,1,20,7,8,7.85
2,0.1,1.,2,2,20,5,5,5.00
2,0.1,1e1,1,1,20,7,8,7.80
2,0.1,1e1,1,2,20,5,6,5.40
2,0.1,1e1,2,1,20,7,8,7.60
2,0.1,1e1,2,2,20,5,6,5.30
2,0.1,1e2,1,1,20,7,8,7.85
2,0.1,1e2,1,2,20,5,6,5.35
2,0.1,1e2,2,1,20,7,8,7.45
2,0.1,1e2,2,2,20,5,6,5.25
2,0.1,1e3,1,1,20,7,8,7.60
2,0.1,1e3,1,2,20,5,6,5.55
2,0.1,1e3,2,1,20,7,8,7.50
2,0.1,1e3,2,2,20,5,6,5.30
2,0.1,1e4,1,1,20,7,8,7.90
2,0.1,1e4,1,2,20,5,6,5.25
2,0.1,1e4,2,1,20,7,8,7.55
2,0.1,1e4,2,2,20,5,6,5.30
2,0.1,1e5,1,1,20,7,8,7.85
2,0.1,1e5,1,2,20,5,6,5.30
2,0.1,1e5,2,1,20,7,8,7.50
2,0.1,1e5,2,2,20,5,6,5.25
2,0.1,1e6,1,1,20,7,8,7.75
2,0.1,1e6,1,2,20,5,6,5.35
2,0.1,1e6,2,1,20,7,8,7.45
2,0.1,1e6,2,2,20,5,6,5.35
2,0.1,1e7,1,1,20,7,8,7.70
2,0.1,1e7,1,2,20,5,6,5.30
2,0.1,1e7,2,1,20,7,8,7.40
2,0.1,1e7,2,2,20,5,6,5.55
2,0.1,1e8,1,1,20,7,8,7.60
2,0.1,1e8,1,2,20,5,6,5.25
2,0.1,1e8,2,1,20,7,8,7.45
2,0.1,1e8,2,2,20,5,6,5.35
2,0.15,1.,1,1,20,8,9,8.05
2,0.15,1.,1,2,20,5,6,5.80
2,0.15,1.,2,1,20,7,8,7.90
2,0.15,1.,2,2,20,5,6,5.05
2,0.15,1e1,1,1,20,7,8,7.80
2,0.15,1e1,1,2,20,5,6,5.35
2,0.15,1e1,2,1,20,7,8,7.95
2,0.15,1e1,2,2,20,5,6,5.45
2,0.15,1e2,1,1,20,7,8,7.75
2,0.15,1e2,1,2,20,5,6,5.60
2,0.15,1e2,2,1,20,7,8,7.55
2,0.15,1e2,2,2,20,5,6,5.45
2,0.15,1e3,1,1,20,7,8,7.90
2,0.15,1e3,1,2,20,5,6,5.65
2,0.15,1e3,2,1,20,7,8,7.65
2,0.15,1e3,2,2,20,5,6,5.35
2,0.15,1e4,1,1,20,7,8,7.75
2,0.15,1e4,1,2,20,5,6,5.40
2,0.15,1e4,2,1,20,7,8,7.65
2,0.15,1e4,2,2,20,5,6,5.45
2,0.15,1e5,1,1,20,7,8,7.95
2,0.15,1e5,1,2,20,5,6,5.40
2,0.15,1e5,2,1,20,7,8,7.55
2,0.15,1e5,2,2,20,5,6,5.55
2,0.15,1e6,1,1,20,7,8,7.85
2,0.15,1e6,1,2,20,5,6,5.55
2,0.15,1e6,2,1,20,7,8,7.80
2,0.15,1e6,2,2,20,5,6,5.55
2,0.15,1e7,1,1,20,7,8,7.85
2,0.15,1e7,1,2,20,5,6,5.40
2,0.15,1e7,2,1,20,7,8,7.60
2,0.15,1e7,2,2,20,5,6,5.20
2,0.15,1e8,1,1,20,7,8,7.55
2,0.15,1e8,1,2,20,5,6,5.60
2,0.15,1e8,2,1,20,7,8,7.60
2,0.15,1e8,2,2,20,5,6,5.40
2,0.2,1.,1,1,20,8,9,8.20
2,0.2,1.,1,2,20,5,6,5.90
2,0.2,1.,2,1,20,7,8,7.90
2,0.2,1.,2,2,20,5,6,5.25
2,0.2,1e1,1,1,20,7,8,7.90
2,0.2,1e1,1,2,20,5,6,5.80
2,0.2,1e1,2,1,20,7,8,7.75
2,0.2,1e1,2,2,20,5,6,5.65
2,0.2,1e2,1,1,20,7,8,7.90
2,0.2,1e2,1,2,20,5,6,5.50
2,0.2,1e2,2,1,20,7,8,7.80
2,0.2,1e2,2,2,20,5,6,5.65
2,0.2,1e3,1,1,20,7,8,7.60
2,0.2,1e3,1,2,20,5,6,5.65
2,0.2,1e3,2,1,20,7,8,7.75
2,0.2,1e3,2,2,20,5,6,5.50
2,0.2,1e4,1,1,20,7,9,8.00
2,0.2,1e4,1,2,20,5,6,5.70
2,0.2,1e4,2,1,20,7,8,7.75
2,0.2,1e4,2,2,20,5,6,5.65
2,0.2,1e5,1,1,20,7,8,7.95
2,0.2,1e5,1,2,20,5,6,5.60
2,0.2,1e5,2,1,20,7,8,7.65
2,0.2,1e5,2,2,20,5,6,5.55
2,0.2,1e6,1,1,20,7,8,7.85
2,0.2,1e6,1,2,20,5,6,5.50
2,0.2,1e6,2,1,20,7,8,7.80
2,0.2,1e6,2,2,20,5,6,5.55
2,0.2,1e7,1,1,20,7,9,7.90
2,0.2,1e7,1,2,20,5,6,5.55
2,0.2,1e7,2,1,20,7,8,7.85
2,0.2,1e7,2,2,20,5,6,5.40
2,0.2,1e8,1,1,20,7,9,7.90
2,0.2,1e8,1,2,20,5,6,5.65
2,0.2,1e8,2,1,20,7,8,7.75
2,0.2,1e8,2,2,20,5,6,5.50
2,0.25,1.,1,1,20,8,9,8.65
2,0.25,1.,1,2,20,5,6,5.95
2,0.25,1.,2,1,20,7,9,8.05
2,0.25,1.,2,2,20,5,6,5.50
2,0.25,1e1,1,1,20,7,9,8.10
2,0.25,1e1,1,2,20,5,6,5.80
2,0.25,1e1,2,1,20,7,8,7.75
2,0.25,1e1,2,2,20,5,6,5.55
2,0.25,1e2,1,1,20,7,9,8.05
2,0.25,1e2,1,2,20,5,6,5.85
2,0.25,1e2,2,1,20,7,8,7.85
2,0.25,1e2,2,2,20,5,6,5.65
2,0.25,1e3,1,1,20,7,9,7.95
2,0.25,1e3,1,2,20,5,6,5.70
2,0.25,1e3,2,1,20,7,9,7.80
2,0.25,1e3,2,2,20,5,6,5.75
2,0.25,1e4,1,1,20,7,9,8.00
2,0.25,1e4,1,2,20,5,6,5.65
2,0.25,1e4,2,1,20,7,9,7.80
2,0.25,1e4,2,2,20,5,6,5.60
2,0.25,1e5,1,1,20,7,9,7.95
2,0.25,1e5,1,2,20,5,6,5.60
2,0.25,1e5,2,1,20,7,8,7.70
2,0.25,1e5,2,2,20,5,6,5.70
2,0.25,1e6,1,1,20,7,9,7.90
2,0.25,1e6,1,2,20,5,6,5.85
2,0.25,1e6,2,1,20,7,8,7.70
2,0.25,1e6,2,2,20,5,6,5.55
2,0.25,1e7,1,1,20,7,9,8.15
2,0.25,1e7,1,2,20,5,6,5.70
2,0.25,1e7,2,1,20,7,9,7.85
2,0.25,1e7,2,2,20,5,6,5.60
2,0.25,1e8,1,1,20,7,9,8.10
2,0.25,1e8,1,2,20,5,6,5.55
2,0.25,1e8,2,1,20,7,8,7.75
2,0.25,1e8,2,2,20,5,6,5.65
2,0.3,1.,1,1,20,8,9,8.70
2,0.3,1.,1,2,20,5,7,6.10
2,0.3,1.,2,1,20,8,9,8.30
2,0.3,1.,2,2,20,5,6,5.75
2,0.3,1e1,1,1,20,7,10,8.35
2,0.3,1e1,1,2,20,5,6,5.95
2,0.3,1e1,2,1,20,8,9,8.05
2,0.3,1e1,2,2,20,5,7,5.80
2,0.3,1e2,1,1,20,8,9,8.35
2,0.3,1e2,1,2,20,5,6,5.80
2,0.3,1e2,2,1,20,7,9,8.10
2,0.3,1e2,2,2,20,5,6,5.70
2,0.3,1e3,1,1,20,7,9,8.15
2,0.3,1e3,1,2,20,5,7,5.75
2,0.3,1e3,2,1,20,7,9,7.95
2,0.3,1e3,2,2,20,5,6,5.65
2,0.3,1e4,1,1,20,7,9,8.05
2,0.3,1e4,1,2,20,5,7,5.60
2,0.3,1e4,2,1,20,7,9,7.95
2,0.3,1e4,2,2,20,5,6,5.70
2,0.3,1e5,1,1,20,7,9,8.05
2,0.3,1e5,1,2,20,5,6,5.75
2,0.3,1e5,2,1,20,7,9,8.15
2,0.3,1e5,2,2,20,5,6,5.80
2,0.3,1e6,1,1,20,8,9,8.15
2,0.3,1e6,1,2,20,5,6,5.55
2,0.3,1e6,2,1,20,7,9,7.80
2,0.3,1e6,2,2,20,5,6,5.80
2,0.3,1e7,1,1,20,7,9,8.05
2,0.3,1e7,1,2,20,5,6,5.70
2,0.3,1e7,2,1,20,7,9,8.00
2,0.3,1e7,2,2,20,5,6,5.65
2,0.3,1e8,1,1,20,7,9,8.25
2,0.3,1e8,1,2,20,5,6,5.85
2,0.3,1e8,2,1,20,7,9,7.85
2,0.3,1e8,2,2,20,5,6,5.60
2,0.35,1.,1,1,20,8,10,9.10
2,0.35,1.,1,2,20,6,7,6.05
2,0.35,1.,2,1,20,8,9,8.40
2,0.35,1.,2,2,20,5,7,6.05
2,0.35,1e1,1,1,20,8,9,8.40
2,0.35,1e1,1,2,20,5,6,5.85
2,0.35,1e1,2,1,20,8,10,8.55
2,0.35,1e1,2,2,20,5,7,6.20
2,0.35,1e2,1,1,20,7,10,8.55
2,0.35,1e2,1,2,20,5,7,6.00
2,0.35,1e2,2,1,20,7,9,7.95
2,0.35,1e2,2,2,20,5,7,5.95
2,0.35,1e3,1,1,20,7,10,8.15
2,0.35,1e3,1,2,20,5,7,5.90
2,0.35,1e3,2,1,20,7,9,8.15
2,0.35,1e3,2,2,20,5,7,5.90
2,0.35,1e4,1,1,20,7,10,8.40
2,0.35,1e4,1,2,20,5,7,5.65
2,0.35,1e4,2,1,20,8,10,8.30
2,0.35,1e4,2,2,20,5,7,5.75
2,0.35,1e5,1,1,20,7,9,8.30
2,0.35,1e5,1,2,20,5,7,5.85
2,0.35,1e5,2,1,20,7,9,8.10
2,0.35,1e5,2,2,20,5,7,5.75
2,0.35,1e6,1,1,20,7,10,8.35
2,0.35,1e6,1,2,20,5,7,5.65
2,0.35,1e6,2,1,20,7,9,7.85
2,0.35,1e6,2,2,20,5,7,6.05
2,0.35,1e7,1,1,20,7,10,8.15
2,0.35,1e7,1,2,20,5,7,5.75
2,0.35,1e7,2,1,20,7,9,8.15
2,0.35,1e7,2,2,20,5,7,6.05
2,0.35,1e8,1,1,20,8,10,8.45
2,0.35,1e8,1,2,20,5,7,5.80
2,0.35,1e8,2,1,20,7,9,8.05
2,0.35,1e8,2,2,20,5,6,5.75
3,0.0,1.,1,1,20,12,12,12.00
3,0.0,1.,1,2,20,8,8,8.00
3,0.0,1.,2,1,20,12,12,12.00
3,0.0,1.,2,2,20,8,8,8.00
3,0.0,1e1,1,1,20,12,12,12.00
3,0.0,1e1,1,2,20,8,8,8.00
3,0.0,1e1,2,1,20,12,12,12.00
3,0.0,1e1,2,2,20,8,8,8.00
3,0.0,1e2,1,1,20,12,12,12.00
3,0.0,1e2,1,2,20,8,8,8.00
3,0.0,1e2,2,1,20,12,12,12.00
3,0.0,1e2,2,2,20,8,8,8.00
3,0.0,1e3,1,1,20,12,12,12.00
3,0.0,1e3,1,2,20,8,8,8.00
3,0.0,1e3,2,1,20,12,12,12.00
3,0.0,1e3,2,2,20,8,8,8.00
3,0.0,1e4,1,1,20,12,12,12.00
3,0.0,1e4,1,2,20,8,8,8.00
3,0.0,1e4,2,1,20,12,12,12.00
3,0.0,1e4,2,2,20,8,8,8.00
3,0.0,1e5,1,1,20,12,12,12.00
3,0.0,1e5,1,2,20,8,8,8.00
3,0.0,1e5,2,1,20,12,12,12.00
3,0.0,1e5,2,2,20,8,8,8.00
3,0.0,1e6,1,1,20,12,12,12.00
3,0.0,1e6,1,2,20,8,8,8.00
3,0.0,1e6,2,1,20,12,12,12.00
3,0.0,1e6,2,2,20,8,8,8.00
3,0.0,1e7,1,1,20,12,12,12.00
3,0.0,1e7,1,2,20,8,8,8.00
3,0.0,1e7,2,1,20,12,12,12.00
3,0.0,1e7,2,2,20,8,8,8.00
3,0.0,1e8,1,1,20,12,12,12.00
3,0.0,1e8,1,2,20,8,8,8.00
3,0.0,1e8,2,1,20,12,12,12.00
3,0.0,1e8,2,2,20,8,8,8.00
3,0.05,1.,1,1,20,12,12,12.00
3,0.05,1.,1,2,20,8,9,8.05
3,0.05,1.,2,1,20,11,12,11.95
3,0.05,1.,2,2,20,8,8,8.00
3,0.05,1e1,1,1,20,12,12,12.00
3,0.05,1e1,1,2,20,8,9,8.05
3,0.05,1e1,2,1,20,12,12,12.00
3,0.05,1e1,2,2,20,8,8,8.00
3,0.05,1e2,1,1,20,11,12,11.85
3,0.05,1e2,1,2,20,8,8,8.00
3,0.05,1e2,2,1,20,11,12,11.90
3,0.05,1e2,2,2,20,8,9,8.05
3,0.05,1e3,1,1,20,11,12,11.80
3,0.05,1e3,1,2,20,8,9,8.05
3,0.05,1e3,2,1,20,11,12,11.80
3,0.05,1e3,2,2,20,8,8,8.00
3,0.05,1e4,1,1,20,11,12,11.90
3,0.05,1e4,1,2,20,8,8,8.00
3,0.05,1e4,2,1,20,11,12,11.90
3,0.05,1e4,2,2,20,8,8,8.00
3,0.05,1e5,1,1,20,12,12,12.00
3,0.05,1e5,1,2,20,8,8,8.00
3,0.05,1e5,2,1,20,11,12,11.75
3,0.05,1e5,2,2,20,8,9,8.05
3,0.05,1e6,1,1,20,11,12,11.95
3,0.05,1e6,1,2,20,8,8,8.00
3,0.05,1e6,2,1,20,11,12,11.90
3,0.05,1e6,2,2,20,8,8,8.00
3,0.05,1e7,1,1,20,12,12,12.00
3,0.05,1e7,1,2,20,8,8,8.00
3,0.05,1e7,2,1,20,11,12,11.85
3,0.05,1e7,2,2,20,8,8,8.00
3,0.05,1e8,1,1,20,11,12,11.90
3,0.05,1e8,1,2,20,8,9,8.05
3,0.05,1e8,2,1,20,11,12,11.95
3,0.05,1e8,2,2,20,8,8,8.00
3,0.1,1.,1,1,20,12,13,12.05
3,0.1,1.,1,2,20,8,9,8.20
3,0.1,1.,2,1,20,11,12,11.85
3,0.1,1.,2,2,20,8,8,8.00
3,0.1,1e1,1,1,20,11,13,12.05
3,0.1,1e1,1,2,20,8,8,8.00
3,0.1,1e1,2,1,20,12,12,12.00
3,0.1,1e1,2,2,20,8,9,8.15
3,0.1,1e2,1,1,20,12,13,12.05
3,0.1,1e2,1,2,20,8,9,8.15
3,0.1,1e2,2,1,20,11,12,11.95
3,0.1,1e2,2,2,20,8,9,8.25
3,0.1,1e3,1,1,20,11,12,11.95
3,0.1,1e3,1,2,20,8,9,8.20
3,0.1,1e3,2,1,20,11,12,11.85
3,0.1,1e3,2,2,20,8,9,8.20
3,0.1,1e4,1,1,20,12,13,12.05
3,0.1,1e4,1,2,20,8,9,8.10
3,0.1,1e4,2,1,20,11,12,11.95
3,0.1,1e4,2,2,20,8,9,8.15
3,0.1,1e5,1,1,20,12,12,12.00
3,0.1,1e5,1,2,20,8,9,8.10
3,0.1,1e5,2,1,20,11,12,11.85
3,0.1,1e5,2,2,20,8,9,8.05
3,0.1,1e6,1,1,20,11,12,11.95
3,0.1,1e6,1,2,20,8,9,8.20
3,0.1,1e6,2,1,20,12,12,12.00
3,0.1,1e6,2,2,20,8,9,8.05
3,0.1,1e7,1,1,20,11,12,11.85
3,0.1,1e7,1,2,20,8,9,8.05
3,0.1,1e7,2,1,20,11,12,11.95
3,0.1,1e7,2,2,20,8,9,8.20
3,0.1,1e8,1,1,20,12,12,12.00
3,0.1,1e8,1,2,20,8,9,8.20
3,0.1,1e8,2,1,20,12,12,12.00
3,0.1,1e8,2,2,20,8,9,8.25
3,0.15,1.,1,1,20,12,13,12.25
3,0.15,1.,1,2,20,8,9,8.50
3,0.15,1.,2,1,20,11,12,11.90
3,0.15,1.,2,2,20,8,8,8.00
3,0.15,1e1,1,1,20,12,13,12.10
3,0.15,1e1,1,2,20,8,9,8.30
3,0.15,1e1,2,1,20,11,13,12.00
3,0.15,1e1,2,2,20,8,9,8.35
3,0.15,1e2,1,1,20,11,13,12.20
3,0.15,1e2,1,2,20,8,9,8.25
3,0.15,1e2,2,1,20,11,13,12.00
3,0.15,1e2,2,2,20,8,9,8.45
3,0.15,1e3,1,1,20,11,13,12.15
3,0.15,1e3,1,2,20,8,9,8.15
3,0.15,1e3,2,1,20,12,13,12.10
3,0.15,1e3,2,2,20,8,9,8.30
3,0.15,1e4,1,1,20,12,13,12.30
3,0.15,1e4,1,2,20,8,9,8.35
3,0.15,1e4,2,1,20,12,13,12.10
3,0.15,1e4,2,2,20,8,9,8.30
3,0.15,1e5,1,1,20,11,13,12.25
3,0.15,1e5,1,2,20,8,9,8.35
3,0.15,1e5,2,1,20,12,13,12.05
3,0.15,1e5,2,2,20,8,9,8.45
3,0.15,1e6,1,1,20,11,13,12.15
3,0.15,1e6,1,2,20,8,9,8.30
3,0.15,1e6,2,1,20,12,13,12.15
3,0.15,1e6,2,2,20,8,9,8.25
3,0.15,1e7,1,1,20,11,13,12.10
3,0.15,1e7,1,2,20,8,9,8.40
3,0.15,1e7,2,1,20,12,13,12.05
3,0.15,1e7,2,2,20,8,9,8.25
3,0.15,1e8,1,1,20,12,13,12.10
3,0.15,1e8,1,2,20,8,9,8.35
3,0.15,1e8,2,1,20,11,13,12.00
3,0.15,1e8,2,2,20,8,9,8.35
3,0.2,1.,1,1,20,12,13,12.70
3,0.2,1.,1,2,20,8,9,8.85
3,0.2,1.,2,1,20,11,13,12.05
3,0.2,1.,2,2,20,8,9,8.25
3,0.2,1e1,1,1,20,12,14,12.75
3,0.2,1e1,1,2,20,8,9,8.50
3,0.2,1e1,2,1,20,12,13,12.15
3,0.2,1e1,2,2,20,8,9,8.55
3,0.2,1e2,1,1,20,12,14,12.50
3,0.2,1e2,1,2,20,8,9,8.55
3,0.2,1e2,2,1,20,12,13,12.15
3,0.2,1e2,2,2,20,8,9,8.50
3,0.2,1e3,1,1,20,12,13,12.60
3,0.2,1e3,1,2,20,8,9,8.60
3,0.2,1e3,2,1,20,11,13,12.10
3,0.2,1e3,2,2,20,8,9,8.50
3,0.2,1e4,1,1,20,11,13,12.40
3,0.2,1e4,1,2,20,8,9,8.55
3,0.2,1e4,2,1,20,11,13,12.25
3,0.2,1e4,2,2,20,8,9,8.40
3,0.2,1e5,1,1,20,12,13,12.70
3,0.2,1e5,1,2,20,8,9,8.55
3,0.2,1e5,2,1,20,11,13,12.10
3,0.2,1e5,2,2,20,8,9,8.75
3,0.2,1e6,1,1,20,11,13,12.45
3,0.2,1e6,1,2,20,8,9,8.60
3,0.2,1e6,2,1,20,12,13,12.35
3,0.2,1e6,2,2,20,8,9,8.65
3,0.2,1e7,1,1,20,11,13,12.40
3,0.2,1e7,1,2,20,8,9,8.70
3,0.2,1e7,2,1,20,11,13,12.05
3,0.2,1e7,2,2,20,8,9,8.55
3,0.2,1e8,1,1,20,12,13,12.35
3,0.2,1e8,1,2,20,8,9,8.60
3,0.2,1e8,2,1,20,11,13,12.05
3,0.2,1e8,2,2,20,8,9,8.45
3,0.25,1.,1,1,20,12,14,13.10
3,0.25,1.,1,2,20,8,9,8.70
3,0.25,1.,2,1,20,12,13,12.50
3,0.25,1.,2,2,20,8,9,8.55
3,0.25,1e1,1,1,20,12,14,12.80
3,0.25,1e1,1,2,20,8,10,8.95
3,0.25,1e1,2,1,20,12,13,12.45
3,0.25,1e1,2,2,20,8,10,8.75
3,0.25,1e2,1,1,20,12,15,12.70
3,0.25,1e2,1,2,20,8,9,8.85
3,0.25,1e2,2,1,20,12,13,12.60
3,0.25,1e2,2,2,20,8,9,8.85
3,0.25,1e3,1,1,20,12,14,12.80
3,0.25,1e3,1,2,20,8,9,8.90
3,0.25,1e3,2,1,20,12,13,12.35
3,0.25,1e3,2,2,20,8,9,8.90
3,0.25,1e4,1,1,20,11,14,12.60
3,0.25,1e4,1,2,20,8,9,8.65
3,0.25,1e4,2,1,20,12,13,12.30
3,0.25,1e4,2,2,20,8,9,8.90
3,0.25,1e5,1,1,20,12,14,12.55
3,0.25,1e5,1,2,20,8,9,8.80
3,0.25,1e5,2,1,20,11,13,12.30
3,0.25,1e5,2,2,20,8,9,8.85
3,0.25,1e6,1,1,20,12,14,12.80
3,0.25,1e6,1,2,20,8,10,8.85
3,0.25,1e6,2,1,20,12,14,12.40
3,0.25,1e6,2,2,20,8,9,8.75
3,0.25,1e7,1,1,20,11,13,12.45
3,0.25,1e7,1,2,20,8,10,8.75
3,0.25,1e7,2,1,20,12,14,12.50
3,0.25,1e7,2,2,20,8,9,8.65
3,0.25,1e8,1,1,20,12,13,12.45
3,0.25,1e8,1,2,20,8,9,8.65
3,0.25,1e8,2,1,20,12,13,12.40
3,0.25,1e8,2,2,20,8,9,8.75
3,0.3,1.,1,1,20,12,14,13.20
3,0.3,1.,1,2,20,8,10,9.00
3,0.3,1.,2,1,20,12,14,12.70
3,0.3,1.,2,2,20,8,10,8.85
3,0.3,1e1,1,1,20,12,14,12.90
3,0.3,1e1,1,2,20,8,10,9.10
3,0.3,1e1,2,1,20,12,14,12.80
3,0.3,1e1,2,2,20,8,9,8.85
3,0.3,1e2,1,1,20,12,14,13.10
3,0.3,1e2,1,2,20,8,10,9.10
3,0.3,1e2,2,1,20,12,14,12.70
3,0.3,1e2,2,2,20,8,9,8.75
3,0.3,1e3,1,1,20,11,15,13.00
3,0.3,1e3,1,2,20,8,10,9.20
3,0.3,1e3,2,1,20,12,14,12.70
3,0.3,1e3,2,2,20,8,10,8.80
3,0.3,1e4,1,1,20,12,15,13.15
3,0.3,1e4,1,2,20,8,10,8.95
3,0.3,1e4,2,1,20,12,14,12.75
3,0.3,1e4,2,2,20,8,10,9.00
3,0.3,1e5,1,1,20,12,14,13.10
3,0.3,1e5,1,2,20,8,10,8.90
3,0.3,1e5,2,1,20,11,15,12.70
3,0.3,1e5,2,2,20,8,10,9.00
3,0.3,1e6,1,1,20,12,15,12.65
3,0.3,1e6,1,2,20,8,10,9.15
3,0.3,1e6,2,1,20,11,14,12.75
3,0.3,1e6,2,2,20,8,10,8.90
3,0.3,1e7,1,1,20,12,14,13.25
3,0.3,1e7,1,2,20,8,10,8.90
3,0.3,1e7,2,1,20,12,14,12.60
3,0.3,1e7,2,2,20,8,10,8.75
3,0.3,1e8,1,1,20,12,15,13.15
3,0.3,1e8,1,2,20,8,10,8.95
3,0.3,1e8,2,1,20,12,14,12.55
3,0.3,1e8,2,2,20,8,10,9.05
3,0.35,1.,1,1,20,12,14,13.55
3,0.35,1.,1,2,20,9,10,9.25
3,0.35,1.,2,1,20,12,15,13.45
3,0.35,1.,2,2,20,8,10,9.20
3,0.35,1e1,1,1,20,12,15,13.50
3,0.35,1e1,1,2,20,8,11,9.50
3,0.35,1e1,2,1,20,12,15,13.20
3,0.35,1e1,2,2,20,8,10,9.05
3,0.35,1e2,1,1,20,12,15,13.05
3,0.35,1e2,1,2,20,8,11,9.45
3,0.35,1e2,2,1,20,12,15,12.90
3,0.35,1e2,2,2,20,8,11,9.05
3,0.35,1e3,1,1,20,12,15,13.40
3,0.35,1e3,1,2,20,8,10,9.30
3,0.35,1e3,2,1,20,12,15,13.10
3,0.35,1e3,2,2,20,8,11,9.50
3,0.35,1e4,1,1,20,12,15,13.55
3,0.35,1e4,1,2,20,8,10,8.90
3,0.35,1e4,2,1,20,12,15,13.15
3,0.35,1e4,2,2,20,8,11,9.35
3,0.35,1e5,1,1,20,12,16,13.40
3,0.35,1e5,1,2,20,9,10,9.45
3,0.35,1e5,2,1,20,12,14,13.00
3,0.35,1e5,2,2,20,9,11,9.45
3,0.35,1e6,1,1,20,12,16,13.60
3,0.35,1e6,1,2,20,8,11,9.25
3,0.35,1e6,2,1,20,12,15,13.10
3,0.35,1e6,2,2,20,8,10,9.10
3,0.35,1e7,1,1,20,12,15,13.25
3,0.35,1e7,1,2,20,8,11,9.65
3,0.35,1e7,2,1,20,11,15,12.95
3,0.35,1e7,2,2,20,8,11,9.35
3,0.35,1e8,1,1,20,12,15,13.50
3,0.35,1e8,1,2,20,8,11,9.40
3,0.35,1e8,2,1,20,12,15,13.45
3,0.35,1e8,2,2,20,8,10,9.20
7,0.0,1.,1,1,20,17,17,17.00
7,0.0,1.,1,2,20,12,12,12.00
7,0.0,1.,2,1,20,16,16,16.00
7,0.0,1.,2,2,20,11,11,11.00
7,0.0,1e1,1,1,20,17,17,17.00
7,0.0,1e1,1,2,20,11,11,11.00
7,0.0,1e1,2,1,20,16,16,16.00
7,0.0,1e1,2,2,20,11,11,11.00
7,0.0,1e2,1,1,20,17,17,17.00
7,0.0,1e2,1,2,20,12,12,12.00
7,0.0,1e2,2,1,20,17,17,17.00
7,0.0,1e2,2,2,20,11,11,11.00
7,0.0,1e3,1,1,20,17,17,17.00
7,0.0,1e3,1,2,20,12,12,12.00
7,0.0,1e3,2,1,20,17,17,17.00
7,0.0,1e3,2,2,20,12,12,12.00
7,0.0,1e4,1,1,20,17,17,17.00
7,0.0,1e4,1,2,20,12,12,12.00
7,0.0,1e4,2,1,20,17,17,17.00
7,0.0,1e4,2,2,20,12,12,12.00
7,0.0,1e5,1,1,20,17,17,17.00
7,0.0,1e5,1,2,20,12,12,12.00
7,0.0,1e5,2,1,20,17,17,17.00
7,0.0,1e5,2,2,20,12,12,12.00
7,0.0,1e6,1,1,20,17,17,17.00
7,0.0,1e6,1,2,20,12,12,12.00
7,0.0,1e6,2,1,20,17,17,17.00
7,0.0,1e6,2,2,20,12,12,12.00
7,0.0,1e7,1,1,20,17,17,17.00
7,0.0,1e7,1,2,20,12,12,12.00
7,0.0,1e7,2,1,20,17,17,17.00
7,0.0,1e7,2,2,20,12,12,12.00
7,0.0,1e8,1,1,20,17,17,17.00
7,0.0,1e8,1,2,20,12,12,12.00
7,0.0,1e8,2,1,20,17,17,17.00
7,0.0,1e8,2,2,20,12,12,12.00
7,0.05,1.,1,1,20,17,18,17.15
7,0.05,1.,1,2,20,12,12,12.00
7,0.05,1.,2,1,20,16,17,16.30
7,0.05,1.,2,2,20,11,12,11.60
7,0.05,1e1,1,1,20,17,18,17.25
7,0.05,1e1,1,2,20,11,12,11.75
7,0.05,1e1,2,1,20,16,17,16.80
7,0.05,1e1,2,2,20,11,12,11.70
7,0.05,1e2,1,1,20,17,18,17.50
7,0.05,1e2,1,2,20,12,12,12.00
7,0.05,1e2,2,1,20,17,17,17.00
7,0.05,1e2,2,2,20,11,12,11.65
7,0.05,1e3,1,1,20,17,18,17.55
7,0.05,1e3,1,2,20,11,12,11.85
7,0.05,1e3,2,1,20,17,17,17.00
7,0.05,1e3,2,2,20,11,12,11.85
7,0.05,1e4,1,1,20,17,18,17.65
7,0.05,1e4,1,2,20,11,12,11.95
7,0.05,1e4,2,1,20,17,17,17.00
7,0.05,1e4,2,2,20,11,12,11.85
7,0.05,1e5,1,1,20,17,18,17.40
7,0.05,1e5,1,2,20,11,12,11.95
7,0.05,1e5,2,1,20,16,18,17.00
7,0.05,1e5,2,2,20,11,12,11.90
7,0.05,1e6,1,1,20,17,18,17.35
7,0.05,1e6,1,2,20,12,12,12.00
7,0.05,1e6,2,1,20,16,17,16.95
7,0.05,1e6,2,2,20,11,12,11.80
7,0.05,1e7,1,1,20,17,18,17.50
7,0.05,1e7,1,2,20,12,12,12.00
7,0.05,1e7,2,1,20,16,17,16.85
7,0.05,1e7,2,2,20,12,12,12.00
7,0.05,1e8,1,1,20,17,18,17.50
7,0.05,1e8,1,2,20,11,12,11.90
7,0.05,1e8,2,1,20,17,17,17.00
7,0.05,1e8,2,2,20,11,12,11.85
7,0.1,1.,1,1,20,17,18,17.85
7,0.1,1.,1,2,20,12,12,12.00
7,0.1,1.,2,1,20,16,17,16.85
7,0.1,1.,2,2,20,11,12,11.95
7,0.1,1e1,1,1,20,17,19,17.55
7,0.1,1e1,1,2,20,11,12,11.95
7,0.1,1e1,2,1,20,16,18,17.30
7,0.1,1e1,2,2,20,11,12,11.90
7,0.1,1e2,1,1,20,17,19,18.30
7,0.1,1e2,1,2,20,12,13,12.20
7,0.1,1e2,2,1,20,16,18,17.30
7,0.1,1e2,2,2,20,11,12,11.85
7,0.1,1e3,1,1,20,17,19,17.80
7,0.1,1e3,1,2,20,12,13,12.15
7,0.1,1e3,2,1,20,17,19,17.70
7,0.1,1e3,2,2,20,11,12,11.90
7,0.1,1e4,1,1,20,17,19,18.05
7,0.1,1e4,1,2,20,11,13,12.05
7,0.1,1e4,2,1,20,16,18,17.30
7,0.1,1e4,2,2,20,12,13,12.20
7,0.1,1e5,1,1,20,17,19,18.10
7,0.1,1e5,1,2,20,12,13,12.15
7,0.1,1e5,2,1,20,16,18,17.45
7,0.1,1e5,2,2,20,11,13,12.05
7,0.1,1e6,1,1,20,17,19,18.10
7,0.1,1e6,1,2,20,11,13,12.15
7,0.1,1e6,2,1,20,17,18,17.50
7,0.1,1e6,2,2,20,12,13,12.05
7,0.1,1e7,1,1,20,18,19,18.20
7,0.1,1e7,1,2,20,12,13,12.25
7,0.1,1e7,2,1,20,16,18,17.20
7,0.1,1e7,2,2,20,11,13,12.00
7,0.1,1e8,1,1,20,17,19,17.80
7,0.1,1e8,1,2,20,11,13,12.10
7,0.1,1e8,2,1,20,17,18,17.50
7,0.1,1e8,2,2,20,11,13,12.00
7,0.15,1.,1,1,20,17,19,18.25
7,0.15,1.,1,2,20,11,13,12.20
7,0.15,1.,2,1,20,16,18,17.40
7,0.15,1.,2,2,20,12,12,12.00
7,0.15,1e1,1,1,20,17,20,18.60
7,0.15,1e1,1,2,20,11,13,12.15
7,0.15,1e1,2,1,20,16,19,17.80
7,0.15,1e1,2,2,20,12,13,12.50
7,0.15,1e2,1,1,20,17,20,18.60
7,0.15,1e2,1,2,20,12,13,12.60
7,0.15,1e2,2,1,20,17,19,18.15
7,0.15,1e2,2,2,20,12,13,12.35
7,0.15,1e3,1,1,20,16,20,18.40
7,0.15,1e3,1,2,20,12,13,12.45
7,0.15,1e3,2,1,20,17,19,17.90
7,0.15,1e3,2,2,20,12,13,12.50
7,0.15,1e4,1,1,20,17,20,18.80
7,0.15,1e4,1,2,20,11,14,12.60
7,0.15,1e4,2,1,20,16,19,17.75
7,0.15,1e4,2,2,20,11,13,12.35
7,0.15,1e5,1,1,20,17,21,18.90
7,0.15,1e5,1,2,20,11,13,12.50
7,0.15,1e5,2,1,20,17,19,17.85
7,0.15,1e5,2,2,20,11,13,12.15
7,0.15,1e6,1,1,20,17,20,18.60
7,0.15,1e6,1,2,20,12,13,12.45
7,0.15,1e6,2,1,20,17,19,18.05
7,0.15,1e6,2,2,20,12,13,12.40
7,0.15,1e7,1,1,20,18,20,18.70
7,0.15,1e7,1,2,20,11,13,12.45
7,0.15,1e7,2,1,20,17,19,17.60
7,0.15,1e7,2,2,20,12,13,12.40
7,0.15,1e8,1,1,20,17,20,18.15
7,0.15,1e8,1,2,20,12,13,12.65
7,0.15,1e8,2,1,20,17,19,18.00
7,0.15,1e8,2,2,20,11,14,12.50
7,0.2,1.,1,1,20,17,20,18.80
7,0.2,1.,1,2,20,12,13,12.90
7,0.2,1.,2,1,20,17,20,18.45
7,0.2,1.,2,2,20,11,13,12.45
7,0.2,1e1,1,1,20,18,21,19.30
7,0.2,1e1,1,2,20,11,14,12.70
7,0.2,1e1,2,1,20,17,21,18.55
7,0.2,1e1,2,2,20,12,13,12.55
7,0.2,1e2,1,1,20,18,21,19.40
7,0.2,1e2,1,2,20,12,15,13.05
7,0.2,1e2,2,1,20,17,21,18.75
7,0.2,1e2,2,2,20,11,15,13.10
7,0.2,1e3,1,1,20,16,22,19.20
7,0.2,1e3,1,2,20,12,14,13.15
7,0.2,1e3,2,1,20,17,20,18.60
7,0.2,1e3,2,2,20,11,13,12.45
7,0.2,1e4,1,1,20,17,23,19.00
7,0.2,1e4,1,2,20,12,14,12.85
7,0.2,1e4,2,1,20,18,20,18.90
7,0.2,1e4,2,2,20,12,14,12.85
7,0.2,1e5,1,1,20,17,21,19.05
7,0.2,1e5,1,2,20,12,14,12.85
7,0.2,1e5,2,1,20,17,20,18.65
7,0.2,1e5,2,2,20,11,14,12.65
7,0.2,1e6,1,1,20,17,22,19.60
7,0.2,1e6,1,2,20,12,14,12.90
7,0.2,1e6,2,1,20,17,20,18.45
7,0.2,1e6,2,2,20,11,14,12.55
7,0.2,1e7,1,1,20,17,21,19.00
7,0.2,1e7,1,2,20,12,14,12.95
7,0.2,1e7,2,1,20,17,19,18.20
7,0.2,1e7,2,2,20,12,14,13.00
7,0.2,1e8,1,1,20,17,21,19.15
7,0.2,1e8,1,2,20,12,14,13.05
7,0.2,1e8,2,1,20,17,20,18.60
7,0.2,1e8,2,2,20,12,14,12.80
7,0.25,1.,1,1,20,18,21,19.50
7,0.25,1.,1,2,20,11,14,13.00
7,0.25,1.,2,1,20,18,20,19.10
7,0.25,1.,2,2,20,12,14,13.10
7,0.25,1e1,1,1,20,18,22,19.85
7,0.25,1e1,1,2,20,12,16,13.45
7,0.25,1e1,2,1,20,16,21,18.60
7,0.25,1e1,2,2,20,11,16,13.10
7,0.25,1e2,1,1,20,17,23,20.30
7,0.25,1e2,1,2,20,11,16,13.55
7,0.25,1e2,2,1,20,17,22,19.15
7,0.25,1e2,2,2,20,12,15,13.40
7,0.25,1e3,1,1,20,18,23,20.20
7,0.25,1e3,1,2,20,12,15,13.25
7,0.25,1e3,2,1,20,18,22,19.40
7,0.25,1e3,2,2,20,12,15,13.35
7,0.25,1e4,1,1,20,17,22,19.55
7,0.25,1e4,1,2,20,12,15,13.45
7,0.25,1e4,2,1,20,17,21,19.25
7,0.25,1e4,2,2,20,12,15,13.45
7,0.25,1e5,1,1,20,18,21,19.95
7,0.25,1e5,1,2,20,12,15,13.05
7,0.25,1e5,2,1,20,17,22,19.25
7,0.25,1e5,2,2,20,12,15,13.45
7,0.25,1e6,1,1,20,17,22,19.50
7,0.25,1e6,1,2,20,12,15,13.30
7,0.25,1e6,2,1,20,17,21,19.60
7,0.25,1e6,2,2,20,12,15,13.20
7,0.25,1e7,1,1,20,18,22,20.05
7,0.25,1e7,1,2,20,11,14,13.15
7,0.25,1e7,2,1,20,18,21,19.55
7,0.25,1e7,2,2,20,11,15,13.25
7,0.25,1e8,1,1,20,18,24,20.65
7,0.25,1e8,1,2,20,11,15,13.10
7,0.25,1e8,2,1,20,18,21,19.50
7,0.25,1e8,2,2,20,12,15,13.40
7,0.3,1.,1,1,20,19,23,20.90
7,0.3,1.,1,2,20,13,15,13.65
7,0.3,1.,2,1,20,17,21,19.75
7,0.3,1.,2,2,20,12,16,13.80
7,0.3,1e1,1,1,20,19,24,20.80
7,0.3,1e1,1,2,20,12,16,13.55
7,0.3,1e1,2,1,20,18,22,20.15
7,0.3,1e1,2,2,20,12,17,13.85
7,0.3,1e2,1,1,20,17,25,21.30
7,0.3,1e2,1,2,20,13,18,14.50
7,0.3,1e2,2,1,20,17,25,20.40
7,0.3,1e2,2,2,20,12,16,14.20
7,0.3,1e3,1,1,20,18,25,21.00
7,0.3,1e3,1,2,20,12,16,13.65
7,0.3,1e3,2,1,20,18,24,20.10
7,0.3,1e3,2,2,20,12,16,13.90
7,0.3,1e4,1,1,20,17,24,20.65
7,0.3,1e4,1,2,20,13,16,14.20
7,0.3,1e4,2,1,20,18,22,20.00
7,0.3,1e4,2,2,20,12,16,14.25
7,0.3,1e5,1,1,20,16,22,19.80
7,0.3,1e5,1,2,20,13,17,14.45
7,0.3,1e5,2,1,20,18,23,20.05
7,0.3,1e5,2,2,20,12,16,13.90
7,0.3,1e6,1,1,20,18,24,20.90
7,0.3,1e6,1,2,20,12,16,14.00
7,0.3,1e6,2,1,20,17,22,20.10
7,0.3,1e6,2,2,20,12,17,13.90
7,0.3,1e7,1,1,20,16,25,21.30
7,0.3,1e7,1,2,20,12,16,14.10
7,0.3,1e7,2,1,20,18,23,20.05
7,0.3,1e7,2,2,20,13,17,14.45
7,0.3,1e8,1,1,20,18,26,21.05
7,0.3,1e8,1,2,20,13,15,14.10
7,0.3,1e8,2,1,20,18,25,20.30
7,0.3,1e8,2,2,20,12,15,13.70
7,0.35,1.,1,1,20,19,27,22.45
7,0.35,1.,1,2,20,12,17,14.45
7,0.35,1.,2,1,20,18,27,21.65
7,0.35,1.,2,2,20,13,16,14.45
7,0.35,1e1,1,1,20,19,28,22.15
7,0.35,1e1,1,2,20,13,19,15.10
7,0.35,1e1,2,1,20,18,30,21.25
7,0.35,1e1,2,2,20,13,26,15.80
7,0.35,1e2,1,1,20,16,31,23.35
7,0.35,1e2,1,2,20,12,17,14.40
7,0.35,1e2,2,1,20,14,24,17.70
7,0.35,1e2,2,2,20,12,20,15.05
7,0.35,1e3,1,1,20,14,53,22.20
7,0.35,1e3,1,2,20,10,19,12.90
7,0.35,1e3,2,1,20,14,22,16.80
7,0.35,1e3,2,2,20,9,17,12.00
7,0.35,1e4,1,1,18,13,29,17.94
7,0.35,1e4,1,2,5,9,16,12.00
7,0.35,1e4,2,1,13,14,46,19.15
7,0.35,1e4,2,2,3,10,18,13.67
7,0.35,1e5,1,1,12,14,48,19.58
7,0.35,1e5,1,2,20,10,24,12.40
7,0.35,1e5,2,1,11,15,23,17.64
7,0.35,1e5,2,2,13,10,60,15.62


==> results/struct_2d_SRichardson/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,10,10,10.00
2,0.0,1.,1,2,20,10,10,10.00
2,0.0,1.,2,1,20,10,10,10.00
2,0.0,1.,2,2,20,10,10,10.00
2,0.0,1e1,1,1,20,11,11,11.00
2,0.0,1e1,1,2,20,11,11,11.00
2,0.0,1e1,2,1,20,11,11,11.00
2,0.0,1e1,2,2,20,11,11,11.00
2,0.0,1e2,1,1,20,11,11,11.00
2,0.0,1e2,1,2,20,11,11,11.00
2,0.0,1e2,2,1,20,11,11,11.00
2,0.0,1e2,2,2,20,11,11,11.00
2,0.0,1e3,1,1,20,11,11,11.00
2,0.0,1e3,1,2,20,11,11,11.00
2,0.0,1e3,2,1,20,11,11,11.00
2,0.0,1e3,2,2,20,11,11,11.00
2,0.0,1e4,1,1,20,12,12,12.00
2,0.0,1e4,1,2,20,12,12,12.00
2,0.0,1e4,2,1,20,12,12,12.00
2,0.0,1e4,2,2,20,12,12,12.00
2,0.0,1e5,1,1,20,15,15,15.00
2,0.0,1e5,1,2,20,15,15,15.00
2,0.0,1e5,2,1,20,15,15,15.00
2,0.0,1e5,2,2,20,15,15,15.00
2,0.0,1e6,1,1,20,11,11,11.00
2,0.0,1e6,1,2,20,11,11,11.00
2,0.0,1e6,2,1,20,11,11,11.00
2,0.0,1e6,2,2,20,11,11,11.00
2,0.0,1e7,1,1,20,14,14,14.00
2,0.0,1e7,1,2,20,14,14,14.00
2,0.0,1e7,2,1,20,14,14,14.00
2,0.0,1e7,2,2,20,14,14,14.00
2,0.0,1e8,1,1,20,9,9,9.00
2,0.0,1e8,1,2,20,9,9,9.00
2,0.0,1e8,2,1,20,9,9,9.00
2,0.0,1e8,2,2,20,9,9,9.00
2,0.05,1.,1,1,20,10,11,10.90
2,0.05,1.,1,2,20,10,11,10.80
2,0.05,1.,2,1,20,10,11,10.85
2,0.05,1.,2,2,20,10,11,10.85
2,0.05,1e1,1,1,20,11,11,11.00
2,0.05,1e1,1,2,20,11,11,11.00
2,0.05,1e1,2,1,20,11,11,11.00
2,0.05,1e1,2,2,20,11,11,11.00
2,0.05,1e2,1,1,20,11,11,11.00
2,0.05,1e2,1,2,20,11,11,11.00
2,0.05,1e2,2,1,20,11,11,11.00
2,0.05,1e2,2,2,20,11,11,11.00
2,0.05,1e3,1,1,20,11,11,11.00
2,0.05,1e3,1,2,20,11,11,11.00
2,0.05,1e3,2,1,20,11,11,11.00
2,0.05,1e3,2,2,20,11,11,11.00
2,0.05,1e4,1,1,20,12,12,12.00
2,0.05,1e4,1,2,20,10,12,11.90
2,0.05,1e4,2,1,20,12,13,12.05
2,0.05,1e4,2,2,20,11,13,12.00
2,0.05,1e5,1,1,20,10,18,15.15
2,0.05,1e5,1,2,20,10,17,15.15
2,0.05,1e5,2,1,20,15,17,16.40
2,0.05,1e5,2,2,20,10,18,15.95
2,0.05,1e6,1,1,20,11,12,11.30
2,0.05,1e6,1,2,20,11,19,11.95
2,0.05,1e6,2,1,20,11,12,11.30
2,0.05,1e6,2,2,20,11,19,13.15
2,0.05,1e7,1,1,20,14,16,14.80
2,0.05,1e7,1,2,20,14,16,14.85
2,0.05,1e7,2,1,20,14,16,14.35
2,0.05,1e7,2,2,20,14,16,14.80
2,0.05,1e8,1,1,20,9,9,9.00
2,0.05,1e8,1,2,20,9,9,9.00
2,0.05,1e8,2,1,20,9,9,9.00
2,0.05,1e8,2,2,20,9,9,9.00
2,0.1,1.,1,1,20,10,11,10.95
2,0.1,1.,1,2,20,11,11,11.00
2,0.1,1.,2,1,20,11,11,11.00
2,0.1,1.,2,2,20,11,11,11.00
2,0.1,1e1,1,1,20,11,11,11.00
2,0.1,1e1,1,2,20,11,11,11.00
2,0.1,1e1,2,1,20,11,11,11.00
2,0.1,1e1,2,2,20,11,11,11.00
2,0.1,1e2,1,1,20,11,11,11.00
2,0.1,1e2,1,2,20,11,11,11.00
2,0.1,1e2,2,1,20,11,11,11.00
2,0.1,1e2,2,2,20,11,11,11.00
2,0.1,1e3,1,1,20,11,11,11.00
2,0.1,1e3,1,2,20,11,12,11.10
2,0.1,1e3,2,1,20,11,12,11.05
2,0.1,1e3,2,2,20,11,11,11.00
2,0.1,1e4,1,1,20,12,13,12.50
2,0.1,1e4,1,2,20,12,13,12.05
2,0.1,1e4,2,1,20,11,13,12.25
2,0.1,1e4,2,2,20,12,13,12.10
2,0.1,1e5,1,1,20,10,18,16.40
2,0.1,1e5,1,2,20,10,19,16.35
2,0.1,1e5,2,1,20,10,18,16.40
2,0.1,1e5,2,2,20,10,18,16.00
2,0.1,1e6,1,1,20,11,19,14.70
2,0.1,1e6,1,2,20,11,19,13.50
2,0.1,1e6,2,1,20,11,19,14.45
2,0.1,1e6,2,2,20,11,19,16.05
2,0.1,1e7,1,1,20,14,17,14.95
2,0.1,1e7,1,2,20,14,16,15.50
2,0.1,1e7,2,1,20,14,16,15.05
2,0.1,1e7,2,2,20,14,16,15.40
2,0.1,1e8,1,1,20,9,9,9.00
2,0.1,1e8,1,2,20,9,9,9.00
2,0.1,1e8,2,1,20,9,9,9.00
2,0.1,1e8,2,2,20,9,9,9.00
2,0.15,1.,1,1,20,11,11,11.00
2,0.15,1.,1,2,20,10,11,10.95
2,0.15,1.,2,1,20,11,11,11.00
2,0.15,1.,2,2,20,11,11,11.00
2,0.15,1e1,1,1,20,11,11,11.00
2,0.15,1e1,1,2,20,11,11,11.00
2,0.15,1e1,2,1,20,11,11,11.00
2,0.15,1e1,2,2,20,11,11,11.00
2,0.15,1e2,1,1,20,11,11,11.00
2,0.15,1e2,1,2,20,11,11,11.00
2,0.15,1e2,2,1,20,11,11,11.00
2,0.15,1e2,2,2,20,11,11,11.00
2,0.15,1e3,1,1,20,11,12,11.25
2,0.15,1e3,1,2,20,11,12,11.35
2,0.15,1e3,2,1,20,11,12,11.35
2,0.15,1e3,2,2,20,11,12,11.25
2,0.15,1e4,1,1,20,12,13,12.65
2,0.15,1e4,1,2,20,12,13,12.50
2,0.15,1e4,2,1,20,11,13,12.35
2,0.15,1e4,2,2,20,12,13,12.65
2,0.15,1e5,1,1,20,11,19,17.30
2,0.15,1e5,1,2,20,10,19,16.45
2,0.15,1e5,2,1,20,16,19,17.45
2,0.15,1e5,2,2,20,11,18,16.95
2,0.15,1e6,1,1,20,11,19,15.50
2,0.15,1e6,1,2,20,11,19,15.40
2,0.15,1e6,2,1,20,11,19,14.40
2,0.15,1e6,2,2,20,12,19,16.60
2,0.15,1e7,1,1,20,14,17,15.80
2,0.15,1e7,1,2,20,14,17,15.35
2,0.15,1e7,2,1,20,14,17,15.15
2,0.15,1e7,2,2,20,14,17,15.70
2,0.15,1e8,1,1,20,9,9,9.00
2,0.15,1e8,1,2,20,9,9,9.00
2,0.15,1e8,2,1,20,9,9,9.00
2,0.15,1e8,2,2,20,9,9,9.00
2,0.2,1.,1,1,20,11,11,11.00
2,0.2,1.,1,2,20,11,11,11.00
2,0.2,1.,2,1,20,10,11,10.95
2,0.2,1.,2,2,20,10,11,10.95
2,0.2,1e1,1,1,20,11,11,11.00
2,0.2,1e1,1,2,20,11,11,11.00
2,0.2,1e1,2,1,20,11,11,11.00
2,0.2,1e1,2,2,20,11,11,11.00
2,0.2,1e2,1,1,20,11,11,11.00
2,0.2,1e2,1,2,20,11,11,11.00
2,0.2,1e2,2,1,20,11,11,11.00
2,0.2,1e2,2,2,20,11,11,11.00
2,0.2,1e3,1,1,20,11,12,11.40
2,0.2,1e3,1,2,20,11,12,11.60
2,0.2,1e3,2,1,20,11,12,11.45
2,0.2,1e3,2,2,20,11,12,11.35
2,0.2,1e4,1,1,20,12,14,12.85
2,0.2,1e4,1,2,20,12,14,13.10
2,0.2,1e4,2,1,20,12,14,12.85
2,0.2,1e4,2,2,20,12,14,12.90
2,0.2,1e5,1,1,20,16,19,17.85
2,0.2,1e5,1,2,20,12,19,16.90
2,0.2,1e5,2,1,20,11,19,16.70
2,0.2,1e5,2,2,20,16,19,17.30
2,0.2,1e6,1,1,20,12,19,17.70
2,0.2,1e6,1,2,20,12,19,17.70
2,0.2,1e6,2,1,20,11,19,17.25
2,0.2,1e6,2,2,20,12,19,17.60
2,0.2,1e7,1,1,20,15,17,16.10
2,0.2,1e7,1,2,20,14,17,15.85
2,0.2,1e7,2,1,20,15,17,16.20
2,0.2,1e7,2,2,20,15,17,15.95
2,0.2,1e8,1,1,20,9,10,9.10
2,0.2,1e8,1,2,20,9,10,9.10
2,0.2,1e8,2,1,20,9,10,9.15
2,0.2,1e8,2,2,20,9,10,9.05
2,0.25,1.,1,1,20,11,11,11.00
2,0.25,1.,1,2,20,11,11,11.00
2,0.25,1.,2,1,20,11,11,11.00
2,0.25,1.,2,2,20,11,11,11.00
2,0.25,1e1,1,1,20,11,11,11.00
2,0.25,1e1,1,2,20,11,11,11.00
2,0.25,1e1,2,1,20,11,11,11.00
2,0.25,1e1,2,2,20,11,11,11.00
2,0.25,1e2,1,1,20,11,11,11.00
2,0.25,1e2,1,2,20,11,11,11.00
2,0.25,1e2,2,1,20,11,11,11.00
2,0.25,1e2,2,2,20,11,11,11.00
2,0.25,1e3,1,1,20,11,12,11.40
2,0.25,1e3,1,2,20,11,13,11.60
2,0.25,1e3,2,1,20,11,13,11.70
2,0.25,1e3,2,2,20,11,13,11.70
2,0.25,1e4,1,1,20,12,14,13.20
2,0.25,1e4,1,2,20,13,14,13.35
2,0.25,1e4,2,1,20,12,15,13.30
2,0.25,1e4,2,2,20,12,14,13.00
2,0.25,1e5,1,1,20,12,19,17.35
2,0.25,1e5,1,2,20,16,19,17.40
2,0.25,1e5,2,1,20,16,19,17.25
2,0.25,1e5,2,2,20,12,19,17.15
2,0.25,1e6,1,1,20,13,19,17.85
2,0.25,1e6,1,2,20,12,19,15.95
2,0.25,1e6,2,1,20,12,19,17.80
2,0.25,1e6,2,2,20,12,19,17.55
2,0.25,1e7,1,1,20,14,18,16.15
2,0.25,1e7,1,2,20,14,18,16.40
2,0.25,1e7,2,1,20,15,19,16.55
2,0.25,1e7,2,2,20,15,18,16.45
2,0.25,1e8,1,1,20,9,10,9.25
2,0.25,1e8,1,2,20,9,10,9.10
2,0.25,1e8,2,1,20,9,10,9.45
2,0.25,1e8,2,2,20,9,10,9.20
2,0.3,1.,1,1,20,11,11,11.00
2,0.3,1.,1,2,20,11,11,11.00
2,0.3,1.,2,1,20,11,12,11.05
2,0.3,1.,2,2,20,11,11,11.00
2,0.3,1e1,1,1,20,11,11,11.00
2,0.3,1e1,1,2,20,11,11,11.00
2,0.3,1e1,2,1,20,11,11,11.00
2,0.3,1e1,2,2,20,11,11,11.00
2,0.3,1e2,1,1,20,11,12,11.05
2,0.3,1e2,1,2,20,11,12,11.05
2,0.3,1e2,2,1,20,11,12,11.05
2,0.3,1e2,2,2,20,11,12,11.05
2,0.3,1e3,1,1,20,11,13,12.15
2,0.3,1e3,1,2,20,11,12,11.85
2,0.3,1e3,2,1,20,11,12,11.75
2,0.3,1e3,2,2,20,11,13,12.05
2,0.3,1e4,1,1,20,12,14,13.50
2,0.3,1e4,1,2,20,13,16,13.85
2,0.3,1e4,2,1,20,13,15,13.30
2,0.3,1e4,2,2,20,13,15,13.55
2,0.3,1e5,1,1,20,11,19,16.55
2,0.3,1e5,1,2,20,11,19,17.40
2,0.3,1e5,2,1,20,17,19,18.10
2,0.3,1e5,2,2,20,12,19,17.85
2,0.3,1e6,1,1,20,12,20,16.90
2,0.3,1e6,1,2,20,13,19,18.70
2,0.3,1e6,2,1,20,12,19,17.80
2,0.3,1e6,2,2,20,12,19,17.10
2,0.3,1e7,1,1,20,9,19,16.20
2,0.3,1e7,1,2,20,9,18,16.00
2,0.3,1e7,2,1,20,15,18,16.30
2,0.3,1e7,2,2,20,9,19,16.25
2,0.3,1e8,1,1,20,9,10,9.65
2,0.3,1e8,1,2,20,9,10,9.60
2,0.3,1e8,2,1,20,9,10,9.65
2,0.3,1e8,2,2,20,9,11,9.55
2,0.35,1.,1,1,20,11,11,11.00
2,0.35,1.,1,2,20,11,11,11.00
2,0.35,1.,2,1,20,11,12,11.05
2,0.35,1.,2,2,20,11,12,11.05
2,0.35,1e1,1,1,20,11,11,11.00
2,0.35,1e1,1,2,20,11,11,11.00
2,0.35,1e1,2,1,20,11,11,11.00
2,0.35,1e1,2,2,20,11,11,11.00
2,0.35,1e2,1,1,20,11,12,11.05
2,0.35,1e2,1,2,20,11,12,11.20
2,0.35,1e2,2,1,20,11,12,11.30
2,0.35,1e2,2,2,20,11,12,11.20
2,0.35,1e3,1,1,20,11,13,12.10
2,0.35,1e3,1,2,20,11,13,12.10
2,0.35,1e3,2,1,20,11,13,12.15
2,0.35,1e3,2,2,20,11,13,12.10
2,0.35,1e4,1,1,20,13,15,13.85
2,0.35,1e4,1,2,20,13,16,14.15
2,0.35,1e4,2,1,20,12,17,14.05
2,0.35,1e4,2,2,20,13,15,13.75
2,0.35,1e5,1,1,20,12,19,17.65
2,0.35,1e5,1,2,20,16,19,17.80
2,0.35,1e5,2,1,20,11,19,17.15
2,0.35,1e5,2,2,20,11,19,17.70
2,0.35,1e6,1,1,20,12,20,18.10
2,0.35,1e6,1,2,20,12,19,17.20
2,0.35,1e6,2,1,20,12,20,18.35
2,0.35,1e6,2,2,20,13,19,17.15
2,0.35,1e7,1,1,20,9,19,16.60
2,0.35,1e7,1,2,20,10,19,16.50
2,0.35,1e7,2,1,20,10,19,16.70
2,0.35,1e7,2,2,20,14,20,16.60
2,0.35,1e8,1,1,20,9,10,9.55
2,0.35,1e8,1,2,20,8,11,9.80
2,0.35,1e8,2,1,20,8,11,9.70
2,0.35,1e8,2,2,20,9,11,9.55
3,0.0,1.,1,1,20,15,15,15.00
3,0.0,1.,1,2,20,15,15,15.00
3,0.0,1.,2,1,20,15,15,15.00
3,0.0,1.,2,2,20,15,15,15.00
3,0.0,1e1,1,1,20,23,23,23.00
3,0.0,1e1,1,2,20,23,23,23.00
3,0.0,1e1,2,1,20,23,23,23.00
3,0.0,1e1,2,2,20,23,23,23.00
3,0.0,1e2,1,1,20,23,23,23.00
3,0.0,1e2,1,2,20,23,23,23.00
3,0.0,1e2,2,1,20,23,23,23.00
3,0.0,1e2,2,2,20,23,23,23.00
3,0.0,1e3,1,1,20,26,26,26.00
3,0.0,1e3,1,2,20,26,26,26.00
3,0.0,1e3,2,1,20,26,26,26.00
3,0.0,1e3,2,2,20,26,26,26.00
3,0.0,1e4,1,1,20,35,35,35.00
3,0.0,1e4,1,2,20,35,35,35.00
3,0.0,1e4,2,1,20,35,35,35.00
3,0.0,1e4,2,2,20,35,35,35.00
3,0.0,1e5,1,1,20,36,36,36.00
3,0.0,1e5,1,2,20,36,36,36.00
3,0.0,1e5,2,1,20,36,36,36.00
3,0.0,1e5,2,2,20,36,36,36.00
3,0.0,1e6,1,1,20,38,38,38.00
3,0.0,1e6,1,2,20,38,38,38.00
3,0.0,1e6,2,1,20,38,38,38.00
3,0.0,1e6,2,2,20,38,38,38.00
3,0.0,1e7,1,1,20,31,31,31.00
3,0.0,1e7,1,2,20,31,31,31.00
3,0.0,1e7,2,1,20,31,31,31.00
3,0.0,1e7,2,2,20,31,31,31.00
3,0.0,1e8,1,1,20,17,17,17.00
3,0.0,1e8,1,2,20,17,17,17.00
3,0.0,1e8,2,1,20,17,17,17.00
3,0.0,1e8,2,2,20,17,17,17.00
3,0.05,1.,1,1,20,15,16,15.95
3,0.05,1.,1,2,20,15,16,15.95
3,0.05,1.,2,1,20,15,16,15.95
3,0.05,1.,2,2,20,15,16,15.85
3,0.05,1e1,1,1,20,23,23,23.00
3,0.05,1e1,1,2,20,22,23,22.95
3,0.05,1e1,2,1,20,23,23,23.00
3,0.05,1e1,2,2,20,23,23,23.00
3,0.05,1e2,1,1,20,22,23,22.95
3,0.05,1e2,1,2,20,23,23,23.00
3,0.05,1e2,2,1,20,23,23,23.00
3,0.05,1e2,2,2,20,23,23,23.00
3,0.05,1e3,1,1,20,26,29,27.35
3,0.05,1e3,1,2,20,26,28,27.05
3,0.05,1e3,2,1,20,23,29,27.00
3,0.05,1e3,2,2,20,26,29,27.00
3,0.05,1e4,1,1,20,31,38,37.25
3,0.05,1e4,1,2,20,29,38,36.45
3,0.05,1e4,2,1,20,31,38,36.60
3,0.05,1e4,2,2,20,31,38,36.95
3,0.05,1e5,1,1,20,36,38,37.65
3,0.05,1e5,1,2,20,36,38,37.75
3,0.05,1e5,2,1,20,37,39,37.65
3,0.05,1e5,2,2,20,36,39,37.60
3,0.05,1e6,1,1,20,37,39,38.90
3,0.05,1e6,1,2,20,37,39,38.90
3,0.05,1e6,2,1,20,36,39,38.45
3,0.05,1e6,2,2,20,37,39,38.90
3,0.05,1e7,1,1,20,31,33,31.90
3,0.05,1e7,1,2,20,31,38,32.35
3,0.05,1e7,2,1,20,31,38,32.45
3,0.05,1e7,2,2,20,31,38,32.35
3,0.05,1e8,1,1,20,18,18,18.00
3,0.05,1e8,1,2,20,18,23,18.70
3,0.05,1e8,2,1,20,18,23,18.25
3,0.05,1e8,2,2,20,18,23,19.00
3,0.1,1.,1,1,20,15,17,16.30
3,0.1,1.,1,2,20,15,17,16.40
3,0.1,1.,2,1,20,15,17,16.40
3,0.1,1.,2,2,20,15,17,16.30
3,0.1,1e1,1,1,20,23,23,23.00
3,0.1,1e1,1,2,20,22,23,22.95
3,0.1,1e1,2,1,20,22,23,22.95
3,0.1,1e1,2,2,20,23,23,23.00
3,0.1,1e2,1,1,20,23,24,23.35
3,0.1,1e2,1,2,20,23,24,23.25
3,0.1,1e2,2,1,20,23,24,23.40
3,0.1,1e2,2,2,20,23,24,23.30
3,0.1,1e3,1,1,20,27,30,27.80
3,0.1,1e3,1,2,20,27,30,28.25
3,0.1,1e3,2,1,20,26,31,27.90
3,0.1,1e3,2,2,20,26,29,27.60
3,0.1,1e4,1,1,20,32,39,37.05
3,0.1,1e4,1,2,20,31,39,37.30
3,0.1,1e4,2,1,20,31,39,37.40
3,0.1,1e4,2,2,20,33,38,37.25
3,0.1,1e5,1,1,20,37,41,38.80
3,0.1,1e5,1,2,20,38,41,38.35
3,0.1,1e5,2,1,20,38,39,38.20
3,0.1,1e5,2,2,20,37,40,38.45
3,0.1,1e6,1,1,20,36,40,38.60
3,0.1,1e6,1,2,20,37,40,38.30
3,0.1,1e6,2,1,20,37,40,38.70
3,0.1,1e6,2,2,20,36,40,38.50
3,0.1,1e7,1,1,20,20,39,33.30
3,0.1,1e7,1,2,20,32,38,33.70
3,0.1,1e7,2,1,20,32,38,33.95
3,0.1,1e7,2,2,20,32,38,34.30
3,0.1,1e8,1,1,20,18,24,19.40
3,0.1,1e8,1,2,20,18,24,18.80
3,0.1,1e8,2,1,20,18,23,19.50
3,0.1,1e8,2,2,20,18,23,19.50
3,0.15,1.,1,1,20,16,18,17.10
3,0.15,1.,1,2,20,16,18,17.00
3,0.15,1.,2,1,20,16,19,17.40
3,0.15,1.,2,2,20,16,19,17.05
3,0.15,1e1,1,1,20,23,23,23.00
3,0.15,1e1,1,2,20,22,23,22.95
3,0.15,1e1,2,1,20,22,23,22.95
3,0.15,1e1,2,2,20,22,23,22.95
3,0.15,1e2,1,1,20,23,25,23.75
3,0.15,1e2,1,2,20,23,25,23.50
3,0.15,1e2,2,1,20,23,25,23.80
3,0.15,1e2,2,2,20,23,25,23.80
3,0.15,1e3,1,1,20,26,31,28.15
3,0.15,1e3,1,2,20,23,31,28.35
3,0.15,1e3,2,1,20,25,31,27.90
3,0.15,1e3,2,2,20,27,32,28.50
3,0.15,1e4,1,1,20,34,39,37.65
3,0.15,1e4,1,2,20,37,39,38.45
3,0.15,1e4,2,1,20,32,40,37.50
3,0.15,1e4,2,2,20,33,39,37.90
3,0.15,1e5,1,1,20,37,42,38.95
3,0.15,1e5,1,2,20,38,42,38.90
3,0.15,1e5,2,1,20,38,41,38.85
3,0.15,1e5,2,2,20,37,41,38.35
3,0.15,1e6,1,1,20,37,40,38.55
3,0.15,1e6,1,2,20,37,40,38.55
3,0.15,1e6,2,1,20,36,40,38.30
3,0.15,1e6,2,2,20,37,40,38.35
3,0.15,1e7,1,1,20,32,40,34.15
3,0.15,1e7,1,2,20,32,38,34.20
3,0.15,1e7,2,1,20,32,40,34.35
3,0.15,1e7,2,2,20,32,39,35.10
3,0.15,1e8,1,1,20,18,25,20.20
3,0.15,1e8,1,2,20,18,25,20.20
3,0.15,1e8,2,1,20,18,26,19.95
3,0.15,1e8,2,2,20,18,25,19.45
3,0.2,1.,1,1,20,16,19,17.35
3,0.2,1.,1,2,20,16,19,17.65
3,0.2,1.,2,1,20,16,20,17.50
3,0.2,1.,2,2,20,17,19,17.70
3,0.2,1e1,1,1,20,22,23,22.85
3,0.2,1e1,1,2,20,22,23,22.95
3,0.2,1e1,2,1,20,22,23,22.80
3,0.2,1e1,2,2,20,22,23,22.90
3,0.2,1e2,1,1,20,23,26,24.20
3,0.2,1e2,1,2,20,23,25,24.05
3,0.2,1e2,2,1,20,23,26,24.10
3,0.2,1e2,2,2,20,23,25,24.25
3,0.2,1e3,1,1,20,26,33,29.75
3,0.2,1e3,1,2,20,26,32,29.15
3,0.2,1e3,2,1,20,26,33,28.95
3,0.2,1e3,2,2,20,26,31,28.90
3,0.2,1e4,1,1,20,33,41,38.60
3,0.2,1e4,1,2,20,34,40,38.35
3,0.2,1e4,2,1,20,33,40,38.10
3,0.2,1e4,2,2,20,33,42,38.25
3,0.2,1e5,1,1,20,37,42,39.15
3,0.2,1e5,1,2,20,37,42,39.35
3,0.2,1e5,2,1,20,38,42,39.75
3,0.2,1e5,2,2,20,38,42,39.35
3,0.2,1e6,1,1,20,37,42,39.20
3,0.2,1e6,1,2,20,36,42,39.25
3,0.2,1e6,2,1,20,37,42,39.25
3,0.2,1e6,2,2,20,36,42,38.45
3,0.2,1e7,1,1,20,32,39,34.80
3,0.2,1e7,1,2,20,21,39,34.60
3,0.2,1e7,2,1,20,21,41,34.75
3,0.2,1e7,2,2,20,32,38,34.55
3,0.2,1e8,1,1,20,18,26,21.00
3,0.2,1e8,1,2,20,18,26,20.85
3,0.2,1e8,2,1,20,18,27,21.55
3,0.2,1e8,2,2,20,18,27,20.45
3,0.25,1.,1,1,20,17,21,18.90
3,0.25,1.,1,2,20,17,21,18.40
3,0.25,1.,2,1,20,17,21,18.65
3,0.25,1.,2,2,20,17,20,18.65
3,0.25,1e1,1,1,20,22,24,22.90
3,0.25,1e1,1,2,20,22,24,22.95
3,0.25,1e1,2,1,20,22,23,22.90
3,0.25,1e1,2,2,20,22,23,22.95
3,0.25,1e2,1,1,20,23,26,24.70
3,0.25,1e2,1,2,20,24,26,24.70
3,0.25,1e2,2,1,20,23,26,24.80
3,0.25,1e2,2,2,20,23,26,24.55
3,0.25,1e3,1,1,20,27,32,29.95
3,0.25,1e3,1,2,20,24,34,30.45
3,0.25,1e3,2,1,20,24,33,29.45
3,0.25,1e3,2,2,20,26,33,30.70
3,0.25,1e4,1,1,20,37,42,39.85
3,0.25,1e4,1,2,20,36,42,39.35
3,0.25,1e4,2,1,20,33,41,39.40
3,0.25,1e4,2,2,20,35,42,39.45
3,0.25,1e5,1,1,20,38,43,39.95
3,0.25,1e5,1,2,20,38,43,40.75
3,0.25,1e5,2,1,20,39,42,40.00
3,0.25,1e5,2,2,20,38,42,39.75
3,0.25,1e6,1,1,20,37,42,39.70
3,0.25,1e6,1,2,20,37,42,39.45
3,0.25,1e6,2,1,20,37,42,38.95
3,0.25,1e6,2,2,20,38,43,39.85
3,0.25,1e7,1,1,20,24,40,35.50
3,0.25,1e7,1,2,20,22,40,35.20
3,0.25,1e7,2,1,20,34,40,36.20
3,0.25,1e7,2,2,20,24,39,34.70
3,0.25,1e8,1,1,20,18,29,23.55
3,0.25,1e8,1,2,20,18,28,23.40
3,0.25,1e8,2,1,20,18,29,21.40
3,0.25,1e8,2,2,20,18,30,23.25
3,0.3,1.,1,1,20,18,22,19.70
3,0.3,1.,1,2,20,17,21,18.80
3,0.3,1.,2,1,20,17,23,19.55
3,0.3,1.,2,2,20,17,22,19.45
3,0.3,1e1,1,1,20,22,24,23.20
3,0.3,1e1,1,2,20,21,23,22.85
3,0.3,1e1,2,1,20,21,25,23.10
3,0.3,1e1,2,2,20,22,24,22.95
3,0.3,1e2,1,1,20,23,27,24.90
3,0.3,1e2,1,2,20,23,29,25.05
3,0.3,1e2,2,1,20,23,26,24.70
3,0.3,1e2,2,2,20,23,26,25.00
3,0.3,1e3,1,1,20,27,36,31.55
3,0.3,1e3,1,2,20,26,36,31.05
3,0.3,1e3,2,1,20,28,34,31.05
3,0.3,1e3,2,2,20,25,35,30.40
3,0.3,1e4,1,1,20,38,43,40.40
3,0.3,1e4,1,2,20,36,43,40.40
3,0.3,1e4,2,1,20,35,42,39.40
3,0.3,1e4,2,2,20,36,44,40.35
3,0.3,1e5,1,1,20,39,42,40.85
3,0.3,1e5,1,2,20,36,43,40.55
3,0.3,1e5,2,1,20,38,43,40.85
3,0.3,1e5,2,2,20,39,44,41.35
3,0.3,1e6,1,1,20,36,44,40.70
3,0.3,1e6,1,2,20,38,43,40.20
3,0.3,1e6,2,1,20,38,42,40.25
3,0.3,1e6,2,2,20,38,48,40.55
3,0.3,1e7,1,1,20,34,42,37.10
3,0.3,1e7,1,2,20,21,41,34.85
3,0.3,1e7,2,1,20,35,40,37.15
3,0.3,1e7,2,2,20,23,40,35.90
3,0.3,1e8,1,1,20,18,31,22.05
3,0.3,1e8,1,2,20,18,31,23.70
3,0.3,1e8,2,1,20,18,32,23.95
3,0.3,1e8,2,2,20,18,31,21.05
3,0.35,1.,1,1,20,17,22,19.75
3,0.35,1.,1,2,20,17,24,20.05
3,0.35,1.,2,1,20,17,23,20.65
3,0.35,1.,2,2,20,17,24,20.65
3,0.35,1e1,1,1,20,22,25,23.30
3,0.35,1e1,1,2,20,22,24,23.10
3,0.35,1e1,2,1,20,21,26,23.30
3,0.35,1e1,2,2,20,22,25,23.05
3,0.35,1e2,1,1,20,24,27,25.35
3,0.35,1e2,1,2,20,24,27,25.45
3,0.35,1e2,2,1,20,24,28,25.65
3,0.35,1e2,2,2,20,24,30,25.85
3,0.35,1e3,1,1,20,27,37,31.55
3,0.35,1e3,1,2,20,28,40,32.20
3,0.35,1e3,2,1,20,28,36,32.20
3,0.35,1e3,2,2,20,28,42,32.90
3,0.35,1e4,1,1,20,35,43,40.50
3,0.35,1e4,1,2,20,39,45,41.05
3,0.35,1e4,2,1,20,35,44,40.55
3,0.35,1e4,2,2,20,37,43,40.65
3,0.35,1e5,1,1,20,40,45,41.85
3,0.35,1e5,1,2,20,39,46,42.10
3,0.35,1e5,2,1,20,36,46,41.50
3,0.35,1e5,2,2,20,38,45,41.20
3,0.35,1e6,1,1,20,38,44,40.30
3,0.35,1e6,1,2,20,38,43,40.55
3,0.35,1e6,2,1,20,38,50,41.75
3,0.35,1e6,2,2,20,38,46,41.05
3,0.35,1e7,1,1,20,25,43,36.40
3,0.35,1e7,1,2,20,24,40,36.80
3,0.35,1e7,2,1,20,34,42,37.45
3,0.35,1e7,2,2,20,21,41,33.85
3,0.35,1e8,1,1,20,18,35,22.70
3,0.35,1e8,1,2,20,18,34,23.50
3,0.35,1e8,2,1,20,18,30,21.85
3,0.35,1e8,2,2,20,18,33,24.00
7,0.0,1.,1,1,20,18,18,18.00
7,0.0,1.,1,2,20,18,18,18.00
7,0.0,1.,2,1,20,18,18,18.00
7,0.0,1.,2,2,20,18,18,18.00
7,0.0,1e1,1,1,20,43,43,43.00
7,0.0,1e1,1,2,20,43,43,43.00
7,0.0,1e1,2,1,20,43,43,43.00
7,0.0,1e1,2,2,20,43,43,43.00
7,0.0,1e2,1,1,20,68,68,68.00
7,0.0,1e2,1,2,20,68,68,68.00
7,0.0,1e2,2,1,20,68,68,68.00
7,0.0,1e2,2,2,20,68,68,68.00
7,0.0,1e3,1,1,20,80,80,80.00
7,0.0,1e3,1,2,20,80,80,80.00
7,0.0,1e3,2,1,20,80,80,80.00
7,0.0,1e3,2,2,20,80,80,80.00
7,0.0,1e4,1,1,20,85,85,85.00
7,0.0,1e4,1,2,20,85,85,85.00
7,0.0,1e4,2,1,20,85,85,85.00
7,0.0,1e4,2,2,20,85,85,85.00
7,0.0,1e5,1,1,20,95,95,95.00
7,0.0,1e5,1,2,20,95,95,95.00
7,0.0,1e5,2,1,20,95,95,95.00
7,0.0,1e5,2,2,20,95,95,95.00
7,0.0,1e6,1,1,20,90,90,90.00
7,0.0,1e6,1,2,20,90,90,90.00
7,0.0,1e6,2,1,20,90,90,90.00
7,0.0,1e6,2,2,20,90,90,90.00
7,0.0,1e7,1,1,20,71,71,71.00
7,0.0,1e7,1,2,20,71,71,71.00
7,0.0,1e7,2,1,20,71,71,71.00
7,0.0,1e7,2,2,20,71,71,71.00
7,0.0,1e8,1,1,20,46,46,46.00
7,0.0,1e8,1,2,20,46,46,46.00
7,0.0,1e8,2,1,20,46,46,46.00
7,0.0,1e8,2,2,20,46,46,46.00
7,0.05,1.,1,1,20,19,22,20.85
7,0.05,1.,1,2,20,19,22,20.30
7,0.05,1.,2,1,20,19,22,20.75
7,0.05,1.,2,2,20,20,23,21.15
7,0.05,1e1,1,1,20,42,48,45.45
7,0.05,1e1,1,2,20,42,47,45.15
7,0.05,1e1,2,1,20,44,48,45.85
7,0.05,1e1,2,2,20,42,49,45.50
7,0.05,1e2,1,1,20,70,76,72.95
7,0.05,1e2,1,2,20,70,78,73.25
7,0.05,1e2,2,1,20,69,77,73.30
7,0.05,1e2,2,2,20,71,77,73.40
7,0.05,1e3,1,1,20,89,97,92.15
7,0.05,1e3,1,2,20,86,96,92.10
7,0.05,1e3,2,1,20,86,96,91.15
7,0.05,1e3,2,2,20,89,95,92.20
7,0.05,1e4,1,1,20,95,105,99.85
7,0.05,1e4,1,2,20,96,105,100.75
7,0.05,1e4,2,1,20,94,105,99.35
7,0.05,1e4,2,2,20,94,104,99.05
7,0.05,1e5,1,1,20,96,107,102.40
7,0.05,1e5,1,2,20,94,107,103.15
7,0.05,1e5,2,1,20,95,108,102.50
7,0.05,1e5,2,2,20,96,108,102.25
7,0.05,1e6,1,1,20,90,103,96.70
7,0.05,1e6,1,2,20,91,103,97.40
7,0.05,1e6,2,1,20,90,105,98.70
7,0.05,1e6,2,2,20,91,102,95.90
7,0.05,1e7,1,1,20,79,92,83.15
7,0.05,1e7,1,2,20,78,84,81.40
7,0.05,1e7,2,1,20,79,92,83.15
7,0.05,1e7,2,2,20,79,92,82.55
7,0.05,1e8,1,1,20,48,65,57.00
7,0.05,1e8,1,2,20,47,63,55.10
7,0.05,1e8,2,1,20,47,64,54.10
7,0.05,1e8,2,2,20,49,64,56.35
7,0.1,1.,1,1,20,21,24,22.60
7,0.1,1.,1,2,20,20,24,22.15
7,0.1,1.,2,1,20,22,25,22.75
7,0.1,1.,2,2,20,21,24,22.60
7,0.1,1e1,1,1,20,41,50,45.75
7,0.1,1e1,1,2,20,43,56,47.45
7,0.1,1e1,2,1,20,44,51,47.05
7,0.1,1e1,2,2,20,42,51,46.30
7,0.1,1e2,1,1,20,71,84,76.75
7,0.1,1e2,1,2,20,72,85,77.90
7,0.1,1e2,2,1,20,72,85,77.05
7,0.1,1e2,2,2,20,72,82,76.50
7,0.1,1e3,1,1,20,88,100,95.35
7,0.1,1e3,1,2,20,92,102,95.95
7,0.1,1e3,2,1,20,90,102,96.90
7,0.1,1e3,2,2,20,92,102,95.40
7,0.1,1e4,1,1,20,96,113,105.95
7,0.1,1e4,1,2,20,98,114,104.50
7,0.1,1e4,2,1,20,97,117,105.15
7,0.1,1e4,2,2,20,95,111,104.15
7,0.1,1e5,1,1,20,101,119,108.95
7,0.1,1e5,1,2,20,99,117,108.90
7,0.1,1e5,2,1,20,103,117,109.90
7,0.1,1e5,2,2,20,100,117,106.60
7,0.1,1e6,1,1,20,95,113,102.15
7,0.1,1e6,1,2,20,93,120,104.70
7,0.1,1e6,2,1,20,95,111,103.15
7,0.1,1e6,2,2,20,96,110,103.20
7,0.1,1e7,1,1,20,84,101,88.35
7,0.1,1e7,1,2,20,74,99,86.45
7,0.1,1e7,2,1,20,76,98,88.85
7,0.1,1e7,2,2,20,82,98,86.50
7,0.1,1e8,1,1,20,50,67,61.65
7,0.1,1e8,1,2,20,48,68,59.20
7,0.1,1e8,2,1,20,50,68,60.20
7,0.1,1e8,2,2,20,50,69,60.65
7,0.15,1.,1,1,20,21,27,24.10
7,0.15,1.,1,2,20,21,26,23.30
7,0.15,1.,2,1,20,22,27,24.00
7,0.15,1.,2,2,20,22,25,23.50
7,0.15,1e1,1,1,20,41,57,49.40
7,0.15,1e1,1,2,20,40,55,48.10
7,0.15,1e1,2,1,20,43,61,50.00
7,0.15,1e1,2,2,20,43,58,50.70
7,0.15,1e2,1,1,20,73,95,81.55
7,0.15,1e2,1,2,20,74,89,83.00
7,0.15,1e2,2,1,20,73,88,81.05
7,0.15,1e2,2,2,20,76,89,81.40
7,0.15,1e3,1,1,20,92,120,101.95
7,0.15,1e3,1,2,20,91,121,102.20
7,0.15,1e3,2,1,20,95,112,99.40
7,0.15,1e3,2,2,20,95,111,102.65
7,0.15,1e4,1,1,20,100,127,111.20
7,0.15,1e4,1,2,20,102,129,113.05
7,0.15,1e4,2,1,20,101,125,110.80
7,0.15,1e4,2,2,20,103,125,112.35
7,0.15,1e5,1,1,20,101,124,112.15
7,0.15,1e5,1,2,20,102,123,111.85
7,0.15,1e5,2,1,20,106,135,116.10
7,0.15,1e5,2,2,20,101,124,113.00
7,0.15,1e6,1,1,20,100,134,111.80
7,0.15,1e6,1,2,20,97,122,109.70
7,0.15,1e6,2,1,20,99,119,108.80
7,0.15,1e6,2,2,20,98,121,109.60
7,0.15,1e7,1,1,20,77,104,91.30
7,0.15,1e7,1,2,20,78,102,91.25
7,0.15,1e7,2,1,20,75,105,89.65
7,0.15,1e7,2,2,20,79,108,90.95
7,0.15,1e8,1,1,20,52,75,62.65
7,0.15,1e8,1,2,20,50,72,61.50
7,0.15,1e8,2,1,20,49,73,63.40
7,0.15,1e8,2,2,20,55,72,65.75
7,0.2,1.,1,1,20,23,27,24.70
7,0.2,1.,1,2,20,23,28,25.00
7,0.2,1.,2,1,20,22,31,25.85
7,0.2,1.,2,2,20,24,29,25.95
7,0.2,1e1,1,1,20,41,64,50.95
7,0.2,1e1,1,2,20,41,62,51.15
7,0.2,1e1,2,1,20,43,63,51.65
7,0.2,1e1,2,2,20,37,62,50.85
7,0.2,1e2,1,1,20,74,100,84.45
7,0.2,1e2,1,2,20,77,94,85.00
7,0.2,1e2,2,1,20,76,97,86.50
7,0.2,1e2,2,2,20,71,93,84.70
7,0.2,1e3,1,1,20,89,127,108.80
7,0.2,1e3,1,2,20,91,123,105.15
7,0.2,1e3,2,1,20,94,128,108.25
7,0.2,1e3,2,2,20,96,122,105.75
7,0.2,1e4,1,1,20,104,135,118.60
7,0.2,1e4,1,2,20,95,133,115.75
7,0.2,1e4,2,1,20,99,146,120.05
7,0.2,1e4,2,2,20,100,134,118.25
7,0.2,1e5,1,1,20,106,9999,618.00
7,0.2,1e5,1,2,20,100,146,120.50
7,0.2,1e5,2,1,20,108,141,123.05
7,0.2,1e5,2,2,20,105,144,122.30
7,0.2,1e6,1,1,20,93,142,115.85
7,0.2,1e6,1,2,20,97,148,118.30
7,0.2,1e6,2,1,20,98,142,118.90
7,0.2,1e6,2,2,20,103,137,115.10
7,0.2,1e7,1,1,20,81,114,96.80
7,0.2,1e7,1,2,20,75,111,94.95
7,0.2,1e7,2,1,20,78,109,96.70
7,0.2,1e7,2,2,20,78,104,94.35
7,0.2,1e8,1,1,20,52,79,65.70
7,0.2,1e8,1,2,20,56,83,68.70
7,0.2,1e8,2,1,20,52,76,64.70
7,0.2,1e8,2,2,20,51,73,61.20
7,0.25,1.,1,1,20,22,32,28.50
7,0.25,1.,1,2,20,23,32,27.85
7,0.25,1.,2,1,20,25,36,29.30
7,0.25,1.,2,2,20,25,31,27.85
7,0.25,1e1,1,1,20,42,69,51.35
7,0.25,1e1,1,2,20,44,65,54.50
7,0.25,1e1,2,1,20,39,61,48.00
7,0.25,1e1,2,2,20,42,69,55.25
7,0.25,1e2,1,1,20,77,110,91.50
7,0.25,1e2,1,2,20,76,98,88.45
7,0.25,1e2,2,1,20,81,107,90.75
7,0.25,1e2,2,2,20,75,108,90.60
7,0.25,1e3,1,1,20,99,137,113.50
7,0.25,1e3,1,2,20,97,142,111.95
7,0.25,1e3,2,1,20,98,136,111.95
7,0.25,1e3,2,2,20,101,141,117.20
7,0.25,1e4,1,1,20,103,9999,1112.45
7,0.25,1e4,1,2,20,104,9999,1604.00
7,0.25,1e4,2,1,20,108,9999,1111.05
7,0.25,1e4,2,2,20,108,9999,618.35
7,0.25,1e5,1,1,20,101,9999,1606.45
7,0.25,1e5,1,2,20,100,9999,622.05
7,0.25,1e5,2,1,20,101,9999,1606.65
7,0.25,1e5,2,2,20,106,9999,1115.20
7,0.25,1e6,1,1,20,104,146,124.65
7,0.25,1e6,1,2,20,93,142,124.25
7,0.25,1e6,2,1,20,97,9999,1109.45
7,0.25,1e6,2,2,20,100,9999,617.45
7,0.25,1e7,1,1,20,79,123,104.05
7,0.25,1e7,1,2,20,78,112,98.35
7,0.25,1e7,2,1,20,73,122,99.30
7,0.25,1e7,2,2,20,71,126,101.15
7,0.25,1e8,1,1,20,53,91,69.30
7,0.25,1e8,1,2,20,51,93,70.95
7,0.25,1e8,2,1,20,53,87,66.35
7,0.25,1e8,2,2,20,55,87,69.95
7,0.3,1.,1,1,20,26,37,30.45
7,0.3,1.,1,2,20,23,38,29.20
7,0.3,1.,2,1,20,26,34,30.40
7,0.3,1.,2,2,20,24,34,29.55
7,0.3,1e1,1,1,20,44,90,59.00
7,0.3,1e1,1,2,20,34,70,52.85
7,0.3,1e1,2,1,20,36,78,55.75
7,0.3,1e1,2,2,20,36,77,55.50
7,0.3,1e2,1,1,20,80,118,94.05
7,0.3,1e2,1,2,20,72,127,94.30
7,0.3,1e2,2,1,20,73,128,96.70
7,0.3,1e2,2,2,20,84,114,99.95
7,0.3,1e3,1,1,20,94,9999,614.20
7,0.3,1e3,1,2,20,99,9999,1107.80
7,0.3,1e3,2,1,20,97,147,121.00
7,0.3,1e3,2,2,20,92,9999,1106.95
7,0.3,1e4,1,1,20,111,9999,3581.55
7,0.3,1e4,1,2,20,108,9999,1118.05
7,0.3,1e4,2,1,20,111,9999,3088.55
7,0.3,1e4,2,2,20,108,9999,2596.00
7,0.3,1e5,1,1,20,105,9999,4570.65
7,0.3,1e5,1,2,20,119,9999,4573.45
7,0.3,1e5,2,1,20,109,9999,2599.70
7,0.3,1e5,2,2,20,109,9999,2106.00
7,0.3,1e6,1,1,20,102,9999,2097.30
7,0.3,1e6,1,2,20,103,9999,3085.85
7,0.3,1e6,2,1,20,104,9999,2596.90
7,0.3,1e6,2,2,20,111,9999,2597.45
7,0.3,1e7,1,1,20,83,135,102.05
7,0.3,1e7,1,2,20,87,133,110.30
7,0.3,1e7,2,1,20,94,134,111.00
7,0.3,1e7,2,2,20,91,138,107.75
7,0.3,1e8,1,1,20,54,97,75.30
7,0.3,1e8,1,2,20,57,94,79.45
7,0.3,1e8,2,1,20,59,98,73.90
7,0.3,1e8,2,2,20,61,91,74.80
7,0.35,1.,1,1,20,24,43,33.95
7,0.35,1.,1,2,20,24,38,32.55
7,0.35,1.,2,1,20,27,44,34.95
7,0.35,1.,2,2,20,24,42,32.20
7,0.35,1e1,1,1,20,44,89,60.25
7,0.35,1e1,1,2,20,39,90,64.55
7,0.35,1e1,2,1,20,43,89,58.90
7,0.35,1e1,2,2,20,41,81,63.75
7,0.35,1e2,1,1,20,82,133,106.20
7,0.35,1e2,1,2,20,69,134,99.85
7,0.35,1e2,2,1,18,65,118,85.61
7,0.35,1e2,2,2,20,80,136,107.75
7,0.35,1e3,1,1,19,84,9999,635.95
7,0.35,1e3,1,2,20,74,129,100.95
7,0.35,1e3,2,1,20,76,129,99.85
7,0.35,1e3,2,2,20,80,124,95.25
7,0.35,1e4,1,1,18,82,9999,658.44
7,0.35,1e4,1,2,3,75,97,86.67
7,0.35,1e4,2,1,12,78,9999,931.58
7,0.35,1e4,2,2,2,137,9999,5068.00
7,0.35,1e5,1,1,11,82,9999,1017.91
7,0.35,1e5,1,2,19,75,145,110.79
7,0.35,1e5,2,1,9,88,130,108.67
7,0.35,1e5,2,2,13,65,9999,863.23


==> results/struct_2d_exact/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,9,9,9.00
2,0.0,1.,1,2,20,9,9,9.00
2,0.0,1.,2,1,20,9,9,9.00
2,0.0,1.,2,2,20,9,9,9.00
2,0.0,1e1,1,1,20,10,10,10.00
2,0.0,1e1,1,2,20,10,10,10.00
2,0.0,1e1,2,1,20,10,10,10.00
2,0.0,1e1,2,2,20,10,10,10.00
2,0.0,1e2,1,1,20,10,10,10.00
2,0.0,1e2,1,2,20,10,10,10.00
2,0.0,1e2,2,1,20,10,10,10.00
2,0.0,1e2,2,2,20,10,10,10.00
2,0.0,1e3,1,1,20,9,9,9.00
2,0.0,1e3,1,2,20,9,9,9.00
2,0.0,1e3,2,1,20,9,9,9.00
2,0.0,1e3,2,2,20,9,9,9.00
2,0.0,1e4,1,1,20,9,9,9.00
2,0.0,1e4,1,2,20,9,9,9.00
2,0.0,1e4,2,1,20,9,9,9.00
2,0.0,1e4,2,2,20,9,9,9.00
2,0.0,1e5,1,1,20,9,9,9.00
2,0.0,1e5,1,2,20,9,9,9.00
2,0.0,1e5,2,1,20,9,9,9.00
2,0.0,1e5,2,2,20,9,9,9.00
2,0.0,1e6,1,1,20,9,9,9.00
2,0.0,1e6,1,2,20,9,9,9.00
2,0.0,1e6,2,1,20,9,9,9.00
2,0.0,1e6,2,2,20,9,9,9.00
2,0.0,1e7,1,1,20,9,9,9.00
2,0.0,1e7,1,2,20,9,9,9.00
2,0.0,1e7,2,1,20,9,9,9.00
2,0.0,1e7,2,2,20,9,9,9.00
2,0.0,1e8,1,1,20,9,9,9.00
2,0.0,1e8,1,2,20,9,9,9.00
2,0.0,1e8,2,1,20,9,9,9.00
2,0.0,1e8,2,2,20,9,9,9.00
2,0.05,1.,1,1,20,9,10,9.95
2,0.05,1.,1,2,20,10,10,10.00
2,0.05,1.,2,1,20,10,10,10.00
2,0.05,1.,2,2,20,10,10,10.00
2,0.05,1e1,1,1,20,9,10,9.95
2,0.05,1e1,1,2,20,9,10,9.95
2,0.05,1e1,2,1,20,9,10,9.95
2,0.05,1e1,2,2,20,10,10,10.00
2,0.05,1e2,1,1,20,10,10,10.00
2,0.05,1e2,1,2,20,10,10,10.00
2,0.05,1e2,2,1,20,9,10,9.90
2,0.05,1e2,2,2,20,9,10,9.95
2,0.05,1e3,1,1,20,9,10,9.80
2,0.05,1e3,1,2,20,9,10,9.85
2,0.05,1e3,2,1,20,9,10,9.85
2,0.05,1e3,2,2,20,9,10,9.80
2,0.05,1e4,1,1,20,9,10,9.65
2,0.05,1e4,1,2,20,9,10,9.70
2,0.05,1e4,2,1,20,9,10,9.65
2,0.05,1e4,2,2,20,9,10,9.70
2,0.05,1e5,1,1,20,9,10,9.65
2,0.05,1e5,1,2,20,9,10,9.20
2,0.05,1e5,2,1,20,9,10,9.45
2,0.05,1e5,2,2,20,9,10,9.25
2,0.05,1e6,1,1,20,9,10,9.20
2,0.05,1e6,1,2,20,8,10,9.30
2,0.05,1e6,2,1,20,9,10,9.10
2,0.05,1e6,2,2,20,9,10,9.45
2,0.05,1e7,1,1,20,8,10,9.05
2,0.05,1e7,1,2,20,9,10,9.05
2,0.05,1e7,2,1,20,8,10,8.80
2,0.05,1e7,2,2,20,8,10,8.95
2,0.05,1e8,1,1,20,8,9,8.60
2,0.05,1e8,1,2,20,8,9,8.55
2,0.05,1e8,2,1,20,8,9,8.80
2,0.05,1e8,2,2,20,8,9,8.65
2,0.1,1.,1,1,20,10,10,10.00
2,0.1,1.,1,2,20,10,10,10.00
2,0.1,1.,2,1,20,10,10,10.00
2,0.1,1.,2,2,20,10,10,10.00
2,0.1,1e1,1,1,20,9,10,9.95
2,0.1,1e1,1,2,20,10,10,10.00
2,0.1,1e1,2,1,20,9,10,9.95
2,0.1,1e1,2,2,20,9,10,9.95
2,0.1,1e2,1,1,20,10,10,10.00
2,0.1,1e2,1,2,20,9,10,9.95
2,0.1,1e2,2,1,20,9,10,9.90
2,0.1,1e2,2,2,20,10,10,10.00
2,0.1,1e3,1,1,20,9,10,9.90
2,0.1,1e3,1,2,20,9,10,9.85
2,0.1,1e3,2,1,20,9,10,9.95
2,0.1,1e3,2,2,20,9,10,9.95
2,0.1,1e4,1,1,20,9,10,9.85
2,0.1,1e4,1,2,20,9,10,9.70
2,0.1,1e4,2,1,20,9,10,9.75
2,0.1,1e4,2,2,20,9,10,9.75
2,0.1,1e5,1,1,20,9,10,9.75
2,0.1,1e5,1,2,20,9,10,9.50
2,0.1,1e5,2,1,20,9,10,9.45
2,0.1,1e5,2,2,20,9,10,9.55
2,0.1,1e6,1,1,20,8,10,9.40
2,0.1,1e6,1,2,20,9,10,9.40
2,0.1,1e6,2,1,20,9,10,9.20
2,0.1,1e6,2,2,20,9,10,9.45
2,0.1,1e7,1,1,20,9,10,9.10
2,0.1,1e7,1,2,20,9,10,9.30
2,0.1,1e7,2,1,20,9,10,9.25
2,0.1,1e7,2,2,20,8,10,9.00
2,0.1,1e8,1,1,20,8,9,8.80
2,0.1,1e8,1,2,20,8,9,8.90
2,0.1,1e8,2,1,20,8,9,8.75
2,0.1,1e8,2,2,20,8,9,8.85
2,0.15,1.,1,1,20,10,10,10.00
2,0.15,1.,1,2,20,10,10,10.00
2,0.15,1.,2,1,20,9,10,9.85
2,0.15,1.,2,2,20,10,10,10.00
2,0.15,1e1,1,1,20,10,10,10.00
2,0.15,1e1,1,2,20,10,10,10.00
2,0.15,1e1,2,1,20,10,10,10.00
2,0.15,1e1,2,2,20,10,10,10.00
2,0.15,1e2,1,1,20,10,10,10.00
2,0.15,1e2,1,2,20,10,10,10.00
2,0.15,1e2,2,1,20,10,10,10.00
2,0.15,1e2,2,2,20,9,10,9.95
2,0.15,1e3,1,1,20,10,10,10.00
2,0.15,1e3,1,2,20,9,10,9.95
2,0.15,1e3,2,1,20,10,10,10.00
2,0.15,1e3,2,2,20,9,10,9.90
2,0.15,1e4,1,1,20,9,10,9.90
2,0.15,1e4,1,2,20,9,10,9.85
2,0.15,1e4,2,1,20,9,10,9.95
2,0.15,1e4,2,2,20,9,10,9.70
2,0.15,1e5,1,1,20,9,10,9.70
2,0.15,1e5,1,2,20,9,10,9.75
2,0.15,1e5,2,1,20,9,10,9.50
2,0.15,1e5,2,2,20,9,10,9.70
2,0.15,1e6,1,1,20,9,10,9.45
2,0.15,1e6,1,2,20,9,10,9.55
2,0.15,1e6,2,1,20,9,10,9.40
2,0.15,1e6,2,2,20,9,10,9.50
2,0.15,1e7,1,1,20,9,10,9.15
2,0.15,1e7,1,2,20,8,10,9.25
2,0.15,1e7,2,1,20,9,10,9.25
2,0.15,1e7,2,2,20,9,10,9.35
2,0.15,1e8,1,1,20,8,9,8.80
2,0.15,1e8,1,2,20,8,10,8.90
2,0.15,1e8,2,1,20,8,10,8.90
2,0.15,1e8,2,2,20,8,10,8.95
2,0.2,1.,1,1,20,10,10,10.00
2,0.2,1.,1,2,20,10,10,10.00
2,0.2,1.,2,1,20,10,10,10.00
2,0.2,1.,2,2,20,10,10,10.00
2,0.2,1e1,1,1,20,10,10,10.00
2,0.2,1e1,1,2,20,10,10,10.00
2,0.2,1e1,2,1,20,10,10,10.00
2,0.2,1e1,2,2,20,10,10,10.00
2,0.2,1e2,1,1,20,9,10,9.95
2,0.2,1e2,1,2,20,9,10,9.95
2,0.2,1e2,2,1,20,9,10,9.95
2,0.2,1e2,2,2,20,10,10,10.00
2,0.2,1e3,1,1,20,10,10,10.00
2,0.2,1e3,1,2,20,9,10,9.95
2,0.2,1e3,2,1,20,9,10,9.95
2,0.2,1e3,2,2,20,9,10,9.85
2,0.2,1e4,1,1,20,9,10,9.85
2,0.2,1e4,1,2,20,9,10,9.80
2,0.2,1e4,2,1,20,9,10,9.95
2,0.2,1e4,2,2,20,9,10,9.85
2,0.2,1e5,1,1,20,9,10,9.75
2,0.2,1e5,1,2,20,9,10,9.80
2,0.2,1e5,2,1,20,9,10,9.65
2,0.2,1e5,2,2,20,9,10,9.65
2,0.2,1e6,1,1,20,9,10,9.70
2,0.2,1e6,1,2,20,9,10,9.60
2,0.2,1e6,2,1,20,9,10,9.70
2,0.2,1e6,2,2,20,9,10,9.55
2,0.2,1e7,1,1,20,9,10,9.35
2,0.2,1e7,1,2,20,8,10,9.30
2,0.2,1e7,2,1,20,9,10,9.45
2,0.2,1e7,2,2,20,9,10,9.65
2,0.2,1e8,1,1,20,8,10,9.15
2,0.2,1e8,1,2,20,8,10,9.10
2,0.2,1e8,2,1,20,8,10,9.10
2,0.2,1e8,2,2,20,8,10,9.20
2,0.25,1.,1,1,20,10,10,10.00
2,0.25,1.,1,2,20,10,10,10.00
2,0.25,1.,2,1,20,10,10,10.00
2,0.25,1.,2,2,20,10,10,10.00
2,0.25,1e1,1,1,20,10,10,10.00
2,0.25,1e1,1,2,20,10,10,10.00
2,0.25,1e1,2,1,20,10,10,10.00
2,0.25,1e1,2,2,20,10,10,10.00
2,0.25,1e2,1,1,20,9,10,9.95
2,0.25,1e2,1,2,20,9,10,9.95
2,0.25,1e2,2,1,20,10,10,10.00
2,0.25,1e2,2,2,20,10,10,10.00
2,0.25,1e3,1,1,20,9,10,9.90
2,0.25,1e3,1,2,20,9,10,9.90
2,0.25,1e3,2,1,20,9,10,9.95
2,0.25,1e3,2,2,20,10,10,10.00
2,0.25,1e4,1,1,20,10,10,10.00
2,0.25,1e4,1,2,20,10,10,10.00
2,0.25,1e4,2,1,20,9,10,9.90
2,0.25,1e4,2,2,20,9,10,9.85
2,0.25,1e5,1,1,20,9,10,9.85
2,0.25,1e5,1,2,20,9,10,9.80
2,0.25,1e5,2,1,20,9,10,9.80
2,0.25,1e5,2,2,20,9,10,9.90
2,0.25,1e6,1,1,20,9,10,9.80
2,0.25,1e6,1,2,20,9,10,9.50
2,0.25,1e6,2,1,20,9,10,9.85
2,0.25,1e6,2,2,20,9,10,9.70
2,0.25,1e7,1,1,20,8,10,9.20
2,0.25,1e7,1,2,20,9,10,9.50
2,0.25,1e7,2,1,20,8,10,9.45
2,0.25,1e7,2,2,20,9,10,9.45
2,0.25,1e8,1,1,20,8,10,9.20
2,0.25,1e8,1,2,20,8,10,9.30
2,0.25,1e8,2,1,20,8,10,9.30
2,0.25,1e8,2,2,20,8,10,9.25
2,0.3,1.,1,1,20,10,10,10.00
2,0.3,1.,1,2,20,10,10,10.00
2,0.3,1.,2,1,20,10,10,10.00
2,0.3,1.,2,2,20,10,10,10.00
2,0.3,1e1,1,1,20,10,10,10.00
2,0.3,1e1,1,2,20,10,10,10.00
2,0.3,1e1,2,1,20,10,10,10.00
2,0.3,1e1,2,2,20,10,10,10.00
2,0.3,1e2,1,1,20,10,10,10.00
2,0.3,1e2,1,2,20,10,10,10.00
2,0.3,1e2,2,1,20,10,10,10.00
2,0.3,1e2,2,2,20,10,10,10.00
2,0.3,1e3,1,1,20,10,10,10.00
2,0.3,1e3,1,2,20,10,10,10.00
2,0.3,1e3,2,1,20,9,10,9.95
2,0.3,1e3,2,2,20,9,10,9.95
2,0.3,1e4,1,1,20,10,10,10.00
2,0.3,1e4,1,2,20,10,10,10.00
2,0.3,1e4,2,1,20,10,10,10.00
2,0.3,1e4,2,2,20,9,10,9.95
2,0.3,1e5,1,1,20,9,10,9.90
2,0.3,1e5,1,2,20,10,10,10.00
2,0.3,1e5,2,1,20,9,10,9.85
2,0.3,1e5,2,2,20,9,10,9.95
2,0.3,1e6,1,1,20,9,10,9.70
2,0.3,1e6,1,2,20,9,10,9.70
2,0.3,1e6,2,1,20,9,10,9.80
2,0.3,1e6,2,2,20,9,10,9.80
2,0.3,1e7,1,1,20,9,10,9.60
2,0.3,1e7,1,2,20,9,10,9.50
2,0.3,1e7,2,1,20,8,10,9.30
2,0.3,1e7,2,2,20,9,10,9.55
2,0.3,1e8,1,1,20,9,10,9.35
2,0.3,1e8,1,2,20,8,10,9.50
2,0.3,1e8,2,1,20,9,10,9.35
2,0.3,1e8,2,2,20,9,10,9.60
2,0.35,1.,1,1,20,11,13,12.40
2,0.35,1.,1,2,20,11,13,12.50
2,0.35,1.,2,1,20,12,13,12.75
2,0.35,1.,2,2,20,12,13,12.60
2,0.35,1e1,1,1,20,11,13,12.70
2,0.35,1e1,1,2,20,11,13,12.40
2,0.35,1e1,2,1,20,12,13,12.50
2,0.35,1e1,2,2,20,12,13,12.80
2,0.35,1e2,1,1,20,12,13,12.65
2,0.35,1e2,1,2,20,11,13,12.50
2,0.35,1e2,2,1,20,12,13,12.65
2,0.35,1e2,2,2,20,11,13,12.55
2,0.35,1e3,1,1,20,11,13,12.35
2,0.35,1e3,1,2,20,11,13,12.15
2,0.35,1e3,2,1,20,11,13,12.40
2,0.35,1e3,2,2,20,11,13,12.35
2,0.35,1e4,1,1,20,11,13,12.20
2,0.35,1e4,1,2,20,11,13,12.20
2,0.35,1e4,2,1,20,11,13,11.90
2,0.35,1e4,2,2,20,11,13,12.35
2,0.35,1e5,1,1,20,10,13,11.45
2,0.35,1e5,1,2,20,10,13,11.80
2,0.35,1e5,2,1,20,11,13,12.15
2,0.35,1e5,2,2,20,10,13,11.90
2,0.35,1e6,1,1,20,10,13,11.80
2,0.35,1e6,1,2,20,11,13,11.65
2,0.35,1e6,2,1,20,10,13,11.45
2,0.35,1e6,2,2,20,10,13,11.15
2,0.35,1e7,1,1,20,9,12,10.90
2,0.35,1e7,1,2,20,9,13,10.75
2,0.35,1e7,2,1,20,10,13,11.00
2,0.35,1e7,2,2,20,9,13,11.10
2,0.35,1e8,1,1,20,9,12,10.55
2,0.35,1e8,1,2,20,9,13,10.70
2,0.35,1e8,2,1,20,9,12,10.50
2,0.35,1e8,2,2,20,9,13,10.95
3,0.0,1.,1,1,20,14,14,14.00
3,0.0,1.,1,2,20,14,14,14.00
3,0.0,1.,2,1,20,14,14,14.00
3,0.0,1.,2,2,20,14,14,14.00
3,0.0,1e1,1,1,20,14,14,14.00
3,0.0,1e1,1,2,20,14,14,14.00
3,0.0,1e1,2,1,20,14,14,14.00
3,0.0,1e1,2,2,20,14,14,14.00
3,0.0,1e2,1,1,20,14,14,14.00
3,0.0,1e2,1,2,20,14,14,14.00
3,0.0,1e2,2,1,20,14,14,14.00
3,0.0,1e2,2,2,20,14,14,14.00
3,0.0,1e3,1,1,20,13,13,13.00
3,0.0,1e3,1,2,20,13,13,13.00
3,0.0,1e3,2,1,20,13,13,13.00
3,0.0,1e3,2,2,20,13,13,13.00
3,0.0,1e4,1,1,20,13,13,13.00
3,0.0,1e4,1,2,20,13,13,13.00
3,0.0,1e4,2,1,20,13,13,13.00
3,0.0,1e4,2,2,20,13,13,13.00
3,0.0,1e5,1,1,20,12,12,12.00
3,0.0,1e5,1,2,20,12,12,12.00
3,0.0,1e5,2,1,20,12,12,12.00
3,0.0,1e5,2,2,20,12,12,12.00
3,0.0,1e6,1,1,20,12,12,12.00
3,0.0,1e6,1,2,20,12,12,12.00
3,0.0,1e6,2,1,20,12,12,12.00
3,0.0,1e6,2,2,20,12,12,12.00
3,0.0,1e7,1,1,20,11,11,11.00
3,0.0,1e7,1,2,20,11,11,11.00
3,0.0,1e7,2,1,20,11,11,11.00
3,0.0,1e7,2,2,20,11,11,11.00
3,0.0,1e8,1,1,20,11,11,11.00
3,0.0,1e8,1,2,20,11,11,11.00
3,0.0,1e8,2,1,20,11,11,11.00
3,0.0,1e8,2,2,20,11,11,11.00
3,0.05,1.,1,1,20,14,15,14.70
3,0.05,1.,1,2,20,14,15,14.50
3,0.05,1.,2,1,20,14,15,14.55
3,0.05,1.,2,2,20,14,15,14.45
3,0.05,1e1,1,1,20,14,15,14.10
3,0.05,1e1,1,2,20,14,15,14.15
3,0.05,1e1,2,1,20,14,15,14.15
3,0.05,1e1,2,2,20,14,15,14.05
3,0.05,1e2,1,1,20,13,14,13.90
3,0.05,1e2,1,2,20,13,14,13.95
3,0.05,1e2,2,1,20,13,14,13.80
3,0.05,1e2,2,2,20,13,14,13.95
3,0.05,1e3,1,1,20,13,14,13.30
3,0.05,1e3,1,2,20,13,14,13.40
3,0.05,1e3,2,1,20,13,14,13.45
3,0.05,1e3,2,2,20,13,14,13.40
3,0.05,1e4,1,1,20,13,13,13.00
3,0.05,1e4,1,2,20,13,13,13.00
3,0.05,1e4,2,1,20,12,13,12.95
3,0.05,1e4,2,2,20,13,13,13.00
3,0.05,1e5,1,1,20,12,13,12.35
3,0.05,1e5,1,2,20,12,13,12.15
3,0.05,1e5,2,1,20,12,13,12.35
3,0.05,1e5,2,2,20,12,13,12.25
3,0.05,1e6,1,1,20,12,12,12.00
3,0.05,1e6,1,2,20,11,12,11.90
3,0.05,1e6,2,1,20,12,12,12.00
3,0.05,1e6,2,2,20,11,12,11.95
3,0.05,1e7,1,1,20,11,12,11.15
3,0.05,1e7,1,2,20,11,12,11.45
3,0.05,1e7,2,1,20,11,12,11.15
3,0.05,1e7,2,2,20,11,12,11.40
3,0.05,1e8,1,1,20,10,11,10.95
3,0.05,1e8,1,2,20,10,11,10.85
3,0.05,1e8,2,1,20,10,11,10.90
3,0.05,1e8,2,2,20,10,11,10.95
3,0.1,1.,1,1,20,14,15,14.50
3,0.1,1.,1,2,20,14,16,14.75
3,0.1,1.,2,1,20,14,15,14.55
3,0.1,1.,2,2,20,14,16,14.75
3,0.1,1e1,1,1,20,14,16,14.50
3,0.1,1e1,1,2,20,14,15,14.30
3,0.1,1e1,2,1,20,14,15,14.50
3,0.1,1e1,2,2,20,14,15,14.50
3,0.1,1e2,1,1,20,14,14,14.00
3,0.1,1e2,1,2,20,13,14,13.90
3,0.1,1e2,2,1,20,13,15,14.00
3,0.1,1e2,2,2,20,13,15,14.00
3,0.1,1e3,1,1,20,13,14,13.60
3,0.1,1e3,1,2,20,13,14,13.60
3,0.1,1e3,2,1,20,13,14,13.65
3,0.1,1e3,2,2,20,12,14,13.50
3,0.1,1e4,1,1,20,12,14,12.95
3,0.1,1e4,1,2,20,12,14,13.05
3,0.1,1e4,2,1,20,12,14,13.10
3,0.1,1e4,2,2,20,13,14,13.30
3,0.1,1e5,1,1,20,12,13,12.55
3,0.1,1e5,1,2,20,12,13,12.60
3,0.1,1e5,2,1,20,12,13,12.55
3,0.1,1e5,2,2,20,12,13,12.40
3,0.1,1e6,1,1,20,11,13,12.05
3,0.1,1e6,1,2,20,12,13,12.10
3,0.1,1e6,2,1,20,11,12,11.95
3,0.1,1e6,2,2,20,12,13,12.10
3,0.1,1e7,1,1,20,11,13,11.60
3,0.1,1e7,1,2,20,11,12,11.35
3,0.1,1e7,2,1,20,11,12,11.45
3,0.1,1e7,2,2,20,11,12,11.50
3,0.1,1e8,1,1,20,10,12,10.90
3,0.1,1e8,1,2,20,11,11,11.00
3,0.1,1e8,2,1,20,10,12,11.05
3,0.1,1e8,2,2,20,10,11,10.90
3,0.15,1.,1,1,20,14,15,14.80
3,0.15,1.,1,2,20,14,16,14.90
3,0.15,1.,2,1,20,14,16,14.75
3,0.15,1.,2,2,20,14,16,14.95
3,0.15,1e1,1,1,20,14,16,14.85
3,0.15,1e1,1,2,20,14,16,14.80
3,0.15,1e1,2,1,20,14,16,14.75
3,0.15,1e1,2,2,20,13,16,14.85
3,0.15,1e2,1,1,20,13,17,14.30
3,0.15,1e2,1,2,20,13,15,14.25
3,0.15,1e2,2,1,20,13,15,14.30
3,0.15,1e2,2,2,20,13,16,14.45
3,0.15,1e3,1,1,20,13,15,14.15
3,0.15,1e3,1,2,20,13,15,13.75
3,0.15,1e3,2,1,20,13,16,14.00
3,0.15,1e3,2,2,20,13,15,14.10
3,0.15,1e4,1,1,20,13,14,13.35
3,0.15,1e4,1,2,20,12,15,13.20
3,0.15,1e4,2,1,20,13,15,13.35
3,0.15,1e4,2,2,20,12,14,13.45
3,0.15,1e5,1,1,20,12,14,13.05
3,0.15,1e5,1,2,20,12,14,12.90
3,0.15,1e5,2,1,20,12,14,13.05
3,0.15,1e5,2,2,20,12,14,12.65
3,0.15,1e6,1,1,20,12,13,12.25
3,0.15,1e6,1,2,20,12,13,12.35
3,0.15,1e6,2,1,20,11,14,12.65
3,0.15,1e6,2,2,20,12,13,12.30
3,0.15,1e7,1,1,20,11,13,11.80
3,0.15,1e7,1,2,20,11,13,11.90
3,0.15,1e7,2,1,20,11,13,11.80
3,0.15,1e7,2,2,20,11,13,11.90
3,0.15,1e8,1,1,20,11,12,11.35
3,0.15,1e8,1,2,20,10,12,11.20
3,0.15,1e8,2,1,20,10,13,11.35
3,0.15,1e8,2,2,20,10,13,11.35
3,0.2,1.,1,1,20,13,16,15.00
3,0.2,1.,1,2,20,14,17,15.65
3,0.2,1.,2,1,20,14,17,15.20
3,0.2,1.,2,2,20,14,17,15.50
3,0.2,1e1,1,1,20,14,15,14.75
3,0.2,1e1,1,2,20,14,17,15.35
3,0.2,1e1,2,1,20,14,16,14.85
3,0.2,1e1,2,2,20,13,17,15.05
3,0.2,1e2,1,1,20,13,16,14.60
3,0.2,1e2,1,2,20,14,17,14.90
3,0.2,1e2,2,1,20,14,16,14.90
3,0.2,1e2,2,2,20,14,17,14.70
3,0.2,1e3,1,1,20,13,15,14.15
3,0.2,1e3,1,2,20,13,15,14.05
3,0.2,1e3,2,1,20,13,16,14.15
3,0.2,1e3,2,2,20,13,16,14.25
3,0.2,1e4,1,1,20,12,16,13.95
3,0.2,1e4,1,2,20,13,15,13.80
3,0.2,1e4,2,1,20,12,16,13.55
3,0.2,1e4,2,2,20,13,15,13.70
3,0.2,1e5,1,1,20,12,14,13.35
3,0.2,1e5,1,2,20,12,16,13.30
3,0.2,1e5,2,1,20,12,16,13.20
3,0.2,1e5,2,2,20,12,14,13.20
3,0.2,1e6,1,1,20,12,14,12.90
3,0.2,1e6,1,2,20,12,15,13.05
3,0.2,1e6,2,1,20,11,14,12.85
3,0.2,1e6,2,2,20,12,14,12.60
3,0.2,1e7,1,1,20,11,14,12.40
3,0.2,1e7,1,2,20,11,15,12.10
3,0.2,1e7,2,1,20,11,14,12.40
3,0.2,1e7,2,2,20,11,13,12.15
3,0.2,1e8,1,1,20,10,13,11.85
3,0.2,1e8,1,2,20,11,13,11.30
3,0.2,1e8,2,1,20,11,13,12.00
3,0.2,1e8,2,2,20,10,14,11.75
3,0.25,1.,1,1,20,14,18,15.65
3,0.25,1.,1,2,20,15,18,15.90
3,0.25,1.,2,1,20,14,18,16.00
3,0.25,1.,2,2,20,14,17,15.60
3,0.25,1e1,1,1,20,14,18,15.85
3,0.25,1e1,1,2,20,14,17,15.40
3,0.25,1e1,2,1,20,13,18,15.65
3,0.25,1e1,2,2,20,14,17,15.40
3,0.25,1e2,1,1,20,14,18,15.15
3,0.25,1e2,1,2,20,13,17,15.20
3,0.25,1e2,2,1,20,13,17,15.20
3,0.25,1e2,2,2,20,14,17,15.20
3,0.25,1e3,1,1,20,12,16,14.60
3,0.25,1e3,1,2,20,13,17,14.60
3,0.25,1e3,2,1,20,13,17,14.60
3,0.25,1e3,2,2,20,13,16,14.35
3,0.25,1e4,1,1,20,12,16,14.10
3,0.25,1e4,1,2,20,12,16,14.05
3,0.25,1e4,2,1,20,13,16,14.10
3,0.25,1e4,2,2,20,12,16,14.10
3,0.25,1e5,1,1,20,13,16,13.80
3,0.25,1e5,1,2,20,11,16,13.30
3,0.25,1e5,2,1,20,12,16,13.90
3,0.25,1e5,2,2,20,11,16,13.70
3,0.25,1e6,1,1,20,11,15,13.35
3,0.25,1e6,1,2,20,12,16,12.90
3,0.25,1e6,2,1,20,12,16,13.40
3,0.25,1e6,2,2,20,12,15,13.20
3,0.25,1e7,1,1,20,11,14,12.05
3,0.25,1e7,1,2,20,11,15,12.60
3,0.25,1e7,2,1,20,12,14,13.15
3,0.25,1e7,2,2,20,10,16,12.55
3,0.25,1e8,1,1,20,10,14,11.85
3,0.25,1e8,1,2,20,11,13,12.00
3,0.25,1e8,2,1,20,11,14,11.85
3,0.25,1e8,2,2,20,10,13,11.80
3,0.3,1.,1,1,20,15,17,16.15
3,0.3,1.,1,2,20,14,19,16.25
3,0.3,1.,2,1,20,15,18,16.35
3,0.3,1.,2,2,20,14,19,16.40
3,0.3,1e1,1,1,20,14,19,16.30
3,0.3,1e1,1,2,20,13,18,15.95
3,0.3,1e1,2,1,20,14,18,15.95
3,0.3,1e1,2,2,20,15,18,16.25
3,0.3,1e2,1,1,20,13,18,15.15
3,0.3,1e2,1,2,20,14,19,15.85
3,0.3,1e2,2,1,20,13,18,15.15
3,0.3,1e2,2,2,20,13,17,15.35
3,0.3,1e3,1,1,20,13,17,15.30
3,0.3,1e3,1,2,20,13,17,14.80
3,0.3,1e3,2,1,20,13,17,15.10
3,0.3,1e3,2,2,20,13,18,15.35
3,0.3,1e4,1,1,20,13,18,14.65
3,0.3,1e4,1,2,20,12,17,14.80
3,0.3,1e4,2,1,20,13,16,14.40
3,0.3,1e4,2,2,20,13,17,15.15
3,0.3,1e5,1,1,20,13,17,14.20
3,0.3,1e5,1,2,20,12,15,13.85
3,0.3,1e5,2,1,20,12,16,14.25
3,0.3,1e5,2,2,20,12,17,14.15
3,0.3,1e6,1,1,20,11,15,13.75
3,0.3,1e6,1,2,20,11,16,13.50
3,0.3,1e6,2,1,20,11,16,13.35
3,0.3,1e6,2,2,20,12,17,13.50
3,0.3,1e7,1,1,20,11,15,12.85
3,0.3,1e7,1,2,20,11,15,13.35
3,0.3,1e7,2,1,20,11,14,12.80
3,0.3,1e7,2,2,20,11,15,12.85
3,0.3,1e8,1,1,20,11,14,12.15
3,0.3,1e8,1,2,20,11,14,11.90
3,0.3,1e8,2,1,20,10,15,12.20
3,0.3,1e8,2,2,20,11,15,12.55
3,0.35,1.,1,1,20,14,19,16.30
3,0.35,1.,1,2,20,14,20,16.20
3,0.35,1.,2,1,20,14,18,16.35
3,0.35,1.,2,2,20,14,19,16.25
3,0.35,1e1,1,1,20,14,25,17.10
3,0.35,1e1,1,2,20,15,22,17.70
3,0.35,1e1,2,1,20,14,20,17.05
3,0.35,1e1,2,2,20,15,20,17.35
3,0.35,1e2,1,1,20,15,23,17.20
3,0.35,1e2,1,2,20,14,21,17.05
3,0.35,1e2,2,1,20,14,21,17.20
3,0.35,1e2,2,2,20,14,22,18.00
3,0.35,1e3,1,1,20,14,21,17.55
3,0.35,1e3,1,2,20,14,23,17.85
3,0.35,1e3,2,1,20,13,22,16.60
3,0.35,1e3,2,2,20,13,20,16.35
3,0.35,1e4,1,1,20,13,19,16.15
3,0.35,1e4,1,2,20,14,20,16.00
3,0.35,1e4,2,1,20,13,21,16.30
3,0.35,1e4,2,2,20,13,21,16.75
3,0.35,1e5,1,1,20,13,20,16.45
3,0.35,1e5,1,2,20,13,21,16.40
3,0.35,1e5,2,1,20,13,18,15.25
3,0.35,1e5,2,2,20,12,20,14.55
3,0.35,1e6,1,1,20,12,20,15.50
3,0.35,1e6,1,2,20,13,18,15.65
3,0.35,1e6,2,1,20,12,19,15.10
3,0.35,1e6,2,2,20,12,20,15.05
3,0.35,1e7,1,1,20,11,17,13.80
3,0.35,1e7,1,2,20,11,17,14.10
3,0.35,1e7,2,1,20,12,17,13.85
3,0.35,1e7,2,2,20,11,18,14.40
3,0.35,1e8,1,1,20,10,15,12.85
3,0.35,1e8,1,2,20,11,17,12.90
3,0.35,1e8,2,1,20,11,15,12.40
3,0.35,1e8,2,2,20,11,17,12.70
7,0.0,1.,1,1,20,18,18,18.00
7,0.0,1.,1,2,20,18,18,18.00
7,0.0,1.,2,1,20,18,18,18.00
7,0.0,1.,2,2,20,18,18,18.00
7,0.0,1e1,1,1,20,18,18,18.00
7,0.0,1e1,1,2,20,18,18,18.00
7,0.0,1e1,2,1,20,18,18,18.00
7,0.0,1e1,2,2,20,18,18,18.00
7,0.0,1e2,1,1,20,17,17,17.00
7,0.0,1e2,1,2,20,17,17,17.00
7,0.0,1e2,2,1,20,17,17,17.00
7,0.0,1e2,2,2,20,17,17,17.00
7,0.0,1e3,1,1,20,17,17,17.00
7,0.0,1e3,1,2,20,17,17,17.00
7,0.0,1e3,2,1,20,17,17,17.00
7,0.0,1e3,2,2,20,17,17,17.00
7,0.0,1e4,1,1,20,16,16,16.00
7,0.0,1e4,1,2,20,16,16,16.00
7,0.0,1e4,2,1,20,16,16,16.00
7,0.0,1e4,2,2,20,16,16,16.00
7,0.0,1e5,1,1,20,15,15,15.00
7,0.0,1e5,1,2,20,15,15,15.00
7,0.0,1e5,2,1,20,15,15,15.00
7,0.0,1e5,2,2,20,15,15,15.00
7,0.0,1e6,1,1,20,14,14,14.00
7,0.0,1e6,1,2,20,14,14,14.00
7,0.0,1e6,2,1,20,14,14,14.00
7,0.0,1e6,2,2,20,14,14,14.00
7,0.0,1e7,1,1,20,14,14,14.00
7,0.0,1e7,1,2,20,14,14,14.00
7,0.0,1e7,2,1,20,14,14,14.00
7,0.0,1e7,2,2,20,14,14,14.00
7,0.0,1e8,1,1,20,13,13,13.00
7,0.0,1e8,1,2,20,13,13,13.00
7,0.0,1e8,2,1,20,13,13,13.00
7,0.0,1e8,2,2,20,13,13,13.00
7,0.05,1.,1,1,20,18,19,18.85
7,0.05,1.,1,2,20,18,19,18.70
7,0.05,1.,2,1,20,18,19,18.75
7,0.05,1.,2,2,20,18,19,18.75
7,0.05,1e1,1,1,20,17,19,18.35
7,0.05,1e1,1,2,20,18,19,18.40
7,0.05,1e1,2,1,20,18,19,18.60
7,0.05,1e1,2,2,20,17,19,18.45
7,0.05,1e2,1,1,20,17,19,17.90
7,0.05,1e2,1,2,20,17,18,17.80
7,0.05,1e2,2,1,20,17,19,18.05
7,0.05,1e2,2,2,20,17,18,17.80
7,0.05,1e3,1,1,20,16,18,17.00
7,0.05,1e3,1,2,20,16,18,16.95
7,0.05,1e3,2,1,20,16,17,16.90
7,0.05,1e3,2,2,20,16,18,16.95
7,0.05,1e4,1,1,20,15,17,16.05
7,0.05,1e4,1,2,20,16,17,16.25
7,0.05,1e4,2,1,20,16,17,16.25
7,0.05,1e4,2,2,20,16,17,16.10
7,0.05,1e5,1,1,20,15,16,15.35
7,0.05,1e5,1,2,20,15,16,15.40
7,0.05,1e5,2,1,20,15,16,15.20
7,0.05,1e5,2,2,20,15,16,15.30
7,0.05,1e6,1,1,20,14,15,14.55
7,0.05,1e6,1,2,20,14,15,14.50
7,0.05,1e6,2,1,20,14,15,14.60
7,0.05,1e6,2,2,20,14,15,14.65
7,0.05,1e7,1,1,20,13,14,13.75
7,0.05,1e7,1,2,20,13,14,13.60
7,0.05,1e7,2,1,20,13,14,13.85
7,0.05,1e7,2,2,20,13,14,13.90
7,0.05,1e8,1,1,20,12,13,12.95
7,0.05,1e8,1,2,20,12,13,12.85
7,0.05,1e8,2,1,20,13,14,13.05
7,0.05,1e8,2,2,20,12,14,12.90
7,0.1,1.,1,1,20,18,21,19.40
7,0.1,1.,1,2,20,17,20,19.20
7,0.1,1.,2,1,20,17,21,19.25
7,0.1,1.,2,2,20,18,20,19.25
7,0.1,1e1,1,1,20,18,20,18.95
7,0.1,1e1,1,2,20,18,20,19.25
7,0.1,1e1,2,1,20,17,21,19.25
7,0.1,1e1,2,2,20,17,20,18.95
7,0.1,1e2,1,1,20,17,19,18.20
7,0.1,1e2,1,2,20,17,20,18.15
7,0.1,1e2,2,1,20,17,20,18.05
7,0.1,1e2,2,2,20,17,19,18.20
7,0.1,1e3,1,1,20,16,19,17.60
7,0.1,1e3,1,2,20,17,18,17.40
7,0.1,1e3,2,1,20,17,19,17.65
7,0.1,1e3,2,2,20,16,19,17.55
7,0.1,1e4,1,1,20,15,18,17.00
7,0.1,1e4,1,2,20,16,18,16.70
7,0.1,1e4,2,1,20,15,18,16.65
7,0.1,1e4,2,2,20,15,18,16.95
7,0.1,1e5,1,1,20,15,17,15.80
7,0.1,1e5,1,2,20,15,18,15.90
7,0.1,1e5,2,1,20,15,17,15.80
7,0.1,1e5,2,2,20,15,17,15.95
7,0.1,1e6,1,1,20,14,16,15.05
7,0.1,1e6,1,2,20,14,16,15.10
7,0.1,1e6,2,1,20,14,16,15.05
7,0.1,1e6,2,2,20,14,16,14.80
7,0.1,1e7,1,1,20,13,15,14.15
7,0.1,1e7,1,2,20,13,15,14.40
7,0.1,1e7,2,1,20,13,15,13.85
7,0.1,1e7,2,2,20,13,15,14.00
7,0.1,1e8,1,1,20,12,14,13.20
7,0.1,1e8,1,2,20,12,14,13.20
7,0.1,1e8,2,1,20,13,14,13.20
7,0.1,1e8,2,2,20,12,14,13.35
7,0.15,1.,1,1,20,19,22,20.25
7,0.15,1.,1,2,20,19,22,20.10
7,0.15,1.,2,1,20,18,22,20.05
7,0.15,1.,2,2,20,19,22,20.25
7,0.15,1e1,1,1,20,18,22,20.15
7,0.15,1e1,1,2,20,18,22,19.70
7,0.15,1e1,2,1,20,18,22,19.55
7,0.15,1e1,2,2,20,18,22,20.00
7,0.15,1e2,1,1,20,18,21,19.70
7,0.15,1e2,1,2,20,17,21,18.90
7,0.15,1e2,2,1,20,17,22,19.15
7,0.15,1e2,2,2,20,17,21,19.10
7,0.15,1e3,1,1,20,16,21,17.75
7,0.15,1e3,1,2,20,16,21,18.25
7,0.15,1e3,2,1,20,16,19,18.25
7,0.15,1e3,2,2,20,16,21,17.85
7,0.15,1e4,1,1,20,16,19,17.55
7,0.15,1e4,1,2,20,15,19,17.15
7,0.15,1e4,2,1,20,15,19,17.65
7,0.15,1e4,2,2,20,14,19,17.10
7,0.15,1e5,1,1,20,15,18,16.40
7,0.15,1e5,1,2,20,15,18,16.50
7,0.15,1e5,2,1,20,15,18,16.55
7,0.15,1e5,2,2,20,15,19,16.25
7,0.15,1e6,1,1,20,14,18,15.60
7,0.15,1e6,1,2,20,14,17,15.60
7,0.15,1e6,2,1,20,14,18,15.90
7,0.15,1e6,2,2,20,14,18,15.60
7,0.15,1e7,1,1,20,14,17,14.90
7,0.15,1e7,1,2,20,13,16,14.60
7,0.15,1e7,2,1,20,13,16,14.60
7,0.15,1e7,2,2,20,13,16,14.70
7,0.15,1e8,1,1,20,12,16,13.90
7,0.15,1e8,1,2,20,13,16,13.90
7,0.15,1e8,2,1,20,12,15,13.65
7,0.15,1e8,2,2,20,12,15,14.00
7,0.2,1.,1,1,20,18,23,20.70
7,0.2,1.,1,2,20,18,24,20.50
7,0.2,1.,2,1,20,19,24,21.10
7,0.2,1.,2,2,20,18,23,20.65
7,0.2,1e1,1,1,20,18,23,20.10
7,0.2,1e1,1,2,20,17,24,21.00
7,0.2,1e1,2,1,20,17,23,20.30
7,0.2,1e1,2,2,20,19,23,20.75
7,0.2,1e2,1,1,20,18,22,19.75
7,0.2,1e2,1,2,20,18,24,20.15
7,0.2,1e2,2,1,20,18,22,19.95
7,0.2,1e2,2,2,20,18,24,19.90
7,0.2,1e3,1,1,20,17,22,19.00
7,0.2,1e3,1,2,20,17,23,19.80
7,0.2,1e3,2,1,20,17,21,18.85
7,0.2,1e3,2,2,20,17,21,18.95
7,0.2,1e4,1,1,20,16,21,18.40
7,0.2,1e4,1,2,20,16,21,18.00
7,0.2,1e4,2,1,20,16,19,18.05
7,0.2,1e4,2,2,20,16,21,18.40
7,0.2,1e5,1,1,20,15,19,17.10
7,0.2,1e5,1,2,20,14,19,17.15
7,0.2,1e5,2,1,20,15,19,17.25
7,0.2,1e5,2,2,20,15,20,17.00
7,0.2,1e6,1,1,20,14,19,16.00
7,0.2,1e6,1,2,20,14,18,16.10
7,0.2,1e6,2,1,20,15,19,16.65
7,0.2,1e6,2,2,20,14,20,16.65
7,0.2,1e7,1,1,20,13,17,15.40
7,0.2,1e7,1,2,20,13,18,15.25
7,0.2,1e7,2,1,20,14,17,15.65
7,0.2,1e7,2,2,20,13,17,15.60
7,0.2,1e8,1,1,20,12,17,14.35
7,0.2,1e8,1,2,20,13,17,15.00
7,0.2,1e8,2,1,20,13,16,14.85
7,0.2,1e8,2,2,20,13,17,14.40
7,0.25,1.,1,1,20,18,26,21.95
7,0.25,1.,1,2,20,18,26,22.20
7,0.25,1.,2,1,20,18,27,21.65
7,0.25,1.,2,2,20,19,26,22.30
7,0.25,1e1,1,1,20,19,27,22.10
7,0.25,1e1,1,2,20,18,25,21.85
7,0.25,1e1,2,1,20,17,25,21.25
7,0.25,1e1,2,2,20,17,26,21.65
7,0.25,1e2,1,1,20,18,25,21.00
7,0.25,1e2,1,2,20,17,27,21.35
7,0.25,1e2,2,1,20,18,24,20.75
7,0.25,1e2,2,2,20,18,26,21.65
7,0.25,1e3,1,1,20,18,23,20.30
7,0.25,1e3,1,2,20,17,25,20.45
7,0.25,1e3,2,1,20,17,21,19.20
7,0.25,1e3,2,2,20,17,23,19.95
7,0.25,1e4,1,1,20,17,23,19.75
7,0.25,1e4,1,2,20,14,23,19.00
7,0.25,1e4,2,1,20,17,23,19.45
7,0.25,1e4,2,2,20,17,22,19.40
7,0.25,1e5,1,1,20,15,22,18.60
7,0.25,1e5,1,2,20,16,22,18.75
7,0.25,1e5,2,1,20,15,21,17.85
7,0.25,1e5,2,2,20,15,20,17.85
7,0.25,1e6,1,1,20,14,21,17.75
7,0.25,1e6,1,2,20,14,20,16.85
7,0.25,1e6,2,1,20,14,20,17.15
7,0.25,1e6,2,2,20,14,20,17.10
7,0.25,1e7,1,1,20,14,19,16.00
7,0.25,1e7,1,2,20,13,19,16.45
7,0.25,1e7,2,1,20,13,22,16.35
7,0.25,1e7,2,2,20,14,20,16.35
7,0.25,1e8,1,1,20,13,20,15.30
7,0.25,1e8,1,2,20,13,18,15.65
7,0.25,1e8,2,1,20,13,17,14.50
7,0.25,1e8,2,2,20,13,17,15.05
7,0.3,1.,1,1,20,18,29,23.25
7,0.3,1.,1,2,20,20,30,24.55
7,0.3,1.,2,1,20,17,30,23.00
7,0.3,1.,2,2,20,20,29,23.70
7,0.3,1e1,1,1,20,19,29,22.75
7,0.3,1e1,1,2,20,19,30,23.15
7,0.3,1e1,2,1,20,18,26,22.60
7,0.3,1e1,2,2,20,18,31,23.45
7,0.3,1e2,1,1,20,19,30,23.00
7,0.3,1e2,1,2,20,19,26,22.25
7,0.3,1e2,2,1,20,18,32,23.00
7,0.3,1e2,2,2,20,20,28,22.35
7,0.3,1e3,1,1,11,18,9999,929.27
7,0.3,1e3,1,2,20,18,29,21.05
7,0.3,1e3,2,1,20,17,25,20.60
7,0.3,1e3,2,2,20,16,25,20.80
7,0.3,1e4,1,1,4,18,25,21.50
7,0.3,1e4,1,2,20,17,26,21.15
7,0.3,1e4,2,1,20,16,26,20.20
7,0.3,1e4,2,2,20,17,25,21.10
7,0.3,1e5,1,1,20,16,25,19.90
7,0.3,1e5,1,2,20,17,25,20.30
7,0.3,1e5,2,1,20,15,23,19.60
7,0.3,1e5,2,2,20,15,26,19.95
7,0.35,1.,1,1,20,17,29,21.45
7,0.35,1.,1,2,20,16,25,21.10
7,0.35,1.,2,1,20,14,27,20.60
7,0.35,1.,2,2,20,15,29,22.05
7,0.35,1e1,1,1,20,16,28,21.55
7,0.35,1e1,1,2,20,20,30,23.75
7,0.35,1e1,2,1,20,17,28,22.10
7,0.35,1e1,2,2,20,16,30,23.10
7,0.35,1e2,1,1,20,17,29,23.25
7,0.35,1e2,1,2,20,16,28,21.80
7,0.35,1e2,2,1,15,18,32,23.33
7,0.35,1e2,2,2,20,18,29,22.70


==> results/struct_2d_exact/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,6,6,6.00
2,0.0,1.,1,2,20,4,4,4.00
2,0.0,1.,2,1,20,6,6,6.00
2,0.0,1.,2,2,20,4,4,4.00
2,0.0,1e1,1,1,20,6,6,6.00
2,0.0,1e1,1,2,20,4,4,4.00
2,0.0,1e1,2,1,20,6,6,6.00
2,0.0,1e1,2,2,20,4,4,4.00
2,0.0,1e2,1,1,20,6,6,6.00
2,0.0,1e2,1,2,20,5,5,5.00
2,0.0,1e2,2,1,20,6,6,6.00
2,0.0,1e2,2,2,20,5,5,5.00
2,0.0,1e3,1,1,20,7,7,7.00
2,0.0,1e3,1,2,20,5,5,5.00
2,0.0,1e3,2,1,20,7,7,7.00
2,0.0,1e3,2,2,20,5,5,5.00
2,0.0,1e4,1,1,20,7,7,7.00
2,0.0,1e4,1,2,20,5,5,5.00
2,0.0,1e4,2,1,20,7,7,7.00
2,0.0,1e4,2,2,20,5,5,5.00
2,0.0,1e5,1,1,20,7,7,7.00
2,0.0,1e5,1,2,20,5,5,5.00
2,0.0,1e5,2,1,20,7,7,7.00
2,0.0,1e5,2,2,20,5,5,5.00
2,0.0,1e6,1,1,20,7,7,7.00
2,0.0,1e6,1,2,20,5,5,5.00
2,0.0,1e6,2,1,20,7,7,7.00
2,0.0,1e6,2,2,20,5,5,5.00
2,0.0,1e7,1,1,20,7,7,7.00
2,0.0,1e7,1,2,20,5,5,5.00
2,0.0,1e7,2,1,20,7,7,7.00
2,0.0,1e7,2,2,20,5,5,5.00
2,0.0,1e8,1,1,20,7,7,7.00
2,0.0,1e8,1,2,20,5,5,5.00
2,0.0,1e8,2,1,20,7,7,7.00
2,0.0,1e8,2,2,20,5,5,5.00
2,0.05,1.,1,1,20,6,6,6.00
2,0.05,1.,1,2,20,4,4,4.00
2,0.05,1.,2,1,20,6,6,6.00
2,0.05,1.,2,2,20,4,4,4.00
2,0.05,1e1,1,1,20,6,7,6.35
2,0.05,1e1,1,2,20,4,5,4.25
2,0.05,1e1,2,1,20,6,7,6.40
2,0.05,1e1,2,2,20,4,5,4.45
2,0.05,1e2,1,1,20,6,7,6.20
2,0.05,1e2,1,2,20,4,5,4.55
2,0.05,1e2,2,1,20,6,7,6.35
2,0.05,1e2,2,2,20,4,5,4.75
2,0.05,1e3,1,1,20,6,7,6.45
2,0.05,1e3,1,2,20,4,5,4.75
2,0.05,1e3,2,1,20,6,7,6.35
2,0.05,1e3,2,2,20,4,5,4.70
2,0.05,1e4,1,1,20,6,7,6.35
2,0.05,1e4,1,2,20,4,5,4.75
2,0.05,1e4,2,1,20,6,7,6.40
2,0.05,1e4,2,2,20,4,5,4.95
2,0.05,1e5,1,1,20,6,7,6.40
2,0.05,1e5,1,2,20,4,5,4.90
2,0.05,1e5,2,1,20,6,7,6.20
2,0.05,1e5,2,2,20,4,5,4.90
2,0.05,1e6,1,1,20,6,7,6.35
2,0.05,1e6,1,2,20,4,5,4.70
2,0.05,1e6,2,1,20,6,7,6.35
2,0.05,1e6,2,2,20,4,5,4.45
2,0.05,1e7,1,1,20,6,7,6.55
2,0.05,1e7,1,2,20,4,5,4.85
2,0.05,1e7,2,1,20,6,7,6.40
2,0.05,1e7,2,2,20,4,5,4.70
2,0.05,1e8,1,1,20,6,7,6.35
2,0.05,1e8,1,2,20,4,5,4.75
2,0.05,1e8,2,1,20,6,7,6.25
2,0.05,1e8,2,2,20,4,5,4.75
2,0.1,1.,1,1,20,6,7,6.05
2,0.1,1.,1,2,20,4,4,4.00
2,0.1,1.,2,1,20,6,7,6.15
2,0.1,1.,2,2,20,4,4,4.00
2,0.1,1e1,1,1,20,6,7,6.65
2,0.1,1e1,1,2,20,4,5,4.45
2,0.1,1e1,2,1,20,6,7,6.70
2,0.1,1e1,2,2,20,4,5,4.40
2,0.1,1e2,1,1,20,6,7,6.55
2,0.1,1e2,1,2,20,4,5,4.75
2,0.1,1e2,2,1,20,6,7,6.40
2,0.1,1e2,2,2,20,4,5,4.55
2,0.1,1e3,1,1,20,6,7,6.65
2,0.1,1e3,1,2,20,4,5,4.45
2,0.1,1e3,2,1,20,6,7,6.55
2,0.1,1e3,2,2,20,4,5,4.40
2,0.1,1e4,1,1,20,6,7,6.65
2,0.1,1e4,1,2,20,4,5,4.60
2,0.1,1e4,2,1,20,6,7,6.65
2,0.1,1e4,2,2,20,4,5,4.65
2,0.1,1e5,1,1,20,6,7,6.65
2,0.1,1e5,1,2,20,4,5,4.85
2,0.1,1e5,2,1,20,6,7,6.60
2,0.1,1e5,2,2,20,4,5,4.55
2,0.1,1e6,1,1,20,6,7,6.60
2,0.1,1e6,1,2,20,4,5,4.55
2,0.1,1e6,2,1,20,6,7,6.70
2,0.1,1e6,2,2,20,4,5,4.55
2,0.1,1e7,1,1,20,6,7,6.35
2,0.1,1e7,1,2,20,4,5,4.65
2,0.1,1e7,2,1,20,6,7,6.40
2,0.1,1e7,2,2,20,4,5,4.60
2,0.1,1e8,1,1,20,6,7,6.60
2,0.1,1e8,1,2,20,4,5,4.50
2,0.1,1e8,2,1,20,6,7,6.70
2,0.1,1e8,2,2,20,4,5,4.65
2,0.15,1.,1,1,20,6,7,6.15
2,0.15,1.,1,2,20,4,5,4.20
2,0.15,1.,2,1,20,6,7,6.15
2,0.15,1.,2,2,20,4,5,4.35
2,0.15,1e1,1,1,20,6,7,6.75
2,0.15,1e1,1,2,20,4,5,4.50
2,0.15,1e1,2,1,20,6,7,6.80
2,0.15,1e1,2,2,20,4,5,4.60
2,0.15,1e2,1,1,20,6,7,6.55
2,0.15,1e2,1,2,20,4,5,4.80
2,0.15,1e2,2,1,20,6,7,6.40
2,0.15,1e2,2,2,20,4,5,4.70
2,0.15,1e3,1,1,20,6,7,6.75
2,0.15,1e3,1,2,20,4,5,4.65
2,0.15,1e3,2,1,20,6,7,6.70
2,0.15,1e3,2,2,20,4,5,4.75
2,0.15,1e4,1,1,20,6,7,6.70
2,0.15,1e4,1,2,20,4,5,4.65
2,0.15,1e4,2,1,20,6,7,6.75
2,0.15,1e4,2,2,20,4,5,4.70
2,0.15,1e5,1,1,20,6,7,6.70
2,0.15,1e5,1,2,20,4,5,4.60
2,0.15,1e5,2,1,20,6,7,6.65
2,0.15,1e5,2,2,20,4,5,4.50
2,0.15,1e6,1,1,20,6,7,6.70
2,0.15,1e6,1,2,20,4,5,4.80
2,0.15,1e6,2,1,20,6,7,6.70
2,0.15,1e6,2,2,20,4,5,4.85
2,0.15,1e7,1,1,20,6,7,6.65
2,0.15,1e7,1,2,20,4,5,4.45
2,0.15,1e7,2,1,20,6,7,6.75
2,0.15,1e7,2,2,20,4,5,4.55
2,0.15,1e8,1,1,20,6,7,6.80
2,0.15,1e8,1,2,20,4,5,4.65
2,0.15,1e8,2,1,20,6,7,6.80
2,0.15,1e8,2,2,20,4,5,4.70
2,0.2,1.,1,1,20,6,7,6.50
2,0.2,1.,1,2,20,4,5,4.60
2,0.2,1.,2,1,20,6,7,6.55
2,0.2,1.,2,2,20,4,5,4.60
2,0.2,1e1,1,1,20,6,7,6.80
2,0.2,1e1,1,2,20,4,5,4.60
2,0.2,1e1,2,1,20,6,7,6.90
2,0.2,1e1,2,2,20,4,5,4.65
2,0.2,1e2,1,1,20,6,7,6.65
2,0.2,1e2,1,2,20,4,5,4.60
2,0.2,1e2,2,1,20,6,7,6.75
2,0.2,1e2,2,2,20,4,6,4.75
2,0.2,1e3,1,1,20,6,7,6.75
2,0.2,1e3,1,2,20,4,5,4.60
2,0.2,1e3,2,1,20,6,7,6.85
2,0.2,1e3,2,2,20,4,5,4.65
2,0.2,1e4,1,1,20,6,7,6.65
2,0.2,1e4,1,2,20,4,5,4.65
2,0.2,1e4,2,1,20,6,7,6.80
2,0.2,1e4,2,2,20,4,5,4.75
2,0.2,1e5,1,1,20,6,7,6.60
2,0.2,1e5,1,2,20,4,6,4.70
2,0.2,1e5,2,1,20,6,7,6.75
2,0.2,1e5,2,2,20,4,5,4.70
2,0.2,1e6,1,1,20,6,7,6.50
2,0.2,1e6,1,2,20,4,5,4.60
2,0.2,1e6,2,1,20,6,7,6.65
2,0.2,1e6,2,2,20,4,5,4.75
2,0.2,1e7,1,1,20,6,7,6.75
2,0.2,1e7,1,2,20,4,5,4.50
2,0.2,1e7,2,1,20,6,7,6.55
2,0.2,1e7,2,2,20,4,5,4.70
2,0.2,1e8,1,1,20,6,7,6.60
2,0.2,1e8,1,2,20,4,5,4.85
2,0.2,1e8,2,1,20,6,7,6.70
2,0.2,1e8,2,2,20,4,5,4.75
2,0.25,1.,1,1,20,6,7,6.90
2,0.25,1.,1,2,20,4,6,4.90
2,0.25,1.,2,1,20,6,7,6.85
2,0.25,1.,2,2,20,4,5,4.65
2,0.25,1e1,1,1,20,6,7,6.65
2,0.25,1e1,1,2,20,4,6,4.85
2,0.25,1e1,2,1,20,6,8,7.00
2,0.25,1e1,2,2,20,4,5,4.70
2,0.25,1e2,1,1,20,6,8,6.55
2,0.25,1e2,1,2,20,4,5,4.75
2,0.25,1e2,2,1,20,6,8,6.75
2,0.25,1e2,2,2,20,4,5,4.50
2,0.25,1e3,1,1,20,6,7,6.55
2,0.25,1e3,1,2,20,4,5,4.60
2,0.25,1e3,2,1,20,6,7,6.70
2,0.25,1e3,2,2,20,4,5,4.55
2,0.25,1e4,1,1,20,6,7,6.65
2,0.25,1e4,1,2,20,4,6,4.80
2,0.25,1e4,2,1,20,6,7,6.70
2,0.25,1e4,2,2,20,4,6,4.75
2,0.25,1e5,1,1,20,6,7,6.60
2,0.25,1e5,1,2,20,4,5,4.65
2,0.25,1e5,2,1,20,6,7,6.90
2,0.25,1e5,2,2,20,4,5,4.60
2,0.25,1e6,1,1,20,6,7,6.75
2,0.25,1e6,1,2,20,4,5,4.55
2,0.25,1e6,2,1,20,6,7,6.75
2,0.25,1e6,2,2,20,4,6,4.80
2,0.25,1e7,1,1,20,6,7,6.75
2,0.25,1e7,1,2,20,4,6,4.65
2,0.25,1e7,2,1,20,6,8,6.70
2,0.25,1e7,2,2,20,4,5,4.75
2,0.25,1e8,1,1,20,6,7,6.60
2,0.25,1e8,1,2,20,4,5,4.85
2,0.25,1e8,2,1,20,6,8,6.75
2,0.25,1e8,2,2,20,4,5,4.60
2,0.3,1.,1,1,20,6,8,6.90
2,0.3,1.,1,2,20,4,6,5.05
2,0.3,1.,2,1,20,6,8,7.05
2,0.3,1.,2,2,20,4,6,4.95
2,0.3,1e1,1,1,20,6,7,6.85
2,0.3,1e1,1,2,20,4,6,4.90
2,0.3,1e1,2,1,20,6,8,6.95
2,0.3,1e1,2,2,20,4,6,4.95
2,0.3,1e2,1,1,20,6,8,6.70
2,0.3,1e2,1,2,20,4,6,4.90
2,0.3,1e2,2,1,20,6,7,6.65
2,0.3,1e2,2,2,20,4,5,4.60
2,0.3,1e3,1,1,20,6,8,6.75
2,0.3,1e3,1,2,20,4,5,4.70
2,0.3,1e3,2,1,20,6,8,6.70
2,0.3,1e3,2,2,20,4,6,4.90
2,0.3,1e4,1,1,20,6,8,6.75
2,0.3,1e4,1,2,20,4,6,4.70
2,0.3,1e4,2,1,20,6,8,6.95
2,0.3,1e4,2,2,20,4,6,4.80
2,0.3,1e5,1,1,20,6,8,6.70
2,0.3,1e5,1,2,20,4,6,4.70
2,0.3,1e5,2,1,20,6,8,6.75
2,0.3,1e5,2,2,20,4,6,4.80
2,0.3,1e6,1,1,20,6,8,6.85
2,0.3,1e6,1,2,20,4,6,4.90
2,0.3,1e6,2,1,20,6,7,6.90
2,0.3,1e6,2,2,20,4,6,4.75
2,0.3,1e7,1,1,20,6,8,6.80
2,0.3,1e7,1,2,20,4,6,4.95
2,0.3,1e7,2,1,20,6,8,6.95
2,0.3,1e7,2,2,20,4,6,4.55
2,0.3,1e8,1,1,20,6,8,6.75
2,0.3,1e8,1,2,20,4,6,4.95
2,0.3,1e8,2,1,20,6,7,6.75
2,0.3,1e8,2,2,20,4,6,4.90
2,0.35,1.,1,1,20,8,10,9.00
2,0.35,1.,1,2,20,6,7,6.30
2,0.35,1.,2,1,20,8,10,8.90
2,0.35,1.,2,2,20,5,7,6.00
2,0.35,1e1,1,1,20,8,9,8.60
2,0.35,1e1,1,2,20,5,7,6.00
2,0.35,1e1,2,1,20,8,9,8.35
2,0.35,1e1,2,2,20,5,6,5.85
2,0.35,1e2,1,1,20,7,10,8.45
2,0.35,1e2,1,2,20,5,7,5.65
2,0.35,1e2,2,1,20,7,10,8.25
2,0.35,1e2,2,2,20,5,7,5.85
2,0.35,1e3,1,1,20,8,10,8.55
2,0.35,1e3,1,2,20,5,7,5.90
2,0.35,1e3,2,1,20,7,9,7.95
2,0.35,1e3,2,2,20,5,7,5.70
2,0.35,1e4,1,1,20,7,9,8.25
2,0.35,1e4,1,2,20,5,6,5.75
2,0.35,1e4,2,1,20,7,9,8.20
2,0.35,1e4,2,2,20,5,6,5.65
2,0.35,1e5,1,1,20,8,9,8.45
2,0.35,1e5,1,2,20,5,7,5.95
2,0.35,1e5,2,1,20,7,9,7.85
2,0.35,1e5,2,2,20,5,7,5.80
2,0.35,1e6,1,1,20,6,9,8.15
2,0.35,1e6,1,2,20,5,7,5.55
2,0.35,1e6,2,1,20,7,9,8.20
2,0.35,1e6,2,2,20,5,6,5.70
2,0.35,1e7,1,1,20,8,9,8.30
2,0.35,1e7,1,2,20,5,7,5.85
2,0.35,1e7,2,1,20,7,9,7.85
2,0.35,1e7,2,2,20,5,7,5.75
2,0.35,1e8,1,1,20,7,10,8.10
2,0.35,1e8,1,2,20,5,7,5.85
2,0.35,1e8,2,1,20,7,9,8.35
2,0.35,1e8,2,2,20,5,6,5.45
3,0.0,1.,1,1,20,9,9,9.00
3,0.0,1.,1,2,20,6,6,6.00
3,0.0,1.,2,1,20,9,9,9.00
3,0.0,1.,2,2,20,6,6,6.00
3,0.0,1e1,1,1,20,10,10,10.00
3,0.0,1e1,1,2,20,7,7,7.00
3,0.0,1e1,2,1,20,10,10,10.00
3,0.0,1e1,2,2,20,7,7,7.00
3,0.0,1e2,1,1,20,10,10,10.00
3,0.0,1e2,1,2,20,7,7,7.00
3,0.0,1e2,2,1,20,10,10,10.00
3,0.0,1e2,2,2,20,7,7,7.00
3,0.0,1e3,1,1,20,10,10,10.00
3,0.0,1e3,1,2,20,7,7,7.00
3,0.0,1e3,2,1,20,10,10,10.00
3,0.0,1e3,2,2,20,7,7,7.00
3,0.0,1e4,1,1,20,10,10,10.00
3,0.0,1e4,1,2,20,7,7,7.00
3,0.0,1e4,2,1,20,10,10,10.00
3,0.0,1e4,2,2,20,7,7,7.00
3,0.0,1e5,1,1,20,10,10,10.00
3,0.0,1e5,1,2,20,7,7,7.00
3,0.0,1e5,2,1,20,10,10,10.00
3,0.0,1e5,2,2,20,7,7,7.00
3,0.0,1e6,1,1,20,10,10,10.00
3,0.0,1e6,1,2,20,7,7,7.00
3,0.0,1e6,2,1,20,10,10,10.00
3,0.0,1e6,2,2,20,7,7,7.00
3,0.0,1e7,1,1,20,10,10,10.00
3,0.0,1e7,1,2,20,7,7,7.00
3,0.0,1e7,2,1,20,10,10,10.00
3,0.0,1e7,2,2,20,7,7,7.00
3,0.0,1e8,1,1,20,10,10,10.00
3,0.0,1e8,1,2,20,7,7,7.00
3,0.0,1e8,2,1,20,10,10,10.00
3,0.0,1e8,2,2,20,7,7,7.00
3,0.05,1.,1,1,20,9,10,9.90
3,0.05,1.,1,2,20,6,7,6.95
3,0.05,1.,2,1,20,9,10,9.85
3,0.05,1.,2,2,20,6,7,6.65
3,0.05,1e1,1,1,20,10,10,10.00
3,0.05,1e1,1,2,20,7,8,7.10
3,0.05,1e1,2,1,20,10,10,10.00
3,0.05,1e1,2,2,20,7,8,7.05
3,0.05,1e2,1,1,20,10,10,10.00
3,0.05,1e2,1,2,20,7,8,7.10
3,0.05,1e2,2,1,20,10,10,10.00
3,0.05,1e2,2,2,20,7,8,7.15
3,0.05,1e3,1,1,20,10,10,10.00
3,0.05,1e3,1,2,20,7,8,7.30
3,0.05,1e3,2,1,20,10,10,10.00
3,0.05,1e3,2,2,20,7,8,7.25
3,0.05,1e4,1,1,20,10,10,10.00
3,0.05,1e4,1,2,20,7,8,7.25
3,0.05,1e4,2,1,20,10,10,10.00
3,0.05,1e4,2,2,20,7,8,7.25
3,0.05,1e5,1,1,20,10,10,10.00
3,0.05,1e5,1,2,20,7,8,7.40
3,0.05,1e5,2,1,20,10,10,10.00
3,0.05,1e5,2,2,20,7,8,7.20
3,0.05,1e6,1,1,20,10,10,10.00
3,0.05,1e6,1,2,20,7,8,7.25
3,0.05,1e6,2,1,20,10,10,10.00
3,0.05,1e6,2,2,20,7,8,7.30
3,0.05,1e7,1,1,20,10,10,10.00
3,0.05,1e7,1,2,20,7,8,7.30
3,0.05,1e7,2,1,20,10,10,10.00
3,0.05,1e7,2,2,20,7,8,7.15
3,0.05,1e8,1,1,20,10,10,10.00
3,0.05,1e8,1,2,20,7,8,7.40
3,0.05,1e8,2,1,20,10,10,10.00
3,0.05,1e8,2,2,20,7,8,7.30
3,0.1,1.,1,1,20,9,10,9.95
3,0.1,1.,1,2,20,6,7,6.95
3,0.1,1.,2,1,20,9,10,9.95
3,0.1,1.,2,2,20,7,7,7.00
3,0.1,1e1,1,1,20,10,10,10.00
3,0.1,1e1,1,2,20,7,8,7.45
3,0.1,1e1,2,1,20,10,11,10.10
3,0.1,1e1,2,2,20,7,8,7.30
3,0.1,1e2,1,1,20,10,11,10.10
3,0.1,1e2,1,2,20,7,8,7.80
3,0.1,1e2,2,1,20,10,11,10.10
3,0.1,1e2,2,2,20,7,8,7.60
3,0.1,1e3,1,1,20,10,11,10.05
3,0.1,1e3,1,2,20,7,8,7.40
3,0.1,1e3,2,1,20,10,11,10.20
3,0.1,1e3,2,2,20,7,8,7.75
3,0.1,1e4,1,1,20,10,11,10.10
3,0.1,1e4,1,2,20,7,8,7.45
3,0.1,1e4,2,1,20,10,11,10.05
3,0.1,1e4,2,2,20,7,8,7.40
3,0.1,1e5,1,1,20,10,11,10.15
3,0.1,1e5,1,2,20,7,8,7.50
3,0.1,1e5,2,1,20,10,11,10.05
3,0.1,1e5,2,2,20,7,8,7.50
3,0.1,1e6,1,1,20,10,11,10.05
3,0.1,1e6,1,2,20,7,8,7.25
3,0.1,1e6,2,1,20,10,11,10.05
3,0.1,1e6,2,2,20,7,8,7.50
3,0.1,1e7,1,1,20,10,11,10.15
3,0.1,1e7,1,2,20,7,8,7.60
3,0.1,1e7,2,1,20,10,11,10.10
3,0.1,1e7,2,2,20,7,8,7.40
3,0.1,1e8,1,1,20,10,11,10.15
3,0.1,1e8,1,2,20,7,8,7.50
3,0.1,1e8,2,1,20,10,11,10.05
3,0.1,1e8,2,2,20,7,8,7.45
3,0.15,1.,1,1,20,10,10,10.00
3,0.15,1.,1,2,20,7,7,7.00
3,0.15,1.,2,1,20,9,11,10.10
3,0.15,1.,2,2,20,7,8,7.10
3,0.15,1e1,1,1,20,10,11,10.45
3,0.15,1e1,1,2,20,7,8,7.40
3,0.15,1e1,2,1,20,10,11,10.55
3,0.15,1e1,2,2,20,7,8,7.35
3,0.15,1e2,1,1,20,10,11,10.10
3,0.15,1e2,1,2,20,7,8,7.55
3,0.15,1e2,2,1,20,10,11,10.25
3,0.15,1e2,2,2,20,7,8,7.55
3,0.15,1e3,1,1,20,10,11,10.30
3,0.15,1e3,1,2,20,7,8,7.75
3,0.15,1e3,2,1,20,10,11,10.60
3,0.15,1e3,2,2,20,7,8,7.55
3,0.15,1e4,1,1,20,10,11,10.60
3,0.15,1e4,1,2,20,7,8,7.65
3,0.15,1e4,2,1,20,10,11,10.40
3,0.15,1e4,2,2,20,7,8,7.70
3,0.15,1e5,1,1,20,10,11,10.35
3,0.15,1e5,1,2,20,7,8,7.70
3,0.15,1e5,2,1,20,10,11,10.40
3,0.15,1e5,2,2,20,7,8,7.50
3,0.15,1e6,1,1,20,10,11,10.40
3,0.15,1e6,1,2,20,7,8,7.70
3,0.15,1e6,2,1,20,10,11,10.40
3,0.15,1e6,2,2,20,7,8,7.65
3,0.15,1e7,1,1,20,10,11,10.50
3,0.15,1e7,1,2,20,7,8,7.55
3,0.15,1e7,2,1,20,10,11,10.50
3,0.15,1e7,2,2,20,7,8,7.45
3,0.15,1e8,1,1,20,10,11,10.35
3,0.15,1e8,1,2,20,7,8,7.65
3,0.15,1e8,2,1,20,10,11,10.30
3,0.15,1e8,2,2,20,7,8,7.55
3,0.2,1.,1,1,20,10,11,10.20
3,0.2,1.,1,2,20,7,8,7.15
3,0.2,1.,2,1,20,10,11,10.35
3,0.2,1.,2,2,20,7,8,7.30
3,0.2,1e1,1,1,20,10,11,10.45
3,0.2,1e1,1,2,20,7,8,7.55
3,0.2,1e1,2,1,20,10,11,10.45
3,0.2,1e1,2,2,20,7,8,7.50
3,0.2,1e2,1,1,20,10,11,10.70
3,0.2,1e2,1,2,20,7,8,7.55
3,0.2,1e2,2,1,20,10,11,10.75
3,0.2,1e2,2,2,20,7,8,7.60
3,0.2,1e3,1,1,20,10,11,10.60
3,0.2,1e3,1,2,20,7,8,7.75
3,0.2,1e3,2,1,20,10,11,10.75
3,0.2,1e3,2,2,20,7,8,7.40
3,0.2,1e4,1,1,20,10,11,10.70
3,0.2,1e4,1,2,20,7,8,7.75
3,0.2,1e4,2,1,20,10,11,10.75
3,0.2,1e4,2,2,20,7,8,7.65
3,0.2,1e5,1,1,20,10,11,10.70
3,0.2,1e5,1,2,20,7,8,7.70
3,0.2,1e5,2,1,20,10,11,10.70
3,0.2,1e5,2,2,20,7,8,7.65
3,0.2,1e6,1,1,20,10,11,10.70
3,0.2,1e6,1,2,20,7,8,7.60
3,0.2,1e6,2,1,20,10,11,10.80
3,0.2,1e6,2,2,20,7,8,7.65
3,0.2,1e7,1,1,20,10,11,10.55
3,0.2,1e7,1,2,20,7,8,7.75
3,0.2,1e7,2,1,20,10,11,10.75
3,0.2,1e7,2,2,20,7,8,7.50
3,0.2,1e8,1,1,20,10,11,10.50
3,0.2,1e8,1,2,20,7,8,7.60
3,0.2,1e8,2,1,20,10,11,10.55
3,0.2,1e8,2,2,20,7,8,7.60
3,0.25,1.,1,1,20,10,12,10.90
3,0.25,1.,1,2,20,7,8,7.65
3,0.25,1.,2,1,20,10,12,10.90
3,0.25,1.,2,2,20,7,8,7.40
3,0.25,1e1,1,1,20,10,12,10.80
3,0.25,1e1,1,2,20,7,8,7.75
3,0.25,1e1,2,1,20,10,11,10.80
3,0.25,1e1,2,2,20,7,8,7.85
3,0.25,1e2,1,1,20,10,12,10.80
3,0.25,1e2,1,2,20,7,9,7.80
3,0.25,1e2,2,1,20,10,12,10.75
3,0.25,1e2,2,2,20,6,9,7.70
3,0.25,1e3,1,1,20,10,11,10.85
3,0.25,1e3,1,2,20,7,8,7.80
3,0.25,1e3,2,1,20,9,12,10.90
3,0.25,1e3,2,2,20,7,9,7.85
3,0.25,1e4,1,1,20,10,12,10.80
3,0.25,1e4,1,2,20,7,9,7.90
3,0.25,1e4,2,1,20,10,12,10.75
3,0.25,1e4,2,2,20,7,8,7.70
3,0.25,1e5,1,1,20,10,12,11.00
3,0.25,1e5,1,2,20,7,8,7.70
3,0.25,1e5,2,1,20,10,11,10.65
3,0.25,1e5,2,2,20,7,9,7.90
3,0.25,1e6,1,1,20,10,12,10.65
3,0.25,1e6,1,2,20,7,8,7.55
3,0.25,1e6,2,1,20,9,11,10.55
3,0.25,1e6,2,2,20,7,8,7.70
3,0.25,1e7,1,1,20,10,12,10.75
3,0.25,1e7,1,2,20,7,9,7.75
3,0.25,1e7,2,1,20,10,11,10.75
3,0.25,1e7,2,2,20,6,9,7.85
3,0.25,1e8,1,1,20,10,12,10.90
3,0.25,1e8,1,2,20,7,9,7.95
3,0.25,1e8,2,1,20,10,12,11.05
3,0.25,1e8,2,2,20,7,8,7.80
3,0.3,1.,1,1,20,10,12,11.05
3,0.3,1.,1,2,20,7,12,8.05
3,0.3,1.,2,1,20,10,14,11.20
3,0.3,1.,2,2,20,7,9,7.70
3,0.3,1e1,1,1,20,10,13,11.15
3,0.3,1e1,1,2,20,7,9,8.10
3,0.3,1e1,2,1,20,10,13,11.25
3,0.3,1e1,2,2,20,7,9,8.00
3,0.3,1e2,1,1,20,10,12,11.05
3,0.3,1e2,1,2,20,7,10,7.95
3,0.3,1e2,2,1,20,10,12,11.15
3,0.3,1e2,2,2,20,7,9,7.90
3,0.3,1e3,1,1,20,10,12,11.20
3,0.3,1e3,1,2,20,7,8,7.80
3,0.3,1e3,2,1,20,10,12,10.90
3,0.3,1e3,2,2,20,7,9,7.85
3,0.3,1e4,1,1,20,10,13,11.10
3,0.3,1e4,1,2,20,7,9,8.00
3,0.3,1e4,2,1,20,10,13,11.35
3,0.3,1e4,2,2,20,7,9,7.80
3,0.3,1e5,1,1,20,10,13,11.15
3,0.3,1e5,1,2,20,7,9,7.85
3,0.3,1e5,2,1,20,9,12,11.10
3,0.3,1e5,2,2,20,7,9,7.85
3,0.3,1e6,1,1,20,10,12,11.00
3,0.3,1e6,1,2,20,7,9,7.95
3,0.3,1e6,2,1,20,10,12,11.15
3,0.3,1e6,2,2,20,7,9,7.90
3,0.3,1e7,1,1,20,10,12,10.85
3,0.3,1e7,1,2,20,7,9,7.85
3,0.3,1e7,2,1,20,10,12,11.10
3,0.3,1e7,2,2,20,7,10,7.80
3,0.3,1e8,1,1,20,10,12,11.05
3,0.3,1e8,1,2,20,7,9,7.85
3,0.3,1e8,2,1,20,10,12,10.85
3,0.3,1e8,2,2,20,7,9,7.95
3,0.35,1.,1,1,20,13,15,13.75
3,0.35,1.,1,2,20,8,11,9.40
3,0.35,1.,2,1,20,12,15,13.45
3,0.35,1.,2,2,20,8,10,9.20
3,0.35,1e1,1,1,20,12,15,13.95
3,0.35,1e1,1,2,20,8,11,9.35
3,0.35,1e1,2,1,20,12,14,13.10
3,0.35,1e1,2,2,20,8,11,9.10
3,0.35,1e2,1,1,20,12,15,13.60
3,0.35,1e2,1,2,20,8,10,9.25
3,0.35,1e2,2,1,20,12,15,13.20
3,0.35,1e2,2,2,20,8,10,9.05
3,0.35,1e3,1,1,20,12,14,12.90
3,0.35,1e3,1,2,20,8,10,9.05
3,0.35,1e3,2,1,20,12,15,13.35
3,0.35,1e3,2,2,20,9,11,9.40
3,0.35,1e4,1,1,20,12,15,13.65
3,0.35,1e4,1,2,20,8,11,9.30
3,0.35,1e4,2,1,20,11,14,12.90
3,0.35,1e4,2,2,20,8,11,9.20
3,0.35,1e5,1,1,20,12,16,13.30
3,0.35,1e5,1,2,20,8,11,9.10
3,0.35,1e5,2,1,20,12,15,13.40
3,0.35,1e5,2,2,20,8,10,9.25
3,0.35,1e6,1,1,20,11,15,13.55
3,0.35,1e6,1,2,20,8,10,9.20
3,0.35,1e6,2,1,20,11,14,12.90
3,0.35,1e6,2,2,20,8,10,9.30
3,0.35,1e7,1,1,20,12,15,13.35
3,0.35,1e7,1,2,20,8,10,9.15
3,0.35,1e7,2,1,20,12,15,13.35
3,0.35,1e7,2,2,20,8,11,9.20
3,0.35,1e8,1,1,20,12,15,13.65
3,0.35,1e8,1,2,20,9,11,9.50
3,0.35,1e8,2,1,20,12,14,13.00
3,0.35,1e8,2,2,20,8,10,9.05
7,0.0,1.,1,1,20,13,13,13.00
7,0.0,1.,1,2,20,9,9,9.00
7,0.0,1.,2,1,20,13,13,13.00
7,0.0,1.,2,2,20,9,9,9.00
7,0.0,1e1,1,1,20,13,13,13.00
7,0.0,1e1,1,2,20,9,9,9.00
7,0.0,1e1,2,1,20,13,13,13.00
7,0.0,1e1,2,2,20,9,9,9.00
7,0.0,1e2,1,1,20,13,13,13.00
7,0.0,1e2,1,2,20,10,10,10.00
7,0.0,1e2,2,1,20,13,13,13.00
7,0.0,1e2,2,2,20,10,10,10.00
7,0.0,1e3,1,1,20,13,13,13.00
7,0.0,1e3,1,2,20,10,10,10.00
7,0.0,1e3,2,1,20,13,13,13.00
7,0.0,1e3,2,2,20,10,10,10.00
7,0.0,1e4,1,1,20,13,13,13.00
7,0.0,1e4,1,2,20,10,10,10.00
7,0.0,1e4,2,1,20,13,13,13.00
7,0.0,1e4,2,2,20,10,10,10.00
7,0.0,1e5,1,1,20,13,13,13.00
7,0.0,1e5,1,2,20,10,10,10.00
7,0.0,1e5,2,1,20,13,13,13.00
7,0.0,1e5,2,2,20,10,10,10.00
7,0.0,1e6,1,1,20,13,13,13.00
7,0.0,1e6,1,2,20,10,10,10.00
7,0.0,1e6,2,1,20,13,13,13.00
7,0.0,1e6,2,2,20,10,10,10.00
7,0.0,1e7,1,1,20,13,13,13.00
7,0.0,1e7,1,2,20,10,10,10.00
7,0.0,1e7,2,1,20,13,13,13.00
7,0.0,1e7,2,2,20,10,10,10.00
7,0.0,1e8,1,1,20,13,13,13.00
7,0.0,1e8,1,2,20,10,10,10.00
7,0.0,1e8,2,1,20,13,13,13.00
7,0.0,1e8,2,2,20,10,10,10.00
7,0.05,1.,1,1,20,13,13,13.00
7,0.05,1.,1,2,20,9,9,9.00
7,0.05,1.,2,1,20,12,13,12.95
7,0.05,1.,2,2,20,9,9,9.00
7,0.05,1e1,1,1,20,13,14,13.15
7,0.05,1e1,1,2,20,9,10,9.45
7,0.05,1e1,2,1,20,13,14,13.15
7,0.05,1e1,2,2,20,9,10,9.25
7,0.05,1e2,1,1,20,13,14,13.50
7,0.05,1e2,1,2,20,9,10,9.65
7,0.05,1e2,2,1,20,13,14,13.45
7,0.05,1e2,2,2,20,9,10,9.35
7,0.05,1e3,1,1,20,13,14,13.45
7,0.05,1e3,1,2,20,9,10,9.75
7,0.05,1e3,2,1,20,13,14,13.75
7,0.05,1e3,2,2,20,9,10,9.60
7,0.05,1e4,1,1,20,13,14,13.75
7,0.05,1e4,1,2,20,9,10,9.55
7,0.05,1e4,2,1,20,13,14,13.50
7,0.05,1e4,2,2,20,9,10,9.70
7,0.05,1e5,1,1,20,13,14,13.55
7,0.05,1e5,1,2,20,9,10,9.60
7,0.05,1e5,2,1,20,13,14,13.60
7,0.05,1e5,2,2,20,9,10,9.75
7,0.05,1e6,1,1,20,13,14,13.60
7,0.05,1e6,1,2,20,9,10,9.55
7,0.05,1e6,2,1,20,13,14,13.70
7,0.05,1e6,2,2,20,9,10,9.65
7,0.05,1e7,1,1,20,13,14,13.60
7,0.05,1e7,1,2,20,9,10,9.55
7,0.05,1e7,2,1,20,13,14,13.70
7,0.05,1e7,2,2,20,9,10,9.75
7,0.05,1e8,1,1,20,13,14,13.70
7,0.05,1e8,1,2,20,9,10,9.65
7,0.05,1e8,2,1,20,13,14,13.70
7,0.05,1e8,2,2,20,9,10,9.50
7,0.1,1.,1,1,20,13,14,13.20
7,0.1,1.,1,2,20,9,10,9.35
7,0.1,1.,2,1,20,13,14,13.40
7,0.1,1.,2,2,20,9,10,9.25
7,0.1,1e1,1,1,20,13,14,13.45
7,0.1,1e1,1,2,20,9,10,9.65
7,0.1,1e1,2,1,20,13,15,13.50
7,0.1,1e1,2,2,20,9,10,9.65
7,0.1,1e2,1,1,20,13,15,13.70
7,0.1,1e2,1,2,20,9,10,9.80
7,0.1,1e2,2,1,20,13,14,13.80
7,0.1,1e2,2,2,20,9,10,9.80
7,0.1,1e3,1,1,20,13,15,13.70
7,0.1,1e3,1,2,20,9,10,9.55
7,0.1,1e3,2,1,20,13,15,13.85
7,0.1,1e3,2,2,20,9,10,9.55
7,0.1,1e4,1,1,20,13,15,13.75
7,0.1,1e4,1,2,20,9,10,9.65
7,0.1,1e4,2,1,20,13,15,13.70
7,0.1,1e4,2,2,20,9,10,9.55
7,0.1,1e5,1,1,20,13,14,13.80
7,0.1,1e5,1,2,20,9,10,9.75
7,0.1,1e5,2,1,20,13,15,13.85
7,0.1,1e5,2,2,20,9,10,9.60
7,0.1,1e6,1,1,20,13,14,13.75
7,0.1,1e6,1,2,20,9,10,9.75
7,0.1,1e6,2,1,20,13,14,13.70
7,0.1,1e6,2,2,20,9,10,9.65
7,0.1,1e7,1,1,20,13,15,13.75
7,0.1,1e7,1,2,20,9,10,9.65
7,0.1,1e7,2,1,20,13,15,14.00
7,0.1,1e7,2,2,20,9,10,9.70
7,0.1,1e8,1,1,20,13,15,13.80
7,0.1,1e8,1,2,20,9,10,9.85
7,0.1,1e8,2,1,20,13,14,13.85
7,0.1,1e8,2,2,20,9,10,9.55
7,0.15,1.,1,1,20,13,15,14.00
7,0.15,1.,1,2,20,9,10,9.85
7,0.15,1.,2,1,20,13,15,13.95
7,0.15,1.,2,2,20,9,10,9.70
7,0.15,1e1,1,1,20,13,15,13.85
7,0.15,1e1,1,2,20,9,11,9.70
7,0.15,1e1,2,1,20,13,15,13.90
7,0.15,1e1,2,2,20,9,11,9.95
7,0.15,1e2,1,1,20,13,15,13.95
7,0.15,1e2,1,2,20,9,11,10.00
7,0.15,1e2,2,1,20,13,15,14.10
7,0.15,1e2,2,2,20,9,11,9.90
7,0.15,1e3,1,1,20,13,15,14.30
7,0.15,1e3,1,2,20,9,11,9.70
7,0.15,1e3,2,1,20,13,16,14.20
7,0.15,1e3,2,2,20,9,11,9.95
7,0.15,1e4,1,1,20,13,15,14.10
7,0.15,1e4,1,2,20,9,11,10.00
7,0.15,1e4,2,1,20,13,15,14.30
7,0.15,1e4,2,2,20,9,11,9.80
7,0.15,1e5,1,1,20,13,15,14.40
7,0.15,1e5,1,2,20,9,11,9.90
7,0.15,1e5,2,1,20,13,15,14.15
7,0.15,1e5,2,2,20,9,11,10.15
7,0.15,1e6,1,1,20,13,15,13.95
7,0.15,1e6,1,2,20,9,11,10.15
7,0.15,1e6,2,1,20,13,16,14.30
7,0.15,1e6,2,2,20,9,10,9.65
7,0.15,1e7,1,1,20,13,15,14.15
7,0.15,1e7,1,2,20,9,11,10.00
7,0.15,1e7,2,1,20,13,15,14.50
7,0.15,1e7,2,2,20,9,10,9.80
7,0.15,1e8,1,1,20,13,16,14.20
7,0.15,1e8,1,2,20,9,11,9.85
7,0.15,1e8,2,1,20,13,15,14.35
7,0.15,1e8,2,2,20,9,11,9.70
7,0.2,1.,1,1,20,13,16,14.00
7,0.2,1.,1,2,20,9,11,10.10
7,0.2,1.,2,1,20,13,15,14.20
7,0.2,1.,2,2,20,9,11,10.15
7,0.2,1e1,1,1,20,13,16,14.40
7,0.2,1e1,1,2,20,9,11,10.25
7,0.2,1e1,2,1,20,13,16,14.50
7,0.2,1e1,2,2,20,9,11,9.80
7,0.2,1e2,1,1,20,13,17,14.60
7,0.2,1e2,1,2,20,9,11,10.00
7,0.2,1e2,2,1,20,13,17,14.55
7,0.2,1e2,2,2,20,9,11,10.30
7,0.2,1e3,1,1,20,14,17,14.85
7,0.2,1e3,1,2,20,9,12,10.10
7,0.2,1e3,2,1,20,14,16,14.50
7,0.2,1e3,2,2,20,9,11,10.05
7,0.2,1e4,1,1,20,13,16,14.55
7,0.2,1e4,1,2,20,9,12,10.20
7,0.2,1e4,2,1,20,13,16,14.65
7,0.2,1e4,2,2,20,9,12,10.55
7,0.2,1e5,1,1,20,13,17,14.80
7,0.2,1e5,1,2,20,9,12,10.05
7,0.2,1e5,2,1,20,13,16,14.65
7,0.2,1e5,2,2,20,9,12,10.35
7,0.2,1e6,1,1,20,13,16,14.45
7,0.2,1e6,1,2,20,9,11,10.20
7,0.2,1e6,2,1,20,13,17,14.90
7,0.2,1e6,2,2,20,9,12,10.25
7,0.2,1e7,1,1,20,13,16,14.80
7,0.2,1e7,1,2,20,9,11,10.20
7,0.2,1e7,2,1,20,13,16,14.70
7,0.2,1e7,2,2,20,9,12,10.35
7,0.2,1e8,1,1,20,13,16,14.50
7,0.2,1e8,1,2,20,9,11,10.30
7,0.2,1e8,2,1,20,13,17,14.85
7,0.2,1e8,2,2,20,9,11,9.95
7,0.25,1.,1,1,20,13,17,15.25
7,0.25,1.,1,2,20,10,13,10.75
7,0.25,1.,2,1,20,13,17,14.85
7,0.25,1.,2,2,20,10,12,10.90
7,0.25,1e1,1,1,20,14,17,15.05
7,0.25,1e1,1,2,20,9,14,10.80
7,0.25,1e1,2,1,20,13,17,14.90
7,0.25,1e1,2,2,20,9,12,10.65
7,0.25,1e2,1,1,20,13,18,15.60
7,0.25,1e2,1,2,20,9,12,10.45
7,0.25,1e2,2,1,20,13,18,15.20
7,0.25,1e2,2,2,20,9,14,10.90
7,0.25,1e3,1,1,20,14,17,14.95
7,0.25,1e3,1,2,20,9,13,10.75
7,0.25,1e3,2,1,20,14,17,15.40
7,0.25,1e3,2,2,20,9,14,10.55
7,0.25,1e4,1,1,20,13,17,14.90
7,0.25,1e4,1,2,20,9,13,10.90
7,0.25,1e4,2,1,20,14,18,15.35
7,0.25,1e4,2,2,20,9,13,10.75
7,0.25,1e5,1,1,20,13,18,15.10
7,0.25,1e5,1,2,20,9,12,10.30
7,0.25,1e5,2,1,20,13,18,15.60
7,0.25,1e5,2,2,20,10,14,10.95
7,0.25,1e6,1,1,20,14,21,16.00
7,0.25,1e6,1,2,20,9,13,11.10
7,0.25,1e6,2,1,20,13,18,15.80
7,0.25,1e6,2,2,20,10,13,11.05
7,0.25,1e7,1,1,20,13,18,15.25
7,0.25,1e7,1,2,20,9,13,10.65
7,0.25,1e7,2,1,20,14,18,15.30
7,0.25,1e7,2,2,20,9,13,10.40
7,0.25,1e8,1,1,20,14,19,16.10
7,0.25,1e8,1,2,20,9,15,10.80
7,0.25,1e8,2,1,20,13,17,15.35
7,0.25,1e8,2,2,20,9,13,10.55
7,0.3,1.,1,1,20,14,24,16.35
7,0.3,1.,1,2,20,10,18,11.95
7,0.3,1.,2,1,20,14,48,17.30
7,0.3,1.,2,2,20,10,13,11.45
7,0.3,1e1,1,1,20,14,26,16.75
7,0.3,1e1,1,2,20,10,19,11.90
7,0.3,1e1,2,1,20,13,19,15.70
7,0.3,1e1,2,2,20,9,23,12.20
7,0.3,1e2,1,1,20,13,27,17.00
7,0.3,1e2,1,2,20,9,13,11.05
7,0.3,1e2,2,1,20,13,23,16.40
7,0.3,1e2,2,2,20,10,23,12.65
7,0.3,1e3,1,1,11,13,9999,923.27
7,0.3,1e3,1,2,20,10,14,11.20
7,0.3,1e3,2,1,20,14,34,16.55
7,0.3,1e3,2,2,20,9,19,11.50
7,0.3,1e4,1,1,4,14,23,17.00
7,0.3,1e4,1,2,20,9,14,11.45
7,0.3,1e4,2,1,20,14,24,16.70
7,0.3,1e4,2,2,20,10,18,12.05
7,0.3,1e5,1,1,20,13,24,16.80
7,0.3,1e5,1,2,20,10,20,12.70
7,0.3,1e5,2,1,20,14,21,16.85
7,0.3,1e5,2,2,20,10,14,11.65
7,0.35,1.,1,1,20,18,25,22.20
7,0.35,1.,1,2,20,13,17,14.80
7,0.35,1.,2,1,20,18,23,20.75
7,0.35,1.,2,2,20,12,17,14.80
7,0.35,1e1,1,1,20,17,24,21.30
7,0.35,1e1,1,2,20,13,17,15.00
7,0.35,1e1,2,1,20,18,35,21.60
7,0.35,1e1,2,2,20,13,19,15.10
7,0.35,1e2,1,1,20,18,52,23.75
7,0.35,1e2,1,2,20,12,23,15.85
7,0.35,1e2,2,1,15,20,27,22.80
7,0.35,1e2,2,2,20,13,23,15.45


==> results/struct_2d_exact/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,8,8,8.00
2,0.0,1.,1,2,20,8,8,8.00
2,0.0,1.,2,1,20,8,8,8.00
2,0.0,1.,2,2,20,8,8,8.00
2,0.0,1e1,1,1,20,8,8,8.00
2,0.0,1e1,1,2,20,8,8,8.00
2,0.0,1e1,2,1,20,8,8,8.00
2,0.0,1e1,2,2,20,8,8,8.00
2,0.0,1e2,1,1,20,8,8,8.00
2,0.0,1e2,1,2,20,8,8,8.00
2,0.0,1e2,2,1,20,8,8,8.00
2,0.0,1e2,2,2,20,8,8,8.00
2,0.0,1e3,1,1,20,8,8,8.00
2,0.0,1e3,1,2,20,8,8,8.00
2,0.0,1e3,2,1,20,8,8,8.00
2,0.0,1e3,2,2,20,8,8,8.00
2,0.0,1e4,1,1,20,9,9,9.00
2,0.0,1e4,1,2,20,9,9,9.00
2,0.0,1e4,2,1,20,9,9,9.00
2,0.0,1e4,2,2,20,9,9,9.00
2,0.0,1e5,1,1,20,12,12,12.00
2,0.0,1e5,1,2,20,12,12,12.00
2,0.0,1e5,2,1,20,12,12,12.00
2,0.0,1e5,2,2,20,12,12,12.00
2,0.0,1e6,1,1,20,8,8,8.00
2,0.0,1e6,1,2,20,8,8,8.00
2,0.0,1e6,2,1,20,8,8,8.00
2,0.0,1e6,2,2,20,8,8,8.00
2,0.0,1e7,1,1,20,6,6,6.00
2,0.0,1e7,1,2,20,6,6,6.00
2,0.0,1e7,2,1,20,6,6,6.00
2,0.0,1e7,2,2,20,6,6,6.00
2,0.0,1e8,1,1,20,5,5,5.00
2,0.0,1e8,1,2,20,5,5,5.00
2,0.0,1e8,2,1,20,5,5,5.00
2,0.0,1e8,2,2,20,5,5,5.00
2,0.05,1.,1,1,20,8,8,8.00
2,0.05,1.,1,2,20,8,8,8.00
2,0.05,1.,2,1,20,8,8,8.00
2,0.05,1.,2,2,20,8,8,8.00
2,0.05,1e1,1,1,20,8,8,8.00
2,0.05,1e1,1,2,20,8,8,8.00
2,0.05,1e1,2,1,20,8,8,8.00
2,0.05,1e1,2,2,20,8,8,8.00
2,0.05,1e2,1,1,20,8,8,8.00
2,0.05,1e2,1,2,20,8,8,8.00
2,0.05,1e2,2,1,20,8,8,8.00
2,0.05,1e2,2,2,20,8,8,8.00
2,0.05,1e3,1,1,20,8,8,8.00
2,0.05,1e3,1,2,20,8,8,8.00
2,0.05,1e3,2,1,20,8,8,8.00
2,0.05,1e3,2,2,20,8,8,8.00
2,0.05,1e4,1,1,20,8,10,9.00
2,0.05,1e4,1,2,20,8,10,9.00
2,0.05,1e4,2,1,20,8,9,8.95
2,0.05,1e4,2,2,20,9,9,9.00
2,0.05,1e5,1,1,20,11,13,12.40
2,0.05,1e5,1,2,20,12,13,12.60
2,0.05,1e5,2,1,20,11,13,12.45
2,0.05,1e5,2,2,20,12,13,12.50
2,0.05,1e6,1,1,20,8,13,8.45
2,0.05,1e6,1,2,20,8,9,8.25
2,0.05,1e6,2,1,20,8,13,8.65
2,0.05,1e6,2,2,20,8,9,8.35
2,0.05,1e7,1,1,20,6,6,6.00
2,0.05,1e7,1,2,20,6,6,6.00
2,0.05,1e7,2,1,20,6,6,6.00
2,0.05,1e7,2,2,20,6,6,6.00
2,0.05,1e8,1,1,20,5,5,5.00
2,0.05,1e8,1,2,20,5,5,5.00
2,0.05,1e8,2,1,20,5,5,5.00
2,0.05,1e8,2,2,20,5,5,5.00
2,0.1,1.,1,1,20,8,8,8.00
2,0.1,1.,1,2,20,8,8,8.00
2,0.1,1.,2,1,20,8,8,8.00
2,0.1,1.,2,2,20,8,8,8.00
2,0.1,1e1,1,1,20,8,8,8.00
2,0.1,1e1,1,2,20,8,8,8.00
2,0.1,1e1,2,1,20,8,8,8.00
2,0.1,1e1,2,2,20,8,8,8.00
2,0.1,1e2,1,1,20,8,8,8.00
2,0.1,1e2,1,2,20,8,8,8.00
2,0.1,1e2,2,1,20,8,8,8.00
2,0.1,1e2,2,2,20,8,8,8.00
2,0.1,1e3,1,1,20,8,8,8.00
2,0.1,1e3,1,2,20,8,8,8.00
2,0.1,1e3,2,1,20,8,8,8.00
2,0.1,1e3,2,2,20,8,8,8.00
2,0.1,1e4,1,1,20,9,10,9.25
2,0.1,1e4,1,2,20,9,10,9.25
2,0.1,1e4,2,1,20,9,10,9.25
2,0.1,1e4,2,2,20,9,10,9.20
2,0.1,1e5,1,1,20,11,13,12.50
2,0.1,1e5,1,2,20,12,13,12.75
2,0.1,1e5,2,1,20,12,13,12.85
2,0.1,1e5,2,2,20,12,13,12.70
2,0.1,1e6,1,1,20,8,13,9.35
2,0.1,1e6,1,2,20,8,13,9.30
2,0.1,1e6,2,1,20,7,10,8.65
2,0.1,1e6,2,2,20,8,13,9.10
2,0.1,1e7,1,1,20,6,6,6.00
2,0.1,1e7,1,2,20,6,6,6.00
2,0.1,1e7,2,1,20,6,6,6.00
2,0.1,1e7,2,2,20,6,6,6.00
2,0.1,1e8,1,1,20,5,5,5.00
2,0.1,1e8,1,2,20,5,5,5.00
2,0.1,1e8,2,1,20,5,5,5.00
2,0.1,1e8,2,2,20,5,5,5.00
2,0.15,1.,1,1,20,8,8,8.00
2,0.15,1.,1,2,20,8,8,8.00
2,0.15,1.,2,1,20,8,8,8.00
2,0.15,1.,2,2,20,8,8,8.00
2,0.15,1e1,1,1,20,8,8,8.00
2,0.15,1e1,1,2,20,8,8,8.00
2,0.15,1e1,2,1,20,8,8,8.00
2,0.15,1e1,2,2,20,8,8,8.00
2,0.15,1e2,1,1,20,8,8,8.00
2,0.15,1e2,1,2,20,8,8,8.00
2,0.15,1e2,2,1,20,8,8,8.00
2,0.15,1e2,2,2,20,8,8,8.00
2,0.15,1e3,1,1,20,8,8,8.00
2,0.15,1e3,1,2,20,8,8,8.00
2,0.15,1e3,2,1,20,8,8,8.00
2,0.15,1e3,2,2,20,8,8,8.00
2,0.15,1e4,1,1,20,8,10,9.35
2,0.15,1e4,1,2,20,8,10,9.25
2,0.15,1e4,2,1,20,9,11,9.35
2,0.15,1e4,2,2,20,9,10,9.20
2,0.15,1e5,1,1,20,12,13,12.70
2,0.15,1e5,1,2,20,11,13,12.65
2,0.15,1e5,2,1,20,11,13,12.70
2,0.15,1e5,2,2,20,11,13,12.75
2,0.15,1e6,1,1,20,8,13,9.85
2,0.15,1e6,1,2,20,8,13,9.65
2,0.15,1e6,2,1,20,7,13,10.35
2,0.15,1e6,2,2,20,8,13,9.10
2,0.15,1e7,1,1,20,6,6,6.00
2,0.15,1e7,1,2,20,6,6,6.00
2,0.15,1e7,2,1,20,6,6,6.00
2,0.15,1e7,2,2,20,6,6,6.00
2,0.15,1e8,1,1,20,5,5,5.00
2,0.15,1e8,1,2,20,5,5,5.00
2,0.15,1e8,2,1,20,5,5,5.00
2,0.15,1e8,2,2,20,5,5,5.00
2,0.2,1.,1,1,20,8,8,8.00
2,0.2,1.,1,2,20,8,8,8.00
2,0.2,1.,2,1,20,8,8,8.00
2,0.2,1.,2,2,20,8,8,8.00
2,0.2,1e1,1,1,20,8,8,8.00
2,0.2,1e1,1,2,20,8,8,8.00
2,0.2,1e1,2,1,20,8,8,8.00
2,0.2,1e1,2,2,20,8,8,8.00
2,0.2,1e2,1,1,20,8,8,8.00
2,0.2,1e2,1,2,20,8,8,8.00
2,0.2,1e2,2,1,20,8,8,8.00
2,0.2,1e2,2,2,20,8,8,8.00
2,0.2,1e3,1,1,20,8,9,8.05
2,0.2,1e3,1,2,20,8,9,8.05
2,0.2,1e3,2,1,20,8,9,8.15
2,0.2,1e3,2,2,20,8,8,8.00
2,0.2,1e4,1,1,20,8,11,9.45
2,0.2,1e4,1,2,20,8,11,9.30
2,0.2,1e4,2,1,20,9,10,9.70
2,0.2,1e4,2,2,20,7,11,9.35
2,0.2,1e5,1,1,20,7,13,12.45
2,0.2,1e5,1,2,20,8,13,12.65
2,0.2,1e5,2,1,20,10,13,12.70
2,0.2,1e5,2,2,20,7,13,12.35
2,0.2,1e6,1,1,20,8,13,10.30
2,0.2,1e6,1,2,20,8,13,11.35
2,0.2,1e6,2,1,20,7,13,9.80
2,0.2,1e6,2,2,20,7,13,9.80
2,0.2,1e7,1,1,20,6,6,6.00
2,0.2,1e7,1,2,20,6,6,6.00
2,0.2,1e7,2,1,20,6,6,6.00
2,0.2,1e7,2,2,20,6,6,6.00
2,0.2,1e8,1,1,20,5,5,5.00
2,0.2,1e8,1,2,20,5,5,5.00
2,0.2,1e8,2,1,20,5,5,5.00
2,0.2,1e8,2,2,20,5,5,5.00
2,0.25,1.,1,1,20,8,8,8.00
2,0.25,1.,1,2,20,8,8,8.00
2,0.25,1.,2,1,20,8,8,8.00
2,0.25,1.,2,2,20,8,8,8.00
2,0.25,1e1,1,1,20,8,8,8.00
2,0.25,1e1,1,2,20,8,8,8.00
2,0.25,1e1,2,1,20,8,8,8.00
2,0.25,1e1,2,2,20,8,8,8.00
2,0.25,1e2,1,1,20,8,8,8.00
2,0.25,1e2,1,2,20,8,8,8.00
2,0.25,1e2,2,1,20,8,8,8.00
2,0.25,1e2,2,2,20,8,8,8.00
2,0.25,1e3,1,1,20,8,9,8.15
2,0.25,1e3,1,2,20,8,9,8.30
2,0.25,1e3,2,1,20,8,9,8.05
2,0.25,1e3,2,2,20,8,9,8.10
2,0.25,1e4,1,1,20,9,11,9.95
2,0.25,1e4,1,2,20,9,11,9.70
2,0.25,1e4,2,1,20,9,11,9.70
2,0.25,1e4,2,2,20,9,11,9.85
2,0.25,1e5,1,1,20,11,13,12.40
2,0.25,1e5,1,2,20,7,13,12.25
2,0.25,1e5,2,1,20,7,13,12.05
2,0.25,1e5,2,2,20,8,13,12.30
2,0.25,1e6,1,1,20,8,13,9.90
2,0.25,1e6,1,2,20,8,13,10.30
2,0.25,1e6,2,1,20,8,13,9.65
2,0.25,1e6,2,2,20,8,13,10.35
2,0.25,1e7,1,1,20,5,6,5.95
2,0.25,1e7,1,2,20,6,6,6.00
2,0.25,1e7,2,1,20,6,6,6.00
2,0.25,1e7,2,2,20,6,6,6.00
2,0.25,1e8,1,1,20,5,5,5.00
2,0.25,1e8,1,2,20,5,5,5.00
2,0.25,1e8,2,1,20,5,5,5.00
2,0.25,1e8,2,2,20,5,5,5.00
2,0.3,1.,1,1,20,8,8,8.00
2,0.3,1.,1,2,20,8,8,8.00
2,0.3,1.,2,1,20,8,8,8.00
2,0.3,1.,2,2,20,8,8,8.00
2,0.3,1e1,1,1,20,8,8,8.00
2,0.3,1e1,1,2,20,8,8,8.00
2,0.3,1e1,2,1,20,8,8,8.00
2,0.3,1e1,2,2,20,8,8,8.00
2,0.3,1e2,1,1,20,8,8,8.00
2,0.3,1e2,1,2,20,8,8,8.00
2,0.3,1e2,2,1,20,8,8,8.00
2,0.3,1e2,2,2,20,8,8,8.00
2,0.3,1e3,1,1,20,8,9,8.20
2,0.3,1e3,1,2,20,8,9,8.45
2,0.3,1e3,2,1,20,8,9,8.30
2,0.3,1e3,2,2,20,8,9,8.10
2,0.3,1e4,1,1,20,9,11,10.00
2,0.3,1e4,1,2,20,9,11,10.10
2,0.3,1e4,2,1,20,9,11,9.65
2,0.3,1e4,2,2,20,7,11,9.50
2,0.3,1e5,1,1,20,11,13,12.55
2,0.3,1e5,1,2,20,11,13,12.55
2,0.3,1e5,2,1,20,7,13,11.85
2,0.3,1e5,2,2,20,12,13,12.60
2,0.3,1e6,1,1,20,6,13,9.95
2,0.3,1e6,1,2,20,8,13,10.35
2,0.3,1e6,2,1,20,9,13,10.65
2,0.3,1e6,2,2,20,9,13,11.05
2,0.3,1e7,1,1,20,6,6,6.00
2,0.3,1e7,1,2,20,5,6,5.95
2,0.3,1e7,2,1,20,5,6,5.90
2,0.3,1e7,2,2,20,6,6,6.00
2,0.3,1e8,1,1,20,5,5,5.00
2,0.3,1e8,1,2,20,5,5,5.00
2,0.3,1e8,2,1,20,5,5,5.00
2,0.3,1e8,2,2,20,5,5,5.00
2,0.35,1.,1,1,20,11,11,11.00
2,0.35,1.,1,2,20,11,11,11.00
2,0.35,1.,2,1,20,11,12,11.25
2,0.35,1.,2,2,20,11,12,11.05
2,0.35,1e1,1,1,20,11,11,11.00
2,0.35,1e1,1,2,20,11,11,11.00
2,0.35,1e1,2,1,20,11,11,11.00
2,0.35,1e1,2,2,20,11,11,11.00
2,0.35,1e2,1,1,20,11,12,11.30
2,0.35,1e2,1,2,20,11,12,11.20
2,0.35,1e2,2,1,20,11,12,11.20
2,0.35,1e2,2,2,20,11,11,11.00
2,0.35,1e3,1,1,20,11,14,12.25
2,0.35,1e3,1,2,20,11,13,12.00
2,0.35,1e3,2,1,20,11,12,11.95
2,0.35,1e3,2,2,20,11,13,12.20
2,0.35,1e4,1,1,20,13,16,13.85
2,0.35,1e4,1,2,20,12,15,13.70
2,0.35,1e4,2,1,20,13,16,14.20
2,0.35,1e4,2,2,20,13,15,13.85
2,0.35,1e5,1,1,20,11,19,16.85
2,0.35,1e5,1,2,20,17,19,18.05
2,0.35,1e5,2,1,20,16,19,17.25
2,0.35,1e5,2,2,20,12,19,17.70
2,0.35,1e6,1,1,20,13,19,17.60
2,0.35,1e6,1,2,20,13,20,18.25
2,0.35,1e6,2,1,20,12,19,17.30
2,0.35,1e6,2,2,20,12,20,18.05
2,0.35,1e7,1,1,20,15,19,16.80
2,0.35,1e7,1,2,20,9,19,16.05
2,0.35,1e7,2,1,20,9,19,16.10
2,0.35,1e7,2,2,20,9,18,16.30
2,0.35,1e8,1,1,20,8,11,9.55
2,0.35,1e8,1,2,20,8,11,9.65
2,0.35,1e8,2,1,20,9,11,9.80
2,0.35,1e8,2,2,20,9,11,9.60
3,0.0,1.,1,1,20,14,14,14.00
3,0.0,1.,1,2,20,14,14,14.00
3,0.0,1.,2,1,20,14,14,14.00
3,0.0,1.,2,2,20,14,14,14.00
3,0.0,1e1,1,1,20,17,17,17.00
3,0.0,1e1,1,2,20,17,17,17.00
3,0.0,1e1,2,1,20,17,17,17.00
3,0.0,1e1,2,2,20,17,17,17.00
3,0.0,1e2,1,1,20,18,18,18.00
3,0.0,1e2,1,2,20,18,18,18.00
3,0.0,1e2,2,1,20,18,18,18.00
3,0.0,1e2,2,2,20,18,18,18.00
3,0.0,1e3,1,1,20,24,24,24.00
3,0.0,1e3,1,2,20,24,24,24.00
3,0.0,1e3,2,1,20,24,24,24.00
3,0.0,1e3,2,2,20,24,24,24.00
3,0.0,1e4,1,1,20,26,26,26.00
3,0.0,1e4,1,2,20,26,26,26.00
3,0.0,1e4,2,1,20,26,26,26.00
3,0.0,1e4,2,2,20,26,26,26.00
3,0.0,1e5,1,1,20,27,27,27.00
3,0.0,1e5,1,2,20,27,27,27.00
3,0.0,1e5,2,1,20,27,27,27.00
3,0.0,1e5,2,2,20,27,27,27.00
3,0.0,1e6,1,1,20,23,23,23.00
3,0.0,1e6,1,2,20,23,23,23.00
3,0.0,1e6,2,1,20,23,23,23.00
3,0.0,1e6,2,2,20,23,23,23.00
3,0.0,1e7,1,1,20,17,17,17.00
3,0.0,1e7,1,2,20,17,17,17.00
3,0.0,1e7,2,1,20,17,17,17.00
3,0.0,1e7,2,2,20,17,17,17.00
3,0.0,1e8,1,1,20,11,11,11.00
3,0.0,1e8,1,2,20,11,11,11.00
3,0.0,1e8,2,1,20,11,11,11.00
3,0.0,1e8,2,2,20,11,11,11.00
3,0.05,1.,1,1,20,13,14,13.95
3,0.05,1.,1,2,20,13,14,13.90
3,0.05,1.,2,1,20,13,14,13.90
3,0.05,1.,2,2,20,13,14,13.90
3,0.05,1e1,1,1,20,16,17,16.85
3,0.05,1e1,1,2,20,16,17,16.90
3,0.05,1e1,2,1,20,16,17,16.90
3,0.05,1e1,2,2,20,16,17,16.85
3,0.05,1e2,1,1,20,18,18,18.00
3,0.05,1e2,1,2,20,18,18,18.00
3,0.05,1e2,2,1,20,18,19,18.10
3,0.05,1e2,2,2,20,17,18,17.95
3,0.05,1e3,1,1,20,23,26,24.65
3,0.05,1e3,1,2,20,19,26,24.60
3,0.05,1e3,2,1,20,23,25,24.45
3,0.05,1e3,2,2,20,19,26,24.05
3,0.05,1e4,1,1,20,26,28,27.40
3,0.05,1e4,1,2,20,26,29,27.35
3,0.05,1e4,2,1,20,26,29,27.30
3,0.05,1e4,2,2,20,26,29,27.15
3,0.05,1e5,1,1,20,27,28,27.55
3,0.05,1e5,1,2,20,27,28,27.25
3,0.05,1e5,2,1,20,26,28,27.45
3,0.05,1e5,2,2,20,27,28,27.40
3,0.05,1e6,1,1,20,22,24,23.05
3,0.05,1e6,1,2,20,22,24,23.10
3,0.05,1e6,2,1,20,22,24,23.20
3,0.05,1e6,2,2,20,22,24,22.95
3,0.05,1e7,1,1,20,15,18,16.35
3,0.05,1e7,1,2,20,15,18,16.50
3,0.05,1e7,2,1,20,15,18,16.20
3,0.05,1e7,2,2,20,15,17,16.50
3,0.05,1e8,1,1,20,11,11,11.00
3,0.05,1e8,1,2,20,11,11,11.00
3,0.05,1e8,2,1,20,11,11,11.00
3,0.05,1e8,2,2,20,11,11,11.00
3,0.1,1.,1,1,20,13,14,13.95
3,0.1,1.,1,2,20,13,15,14.00
3,0.1,1.,2,1,20,13,15,13.90
3,0.1,1.,2,2,20,13,15,14.15
3,0.1,1e1,1,1,20,16,17,16.85
3,0.1,1e1,1,2,20,16,17,16.85
3,0.1,1e1,2,1,20,17,17,17.00
3,0.1,1e1,2,2,20,17,17,17.00
3,0.1,1e2,1,1,20,17,19,18.20
3,0.1,1e2,1,2,20,18,19,18.05
3,0.1,1e2,2,1,20,18,19,18.25
3,0.1,1e2,2,2,20,18,19,18.25
3,0.1,1e3,1,1,20,19,26,24.30
3,0.1,1e3,1,2,20,18,26,23.70
3,0.1,1e3,2,1,20,19,26,24.30
3,0.1,1e3,2,2,20,18,26,23.60
3,0.1,1e4,1,1,20,26,28,26.90
3,0.1,1e4,1,2,20,26,28,26.95
3,0.1,1e4,2,1,20,25,29,27.35
3,0.1,1e4,2,2,20,25,29,27.10
3,0.1,1e5,1,1,20,27,28,27.65
3,0.1,1e5,1,2,20,27,28,27.60
3,0.1,1e5,2,1,20,27,28,27.55
3,0.1,1e5,2,2,20,27,28,27.50
3,0.1,1e6,1,1,20,22,25,23.30
3,0.1,1e6,1,2,20,23,24,23.40
3,0.1,1e6,2,1,20,22,24,23.30
3,0.1,1e6,2,2,20,22,25,23.20
3,0.1,1e7,1,1,20,15,17,16.20
3,0.1,1e7,1,2,20,12,18,16.00
3,0.1,1e7,2,1,20,14,18,16.35
3,0.1,1e7,2,2,20,15,17,16.00
3,0.1,1e8,1,1,20,11,11,11.00
3,0.1,1e8,1,2,20,11,11,11.00
3,0.1,1e8,2,1,20,11,11,11.00
3,0.1,1e8,2,2,20,11,11,11.00
3,0.15,1.,1,1,20,13,15,14.15
3,0.15,1.,1,2,20,13,16,14.50
3,0.15,1.,2,1,20,13,15,13.95
3,0.15,1.,2,2,20,13,15,14.35
3,0.15,1e1,1,1,20,16,17,16.95
3,0.15,1e1,1,2,20,16,17,16.85
3,0.15,1e1,2,1,20,17,17,17.00
3,0.15,1e1,2,2,20,16,17,16.95
3,0.15,1e2,1,1,20,18,19,18.40
3,0.15,1e2,1,2,20,18,19,18.65
3,0.15,1e2,2,1,20,18,19,18.10
3,0.15,1e2,2,2,20,18,19,18.35
3,0.15,1e3,1,1,20,20,26,24.25
3,0.15,1e3,1,2,20,19,27,24.20
3,0.15,1e3,2,1,20,20,27,24.65
3,0.15,1e3,2,2,20,19,27,23.70
3,0.15,1e4,1,1,20,27,29,27.80
3,0.15,1e4,1,2,20,26,29,27.45
3,0.15,1e4,2,1,20,26,29,27.40
3,0.15,1e4,2,2,20,26,29,27.55
3,0.15,1e5,1,1,20,27,28,27.80
3,0.15,1e5,1,2,20,26,28,27.50
3,0.15,1e5,2,1,20,26,28,27.35
3,0.15,1e5,2,2,20,27,28,27.65
3,0.15,1e6,1,1,20,22,25,23.75
3,0.15,1e6,1,2,20,22,25,23.60
3,0.15,1e6,2,1,20,21,25,23.50
3,0.15,1e6,2,2,20,22,25,23.40
3,0.15,1e7,1,1,20,15,19,16.35
3,0.15,1e7,1,2,20,12,19,16.00
3,0.15,1e7,2,1,20,15,18,16.85
3,0.15,1e7,2,2,20,15,18,16.60
3,0.15,1e8,1,1,20,11,11,11.00
3,0.15,1e8,1,2,20,11,11,11.00
3,0.15,1e8,2,1,20,10,11,10.95
3,0.15,1e8,2,2,20,10,11,10.95
3,0.2,1.,1,1,20,13,16,14.45
3,0.2,1.,1,2,20,14,16,15.15
3,0.2,1.,2,1,20,13,16,14.50
3,0.2,1.,2,2,20,13,16,14.90
3,0.2,1e1,1,1,20,16,17,16.90
3,0.2,1e1,1,2,20,16,17,16.90
3,0.2,1e1,2,1,20,16,18,17.00
3,0.2,1e1,2,2,20,16,17,16.95
3,0.2,1e2,1,1,20,18,20,18.70
3,0.2,1e2,1,2,20,18,19,18.45
3,0.2,1e2,2,1,20,18,20,18.75
3,0.2,1e2,2,2,20,18,19,18.70
3,0.2,1e3,1,1,20,19,27,24.65
3,0.2,1e3,1,2,20,22,26,24.70
3,0.2,1e3,2,1,20,21,27,25.25
3,0.2,1e3,2,2,20,19,27,24.30
3,0.2,1e4,1,1,20,26,29,27.50
3,0.2,1e4,1,2,20,26,29,27.60
3,0.2,1e4,2,1,20,26,29,28.10
3,0.2,1e4,2,2,20,26,29,28.00
3,0.2,1e5,1,1,20,26,28,27.45
3,0.2,1e5,1,2,20,26,29,27.55
3,0.2,1e5,2,1,20,26,29,27.40
3,0.2,1e5,2,2,20,27,29,27.90
3,0.2,1e6,1,1,20,15,25,23.50
3,0.2,1e6,1,2,20,22,25,23.65
3,0.2,1e6,2,1,20,16,25,23.30
3,0.2,1e6,2,2,20,22,25,23.85
3,0.2,1e7,1,1,20,12,18,16.05
3,0.2,1e7,1,2,20,15,19,16.50
3,0.2,1e7,2,1,20,12,19,15.70
3,0.2,1e7,2,2,20,12,18,16.05
3,0.2,1e8,1,1,20,11,11,11.00
3,0.2,1e8,1,2,20,10,11,10.95
3,0.2,1e8,2,1,20,11,11,11.00
3,0.2,1e8,2,2,20,11,11,11.00
3,0.25,1.,1,1,20,13,17,15.20
3,0.25,1.,1,2,20,14,17,15.25
3,0.25,1.,2,1,20,14,16,15.00
3,0.25,1.,2,2,20,14,16,15.25
3,0.25,1e1,1,1,20,17,18,17.20
3,0.25,1e1,1,2,20,17,17,17.00
3,0.25,1e1,2,1,20,17,18,17.10
3,0.25,1e1,2,2,20,16,17,16.95
3,0.25,1e2,1,1,20,18,20,18.80
3,0.25,1e2,1,2,20,18,20,18.60
3,0.25,1e2,2,1,20,18,20,18.60
3,0.25,1e2,2,2,20,17,20,18.75
3,0.25,1e3,1,1,20,18,28,24.70
3,0.25,1e3,1,2,20,22,27,24.85
3,0.25,1e3,2,1,20,19,28,25.00
3,0.25,1e3,2,2,20,19,28,24.85
3,0.25,1e4,1,1,20,26,29,27.70
3,0.25,1e4,1,2,20,27,29,27.60
3,0.25,1e4,2,1,20,27,29,28.30
3,0.25,1e4,2,2,20,25,29,27.70
3,0.25,1e5,1,1,20,26,31,27.70
3,0.25,1e5,1,2,20,26,29,27.55
3,0.25,1e5,2,1,20,26,29,27.65
3,0.25,1e5,2,2,20,19,30,27.40
3,0.25,1e6,1,1,20,14,25,22.60
3,0.25,1e6,1,2,20,22,25,23.55
3,0.25,1e6,2,1,20,23,27,24.40
3,0.25,1e6,2,2,20,15,25,23.20
3,0.25,1e7,1,1,20,11,19,15.90
3,0.25,1e7,1,2,20,12,19,15.95
3,0.25,1e7,2,1,20,12,18,15.10
3,0.25,1e7,2,2,20,12,21,15.50
3,0.25,1e8,1,1,20,11,11,11.00
3,0.25,1e8,1,2,20,11,11,11.00
3,0.25,1e8,2,1,20,11,11,11.00
3,0.25,1e8,2,2,20,11,11,11.00
3,0.3,1.,1,1,20,14,16,15.35
3,0.3,1.,1,2,20,14,17,15.50
3,0.3,1.,2,1,20,13,17,15.50
3,0.3,1.,2,2,20,14,17,15.50
3,0.3,1e1,1,1,20,16,19,17.25
3,0.3,1e1,1,2,20,16,18,17.15
3,0.3,1e1,2,1,20,17,18,17.25
3,0.3,1e1,2,2,20,16,18,17.00
3,0.3,1e2,1,1,20,17,21,18.80
3,0.3,1e2,1,2,20,17,20,18.90
3,0.3,1e2,2,1,20,18,20,18.80
3,0.3,1e2,2,2,20,17,21,18.75
3,0.3,1e3,1,1,20,20,28,25.10
3,0.3,1e3,1,2,20,21,27,24.70
3,0.3,1e3,2,1,20,21,28,24.95
3,0.3,1e3,2,2,20,21,29,25.60
3,0.3,1e4,1,1,20,26,29,27.95
3,0.3,1e4,1,2,20,25,29,27.75
3,0.3,1e4,2,1,20,27,30,28.65
3,0.3,1e4,2,2,20,26,31,28.10
3,0.3,1e5,1,1,20,19,30,27.50
3,0.3,1e5,1,2,20,25,29,27.70
3,0.3,1e5,2,1,20,26,29,27.80
3,0.3,1e5,2,2,20,25,31,27.60
3,0.3,1e6,1,1,20,15,26,23.90
3,0.3,1e6,1,2,20,15,25,23.80
3,0.3,1e6,2,1,20,15,25,24.00
3,0.3,1e6,2,2,20,22,25,23.90
3,0.3,1e7,1,1,20,11,19,15.50
3,0.3,1e7,1,2,20,12,19,15.85
3,0.3,1e7,2,1,20,12,18,15.40
3,0.3,1e7,2,2,20,11,18,15.35
3,0.3,1e8,1,1,20,11,11,11.00
3,0.3,1e8,1,2,20,11,11,11.00
3,0.3,1e8,2,1,20,11,11,11.00
3,0.3,1e8,2,2,20,11,11,11.00
3,0.35,1.,1,1,20,17,23,20.15
3,0.35,1.,1,2,20,17,22,19.90
3,0.35,1.,2,1,20,17,23,20.10
3,0.35,1.,2,2,20,17,23,19.85
3,0.35,1e1,1,1,20,20,26,23.35
3,0.35,1e1,1,2,20,21,26,23.50
3,0.35,1e1,2,1,20,22,24,23.10
3,0.35,1e1,2,2,20,21,25,23.15
3,0.35,1e2,1,1,20,24,28,25.55
3,0.35,1e2,1,2,20,24,27,25.55
3,0.35,1e2,2,1,20,23,29,25.75
3,0.35,1e2,2,2,20,23,30,25.75
3,0.35,1e3,1,1,20,27,37,31.35
3,0.35,1e3,1,2,20,28,36,31.05
3,0.35,1e3,2,1,20,28,36,32.25
3,0.35,1e3,2,2,20,28,37,32.80
3,0.35,1e4,1,1,20,34,43,40.65
3,0.35,1e4,1,2,20,38,43,41.10
3,0.35,1e4,2,1,20,34,44,40.35
3,0.35,1e4,2,2,20,39,43,41.00
3,0.35,1e5,1,1,20,39,45,41.90
3,0.35,1e5,1,2,20,38,46,41.35
3,0.35,1e5,2,1,20,40,46,42.00
3,0.35,1e5,2,2,20,38,46,41.40
3,0.35,1e6,1,1,20,38,49,41.55
3,0.35,1e6,1,2,20,39,44,41.50
3,0.35,1e6,2,1,20,39,55,42.20
3,0.35,1e6,2,2,20,38,52,42.00
3,0.35,1e7,1,1,20,21,40,35.35
3,0.35,1e7,1,2,20,23,41,36.85
3,0.35,1e7,2,1,20,24,41,37.00
3,0.35,1e7,2,2,20,23,40,35.10
3,0.35,1e8,1,1,20,18,32,24.80
3,0.35,1e8,1,2,20,18,29,22.15
3,0.35,1e8,2,1,20,18,31,21.95
3,0.35,1e8,2,2,20,18,30,23.55
7,0.0,1.,1,1,20,21,21,21.00
7,0.0,1.,1,2,20,21,21,21.00
7,0.0,1.,2,1,20,21,21,21.00
7,0.0,1.,2,2,20,21,21,21.00
7,0.0,1e1,1,1,20,43,43,43.00
7,0.0,1e1,1,2,20,43,43,43.00
7,0.0,1e1,2,1,20,43,43,43.00
7,0.0,1e1,2,2,20,43,43,43.00
7,0.0,1e2,1,1,20,64,64,64.00
7,0.0,1e2,1,2,20,64,64,64.00
7,0.0,1e2,2,1,20,64,64,64.00
7,0.0,1e2,2,2,20,64,64,64.00
7,0.0,1e3,1,1,20,78,78,78.00
7,0.0,1e3,1,2,20,78,78,78.00
7,0.0,1e3,2,1,20,78,78,78.00
7,0.0,1e3,2,2,20,78,78,78.00
7,0.0,1e4,1,1,20,82,82,82.00
7,0.0,1e4,1,2,20,82,82,82.00
7,0.0,1e4,2,1,20,82,82,82.00
7,0.0,1e4,2,2,20,82,82,82.00
7,0.0,1e5,1,1,20,79,79,79.00
7,0.0,1e5,1,2,20,79,79,79.00
7,0.0,1e5,2,1,20,79,79,79.00
7,0.0,1e5,2,2,20,79,79,79.00
7,0.0,1e6,1,1,20,61,61,61.00
7,0.0,1e6,1,2,20,61,61,61.00
7,0.0,1e6,2,1,20,61,61,61.00
7,0.0,1e6,2,2,20,61,61,61.00
7,0.0,1e7,1,1,20,46,46,46.00
7,0.0,1e7,1,2,20,46,46,46.00
7,0.0,1e7,2,1,20,46,46,46.00
7,0.0,1e7,2,2,20,46,46,46.00
7,0.0,1e8,1,1,20,21,21,21.00
7,0.0,1e8,1,2,20,21,21,21.00
7,0.0,1e8,2,1,20,21,21,21.00
7,0.0,1e8,2,2,20,21,21,21.00
7,0.05,1.,1,1,20,20,22,21.10
7,0.05,1.,1,2,20,21,22,21.35
7,0.05,1.,2,1,20,20,22,21.10
7,0.05,1.,2,2,20,21,22,21.45
7,0.05,1e1,1,1,20,42,46,44.05
7,0.05,1e1,1,2,20,42,46,44.35
7,0.05,1e1,2,1,20,42,47,43.85
7,0.05,1e1,2,2,20,42,46,44.05
7,0.05,1e2,1,1,20,65,69,67.35
7,0.05,1e2,1,2,20,64,69,67.10
7,0.05,1e2,2,1,20,65,69,67.25
7,0.05,1e2,2,2,20,64,69,67.05
7,0.05,1e3,1,1,20,77,81,79.30
7,0.05,1e3,1,2,20,73,81,79.20
7,0.05,1e3,2,1,20,74,81,78.95
7,0.05,1e3,2,2,20,74,81,78.20
7,0.05,1e4,1,1,20,80,90,84.05
7,0.05,1e4,1,2,20,81,91,83.90
7,0.05,1e4,2,1,20,80,90,83.35
7,0.05,1e4,2,2,20,82,89,83.45
7,0.05,1e5,1,1,20,78,90,86.20
7,0.05,1e5,1,2,20,79,91,84.80
7,0.05,1e5,2,1,20,78,93,86.05
7,0.05,1e5,2,2,20,79,91,85.50
7,0.05,1e6,1,1,20,61,72,64.95
7,0.05,1e6,1,2,20,62,73,64.15
7,0.05,1e6,2,1,20,61,73,64.75
7,0.05,1e6,2,2,20,61,73,65.30
7,0.05,1e7,1,1,20,46,48,46.60
7,0.05,1e7,1,2,20,46,48,46.60
7,0.05,1e7,2,1,20,46,58,47.40
7,0.05,1e7,2,2,20,46,47,46.75
7,0.05,1e8,1,1,20,22,23,22.50
7,0.05,1e8,1,2,20,22,24,22.60
7,0.05,1e8,2,1,20,21,23,22.80
7,0.05,1e8,2,2,20,21,23,22.65
7,0.1,1.,1,1,20,20,23,21.60
7,0.1,1.,1,2,20,20,23,21.95
7,0.1,1.,2,1,20,18,24,21.70
7,0.1,1.,2,2,20,20,24,21.85
7,0.1,1e1,1,1,20,41,51,45.05
7,0.1,1e1,1,2,20,40,51,45.60
7,0.1,1e1,2,1,20,42,49,44.95
7,0.1,1e1,2,2,20,38,49,45.10
7,0.1,1e2,1,1,20,65,72,68.30
7,0.1,1e2,1,2,20,62,74,67.80
7,0.1,1e2,2,1,20,64,72,67.90
7,0.1,1e2,2,2,20,64,71,67.70
7,0.1,1e3,1,1,20,74,88,79.35
7,0.1,1e3,1,2,20,75,88,79.95
7,0.1,1e3,2,1,20,75,88,80.90
7,0.1,1e3,2,2,20,74,87,79.85
7,0.1,1e4,1,1,20,79,93,86.20
7,0.1,1e4,1,2,20,81,94,85.40
7,0.1,1e4,2,1,20,79,101,87.65
7,0.1,1e4,2,2,20,80,95,88.20
7,0.1,1e5,1,1,20,78,102,87.25
7,0.1,1e5,1,2,20,73,98,85.45
7,0.1,1e5,2,1,20,79,92,85.90
7,0.1,1e5,2,2,20,78,102,88.35
7,0.1,1e6,1,1,20,63,75,68.15
7,0.1,1e6,1,2,20,61,73,65.55
7,0.1,1e6,2,1,20,62,74,66.45
7,0.1,1e6,2,2,20,59,74,64.40
7,0.1,1e7,1,1,20,45,57,47.95
7,0.1,1e7,1,2,20,46,57,48.45
7,0.1,1e7,2,1,20,45,58,47.70
7,0.1,1e7,2,2,20,45,60,48.15
7,0.1,1e8,1,1,20,22,25,23.00
7,0.1,1e8,1,2,20,21,24,23.05
7,0.1,1e8,2,1,20,21,25,23.15
7,0.1,1e8,2,2,20,22,25,23.25
7,0.15,1.,1,1,20,20,25,22.70
7,0.15,1.,1,2,20,21,25,22.85
7,0.15,1.,2,1,20,20,26,22.55
7,0.15,1.,2,2,20,20,25,22.65
7,0.15,1e1,1,1,20,40,55,45.95
7,0.15,1e1,1,2,20,38,51,45.50
7,0.15,1e1,2,1,20,39,54,44.90
7,0.15,1e1,2,2,20,40,52,46.00
7,0.15,1e2,1,1,20,65,77,71.15
7,0.15,1e2,1,2,20,61,76,69.30
7,0.15,1e2,2,1,20,63,78,71.15
7,0.15,1e2,2,2,20,64,79,71.75
7,0.15,1e3,1,1,20,75,91,82.50
7,0.15,1e3,1,2,20,74,94,82.25
7,0.15,1e3,2,1,20,74,94,82.80
7,0.15,1e3,2,2,20,73,91,80.70
7,0.15,1e4,1,1,20,79,104,92.15
7,0.15,1e4,1,2,20,79,96,89.35
7,0.15,1e4,2,1,20,72,105,90.95
7,0.15,1e4,2,2,20,77,107,91.10
7,0.15,1e5,1,1,20,79,110,88.80
7,0.15,1e5,1,2,20,77,104,88.65
7,0.15,1e5,2,1,20,77,106,89.20
7,0.15,1e5,2,2,20,76,106,89.80
7,0.15,1e6,1,1,20,62,77,67.00
7,0.15,1e6,1,2,20,59,73,66.95
7,0.15,1e6,2,1,20,62,76,68.80
7,0.15,1e6,2,2,20,64,77,68.90
7,0.15,1e7,1,1,20,45,59,49.50
7,0.15,1e7,1,2,20,45,65,50.15
7,0.15,1e7,2,1,20,45,60,49.10
7,0.15,1e7,2,2,20,46,61,49.90
7,0.15,1e8,1,1,20,20,26,23.80
7,0.15,1e8,1,2,20,22,27,23.80
7,0.15,1e8,2,1,20,21,26,23.35
7,0.15,1e8,2,2,20,21,37,24.45
7,0.2,1.,1,1,20,21,28,24.05
7,0.2,1.,1,2,20,19,27,23.35
7,0.2,1.,2,1,20,20,27,24.05
7,0.2,1.,2,2,20,21,27,24.05
7,0.2,1e1,1,1,20,38,54,46.30
7,0.2,1e1,1,2,20,38,57,47.25
7,0.2,1e1,2,1,20,35,54,44.90
7,0.2,1e1,2,2,20,38,52,46.70
7,0.2,1e2,1,1,20,60,78,71.85
7,0.2,1e2,1,2,20,62,79,71.65
7,0.2,1e2,2,1,20,67,78,73.15
7,0.2,1e2,2,2,20,66,83,72.10
7,0.2,1e3,1,1,20,76,102,88.15
7,0.2,1e3,1,2,20,73,99,86.50
7,0.2,1e3,2,1,20,76,109,86.60
7,0.2,1e3,2,2,20,75,100,87.15
7,0.2,1e4,1,1,20,80,111,93.15
7,0.2,1e4,1,2,20,76,111,93.00
7,0.2,1e4,2,1,20,80,108,92.90
7,0.2,1e4,2,2,20,77,112,95.40
7,0.2,1e5,1,1,20,74,122,96.60
7,0.2,1e5,1,2,20,73,116,92.60
7,0.2,1e5,2,1,20,76,118,96.45
7,0.2,1e5,2,2,20,74,113,88.95
7,0.2,1e6,1,1,20,63,71,66.95
7,0.2,1e6,1,2,20,60,80,68.20
7,0.2,1e6,2,1,20,59,77,69.25
7,0.2,1e6,2,2,20,62,85,70.30
7,0.2,1e7,1,1,20,46,62,53.25
7,0.2,1e7,1,2,20,44,61,51.40
7,0.2,1e7,2,1,20,48,64,54.45
7,0.2,1e7,2,2,20,46,63,52.90
7,0.2,1e8,1,1,20,21,38,25.20
7,0.2,1e8,1,2,20,21,44,26.40
7,0.2,1e8,2,1,20,20,40,25.35
7,0.2,1e8,2,2,20,22,37,25.05
7,0.25,1.,1,1,20,21,30,24.35
7,0.25,1.,1,2,20,21,29,25.45
7,0.25,1.,2,1,20,19,30,24.50
7,0.25,1.,2,2,20,22,30,25.70
7,0.25,1e1,1,1,20,35,62,47.90
7,0.25,1e1,1,2,20,40,59,49.20
7,0.25,1e1,2,1,20,35,59,46.55
7,0.25,1e1,2,2,20,40,64,48.80
7,0.25,1e2,1,1,20,62,86,73.45
7,0.25,1e2,1,2,20,67,88,75.25
7,0.25,1e2,2,1,20,64,85,72.45
7,0.25,1e2,2,2,20,60,92,74.75
7,0.25,1e3,1,1,20,79,106,93.90
7,0.25,1e3,1,2,20,79,119,92.20
7,0.25,1e3,2,1,20,74,112,89.20
7,0.25,1e3,2,2,20,75,114,88.40
7,0.25,1e4,1,1,20,86,123,100.50
7,0.25,1e4,1,2,20,78,124,97.85
7,0.25,1e4,2,1,20,84,124,97.15
7,0.25,1e4,2,2,20,84,125,98.90
7,0.25,1e5,1,1,20,71,135,96.45
7,0.25,1e5,1,2,20,76,128,102.20
7,0.25,1e5,2,1,20,71,128,95.65
7,0.25,1e5,2,2,20,71,113,92.85
7,0.25,1e6,1,1,20,64,97,74.70
7,0.25,1e6,1,2,20,65,82,72.40
7,0.25,1e6,2,1,20,64,91,72.95
7,0.25,1e6,2,2,20,63,89,74.25
7,0.25,1e7,1,1,20,46,66,53.70
7,0.25,1e7,1,2,20,45,69,52.95
7,0.25,1e7,2,1,20,44,66,54.00
7,0.25,1e7,2,2,20,45,62,54.90
7,0.25,1e8,1,1,20,20,48,28.70
7,0.25,1e8,1,2,20,21,42,26.15
7,0.25,1e8,2,1,20,20,44,27.05
7,0.25,1e8,2,2,20,23,45,27.80
7,0.3,1.,1,1,20,20,31,26.00
7,0.3,1.,1,2,20,22,34,27.60
7,0.3,1.,2,1,20,19,35,26.10
7,0.3,1.,2,2,20,22,36,27.25
7,0.3,1e1,1,1,20,34,66,50.20
7,0.3,1e1,1,2,20,37,74,52.60
7,0.3,1e1,2,1,20,36,70,49.35
7,0.3,1e1,2,2,20,36,67,47.60
7,0.3,1e2,1,1,20,64,115,78.60
7,0.3,1e2,1,2,20,69,89,77.85
7,0.3,1e2,2,1,20,63,107,77.85
7,0.3,1e2,2,2,20,63,95,78.45
7,0.3,1e3,1,1,11,80,9999,1002.45
7,0.3,1e3,1,2,20,76,118,93.15
7,0.3,1e3,2,1,20,68,126,94.35
7,0.3,1e3,2,2,20,71,129,94.70
7,0.3,1e4,1,1,3,83,126,105.33
7,0.3,1e4,1,2,20,80,148,112.65
7,0.3,1e4,2,1,20,80,143,109.10
7,0.3,1e4,2,2,20,79,134,106.75
7,0.3,1e5,1,1,20,75,143,106.25
7,0.3,1e5,1,2,20,79,148,109.25
7,0.3,1e5,2,1,20,71,126,103.50
7,0.3,1e5,2,2,20,78,143,107.30
7,0.35,1.,1,1,20,27,45,32.95
7,0.35,1.,1,2,20,28,41,33.90
7,0.35,1.,2,1,20,25,48,33.40
7,0.35,1.,2,2,20,25,50,34.90
7,0.35,1e1,1,1,20,38,75,55.85
7,0.35,1e1,1,2,20,48,101,64.25
7,0.35,1e1,2,1,20,44,72,61.05
7,0.35,1e1,2,2,20,40,82,60.25
7,0.35,1e2,1,1,20,82,143,103.45
7,0.35,1e2,1,2,20,83,149,109.10
7,0.35,1e2,2,1,14,98,144,115.79
7,0.35,1e2,2,2,20,75,139,107.20


==> results/struct_3d_SRichardson/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,23,23,23.00
2,0.0,1.,1,2,20,18,18,18.00
2,0.0,1.,2,1,20,23,23,23.00
2,0.0,1.,2,2,20,18,18,18.00
2,0.0,1e1,1,1,20,25,25,25.00
2,0.0,1e1,1,2,20,21,21,21.00
2,0.0,1e1,2,1,20,25,25,25.00
2,0.0,1e1,2,2,20,21,21,21.00
2,0.0,1e2,1,1,20,25,25,25.00
2,0.0,1e2,1,2,20,21,21,21.00
2,0.0,1e2,2,1,20,25,25,25.00
2,0.0,1e2,2,2,20,21,21,21.00
2,0.0,1e3,1,1,20,24,24,24.00
2,0.0,1e3,1,2,20,20,20,20.00
2,0.0,1e3,2,1,20,24,24,24.00
2,0.0,1e3,2,2,20,20,20,20.00
2,0.0,1e4,1,1,20,24,24,24.00
2,0.0,1e4,1,2,20,19,19,19.00
2,0.0,1e4,2,1,20,24,24,24.00
2,0.0,1e4,2,2,20,19,19,19.00
2,0.0,1e5,1,1,20,22,22,22.00
2,0.0,1e5,1,2,20,18,18,18.00
2,0.0,1e5,2,1,20,22,22,22.00
2,0.0,1e5,2,2,20,18,18,18.00
2,0.0,1e6,1,1,20,22,22,22.00
2,0.0,1e6,1,2,20,16,16,16.00
2,0.0,1e6,2,1,20,22,22,22.00
2,0.0,1e6,2,2,20,16,16,16.00
2,0.0,1e7,1,1,20,20,20,20.00
2,0.0,1e7,1,2,20,16,16,16.00
2,0.0,1e7,2,1,20,20,20,20.00
2,0.0,1e7,2,2,20,16,16,16.00
2,0.0,1e8,1,1,20,20,20,20.00
2,0.0,1e8,1,2,20,15,15,15.00
2,0.0,1e8,2,1,20,20,20,20.00
2,0.0,1e8,2,2,20,15,15,15.00
2,0.05,1.,1,1,20,23,25,23.60
2,0.05,1.,1,2,20,19,19,19.00
2,0.05,1.,2,1,20,23,25,23.95
2,0.05,1.,2,2,20,19,20,19.05
2,0.05,1e1,1,1,20,25,27,26.55
2,0.05,1e1,1,2,20,21,22,21.15
2,0.05,1e1,2,1,20,25,27,26.00
2,0.05,1e1,2,2,20,20,22,21.00
2,0.05,1e2,1,1,20,26,28,26.90
2,0.05,1e2,1,2,20,20,22,21.15
2,0.05,1e2,2,1,20,26,28,26.85
2,0.05,1e2,2,2,20,20,22,21.20
2,0.05,1e3,1,1,20,25,26,25.45
2,0.05,1e3,1,2,20,20,22,20.95
2,0.05,1e3,2,1,20,25,27,25.65
2,0.05,1e3,2,2,20,20,22,20.95
2,0.05,1e4,1,1,20,24,25,24.90
2,0.05,1e4,1,2,20,19,21,19.85
2,0.05,1e4,2,1,20,24,25,24.75
2,0.05,1e4,2,2,20,19,21,20.00
2,0.05,1e5,1,1,20,23,25,24.10
2,0.05,1e5,1,2,20,18,19,18.65
2,0.05,1e5,2,1,20,23,25,24.15
2,0.05,1e5,2,2,20,18,19,18.40
2,0.05,1e6,1,1,20,22,24,22.55
2,0.05,1e6,1,2,20,17,18,17.75
2,0.05,1e6,2,1,20,22,24,22.60
2,0.05,1e6,2,2,20,16,18,17.65
2,0.05,1e7,1,1,20,20,22,21.60
2,0.05,1e7,1,2,20,16,17,16.05
2,0.05,1e7,2,1,20,20,22,21.45
2,0.05,1e7,2,2,20,15,17,16.10
2,0.05,1e8,1,1,20,19,20,19.80
2,0.05,1e8,1,2,20,15,16,15.25
2,0.05,1e8,2,1,20,19,20,19.90
2,0.05,1e8,2,2,20,15,17,15.50
2,0.1,1.,1,1,20,24,26,25.15
2,0.1,1.,1,2,20,19,22,20.00
2,0.1,1.,2,1,20,24,26,25.20
2,0.1,1.,2,2,20,19,21,19.65
2,0.1,1e1,1,1,20,26,28,27.15
2,0.1,1e1,1,2,20,20,22,21.40
2,0.1,1e1,2,1,20,27,28,27.55
2,0.1,1e1,2,2,20,21,22,21.45
2,0.1,1e2,1,1,20,27,29,27.50
2,0.1,1e2,1,2,20,21,25,22.35
2,0.1,1e2,2,1,20,26,29,27.60
2,0.1,1e2,2,2,20,21,24,22.10
2,0.1,1e3,1,1,20,25,28,26.65
2,0.1,1e3,1,2,20,20,22,21.15
2,0.1,1e3,2,1,20,25,28,26.60
2,0.1,1e3,2,2,20,20,22,21.15
2,0.1,1e4,1,1,20,25,26,25.35
2,0.1,1e4,1,2,20,19,22,20.45
2,0.1,1e4,2,1,20,25,27,25.60
2,0.1,1e4,2,2,20,20,21,20.30
2,0.1,1e5,1,1,20,24,26,24.50
2,0.1,1e5,1,2,20,18,20,18.80
2,0.1,1e5,2,1,20,23,26,24.60
2,0.1,1e5,2,2,20,18,20,18.75
2,0.1,1e6,1,1,20,22,25,23.30
2,0.1,1e6,1,2,20,17,19,18.05
2,0.1,1e6,2,1,20,22,25,23.40
2,0.1,1e6,2,2,20,17,19,18.30
2,0.1,1e7,1,1,20,21,23,22.10
2,0.1,1e7,1,2,20,16,19,16.85
2,0.1,1e7,2,1,20,21,23,21.80
2,0.1,1e7,2,2,20,16,19,17.15
2,0.1,1e8,1,1,20,19,22,20.15
2,0.1,1e8,1,2,20,15,17,16.00
2,0.1,1e8,2,1,20,19,21,20.10
2,0.1,1e8,2,2,20,15,17,15.85
2,0.15,1.,1,1,20,25,27,26.05
2,0.15,1.,1,2,20,19,23,21.20
2,0.15,1.,2,1,20,25,27,26.10
2,0.15,1.,2,2,20,19,22,21.20
2,0.15,1e1,1,1,20,27,30,28.10
2,0.15,1e1,1,2,20,21,25,22.65
2,0.15,1e1,2,1,20,26,30,28.25
2,0.15,1e1,2,2,20,21,24,22.60
2,0.15,1e2,1,1,20,27,30,28.20
2,0.15,1e2,1,2,20,22,25,23.05
2,0.15,1e2,2,1,20,27,29,28.45
2,0.15,1e2,2,2,20,21,25,23.20
2,0.15,1e3,1,1,20,26,29,27.35
2,0.15,1e3,1,2,20,21,25,22.25
2,0.15,1e3,2,1,20,26,30,27.55
2,0.15,1e3,2,2,20,21,24,22.10
2,0.15,1e4,1,1,20,25,29,26.35
2,0.15,1e4,1,2,20,19,22,21.00
2,0.15,1e4,2,1,20,25,28,26.50
2,0.15,1e4,2,2,20,20,23,21.10
2,0.15,1e5,1,1,20,24,27,25.10
2,0.15,1e5,1,2,20,18,22,20.00
2,0.15,1e5,2,1,20,24,27,25.30
2,0.15,1e5,2,2,20,19,22,19.80
2,0.15,1e6,1,1,20,23,26,24.20
2,0.15,1e6,1,2,20,17,22,18.75
2,0.15,1e6,2,1,20,23,26,24.30
2,0.15,1e6,2,2,20,17,22,18.50
2,0.15,1e7,1,1,20,21,24,22.55
2,0.15,1e7,1,2,20,16,20,17.75
2,0.15,1e7,2,1,20,22,25,22.70
2,0.15,1e7,2,2,20,16,19,17.80
2,0.15,1e8,1,1,20,20,23,21.05
2,0.15,1e8,1,2,20,15,18,16.70
2,0.15,1e8,2,1,20,19,23,20.95
2,0.15,1e8,2,2,20,15,19,16.40
2,0.2,1.,1,1,20,26,30,27.25
2,0.2,1.,1,2,20,21,25,22.45
2,0.2,1.,2,1,20,26,29,27.60
2,0.2,1.,2,2,20,21,25,22.50
2,0.2,1e1,1,1,20,27,33,29.90
2,0.2,1e1,1,2,20,23,27,24.30
2,0.2,1e1,2,1,20,28,33,29.50
2,0.2,1e1,2,2,20,21,26,23.45
2,0.2,1e2,1,1,20,29,33,30.15
2,0.2,1e2,1,2,20,22,25,23.70
2,0.2,1e2,2,1,20,27,33,29.65
2,0.2,1e2,2,2,20,22,26,23.50
2,0.2,1e3,1,1,20,26,31,28.30
2,0.2,1e3,1,2,20,22,26,23.00
2,0.2,1e3,2,1,20,27,30,28.45
2,0.2,1e3,2,2,20,21,26,23.00
2,0.2,1e4,1,1,20,25,30,27.50
2,0.2,1e4,1,2,20,20,25,21.95
2,0.2,1e4,2,1,20,25,29,27.60
2,0.2,1e4,2,2,20,21,25,22.35
2,0.2,1e5,1,1,20,25,29,26.40
2,0.2,1e5,1,2,20,19,23,20.95
2,0.2,1e5,2,1,20,25,29,26.55
2,0.2,1e5,2,2,20,19,24,21.40
2,0.2,1e6,1,1,20,24,26,25.05
2,0.2,1e6,1,2,20,18,23,19.75
2,0.2,1e6,2,1,20,23,27,25.05
2,0.2,1e6,2,2,20,18,22,19.55
2,0.2,1e7,1,1,20,22,25,23.30
2,0.2,1e7,1,2,20,17,22,18.20
2,0.2,1e7,2,1,20,22,26,23.65
2,0.2,1e7,2,2,20,17,21,18.65
2,0.2,1e8,1,1,20,20,23,21.75
2,0.2,1e8,1,2,20,16,19,17.00
2,0.2,1e8,2,1,20,21,24,22.35
2,0.2,1e8,2,2,20,16,20,17.90
2,0.25,1.,1,1,20,28,30,29.15
2,0.25,1.,1,2,20,21,25,22.85
2,0.25,1.,2,1,20,28,32,29.45
2,0.25,1.,2,2,20,21,26,23.20
2,0.25,1e1,1,1,20,29,33,31.05
2,0.25,1e1,1,2,20,23,26,24.40
2,0.25,1e1,2,1,20,30,33,31.05
2,0.25,1e1,2,2,20,22,28,24.95
2,0.25,1e2,1,1,20,29,34,30.80
2,0.25,1e2,1,2,20,22,28,25.00
2,0.25,1e2,2,1,20,29,35,31.20
2,0.25,1e2,2,2,20,22,27,24.40
2,0.25,1e3,1,1,20,28,32,29.70
2,0.25,1e3,1,2,20,22,26,24.00
2,0.25,1e3,2,1,20,28,32,30.05
2,0.25,1e3,2,2,20,22,27,24.45
2,0.25,1e4,1,1,20,27,31,28.75
2,0.25,1e4,1,2,20,21,25,22.45
2,0.25,1e4,2,1,20,26,32,29.00
2,0.25,1e4,2,2,20,21,25,22.65
2,0.25,1e5,1,1,20,25,30,27.60
2,0.25,1e5,1,2,20,20,26,21.85
2,0.25,1e5,2,1,20,26,30,27.40
2,0.25,1e5,2,2,20,20,25,22.10
2,0.25,1e6,1,1,20,24,29,26.10
2,0.25,1e6,1,2,20,18,23,21.00
2,0.25,1e6,2,1,20,24,28,26.30
2,0.25,1e6,2,2,20,19,24,20.50
2,0.25,1e7,1,1,20,23,28,25.05
2,0.25,1e7,1,2,20,17,24,19.40
2,0.25,1e7,2,1,20,22,27,24.30
2,0.25,1e7,2,2,20,18,22,19.35
2,0.25,1e8,1,1,20,22,27,23.75
2,0.25,1e8,1,2,20,16,20,18.30
2,0.25,1e8,2,1,20,21,25,22.65
2,0.25,1e8,2,2,20,17,21,18.55
2,0.3,1.,1,1,20,26,37,30.75
2,0.3,1.,1,2,20,22,27,24.30
2,0.3,1.,2,1,20,27,33,31.05
2,0.3,1.,2,2,20,23,27,25.05
2,0.3,1e1,1,1,20,30,37,32.60
2,0.3,1e1,1,2,20,24,30,26.20
2,0.3,1e1,2,1,20,30,35,32.50
2,0.3,1e1,2,2,20,24,29,26.70
2,0.3,1e2,1,1,20,29,35,32.10
2,0.3,1e2,1,2,20,23,30,25.95
2,0.3,1e2,2,1,20,29,35,31.65
2,0.3,1e2,2,2,20,24,30,26.35
2,0.3,1e3,1,1,20,29,34,31.50
2,0.3,1e3,1,2,20,23,26,24.95
2,0.3,1e3,2,1,20,29,36,31.60
2,0.3,1e3,2,2,20,23,29,25.70
2,0.3,1e4,1,1,20,27,36,30.20
2,0.3,1e4,1,2,20,22,27,24.65
2,0.3,1e4,2,1,20,27,32,29.75
2,0.3,1e4,2,2,20,22,30,24.50
2,0.3,1e5,1,1,20,26,33,28.30
2,0.3,1e5,1,2,20,20,28,23.00
2,0.3,1e5,2,1,20,25,33,28.15
2,0.3,1e5,2,2,20,20,24,22.50
2,0.3,1e6,1,1,20,26,30,27.45
2,0.3,1e6,1,2,20,19,26,21.65
2,0.3,1e6,2,1,20,25,30,27.95
2,0.3,1e6,2,2,20,18,23,21.10
2,0.3,1e7,1,1,20,24,28,25.75
2,0.3,1e7,1,2,20,18,23,20.50
2,0.3,1e7,2,1,20,23,27,25.75
2,0.3,1e7,2,2,20,19,23,20.50
2,0.3,1e8,1,1,20,22,29,24.40
2,0.3,1e8,1,2,20,18,22,19.20
2,0.3,1e8,2,1,20,22,26,24.25
2,0.3,1e8,2,2,20,17,23,19.85
3,0.0,1.,1,1,20,36,36,36.00
3,0.0,1.,1,2,20,28,28,28.00
3,0.0,1.,2,1,20,36,36,36.00
3,0.0,1.,2,2,20,28,28,28.00
3,0.0,1e1,1,1,20,41,41,41.00
3,0.0,1e1,1,2,20,32,32,32.00
3,0.0,1e1,2,1,20,41,41,41.00
3,0.0,1e1,2,2,20,32,32,32.00
3,0.0,1e2,1,1,20,41,41,41.00
3,0.0,1e2,1,2,20,32,32,32.00
3,0.0,1e2,2,1,20,41,41,41.00
3,0.0,1e2,2,2,20,32,32,32.00
3,0.0,1e3,1,1,20,40,40,40.00
3,0.0,1e3,1,2,20,30,30,30.00
3,0.0,1e3,2,1,20,40,40,40.00
3,0.0,1e3,2,2,20,30,30,30.00
3,0.0,1e4,1,1,20,38,38,38.00
3,0.0,1e4,1,2,20,29,29,29.00
3,0.0,1e4,2,1,20,38,38,38.00
3,0.0,1e4,2,2,20,29,29,29.00
3,0.0,1e5,1,1,20,36,36,36.00
3,0.0,1e5,1,2,20,27,27,27.00
3,0.0,1e5,2,1,20,36,36,36.00
3,0.0,1e5,2,2,20,27,27,27.00
3,0.0,1e6,1,1,20,33,33,33.00
3,0.0,1e6,1,2,20,25,25,25.00
3,0.0,1e6,2,1,20,33,33,33.00
3,0.0,1e6,2,2,20,25,25,25.00
3,0.0,1e7,1,1,20,31,31,31.00
3,0.0,1e7,1,2,20,23,23,23.00
3,0.0,1e7,2,1,20,31,31,31.00
3,0.0,1e7,2,2,20,23,23,23.00
3,0.0,1e8,1,1,20,29,29,29.00
3,0.0,1e8,1,2,20,23,23,23.00
3,0.0,1e8,2,1,20,29,29,29.00
3,0.0,1e8,2,2,20,23,23,23.00
3,0.05,1.,1,1,20,37,39,38.55
3,0.05,1.,1,2,20,29,29,29.00
3,0.05,1.,2,1,20,37,41,38.60
3,0.05,1.,2,2,20,28,29,28.95
3,0.05,1e1,1,1,20,41,44,42.40
3,0.05,1e1,1,2,20,32,34,32.90
3,0.05,1e1,2,1,20,41,44,42.80
3,0.05,1e1,2,2,20,32,34,32.65
3,0.05,1e2,1,1,20,42,44,43.15
3,0.05,1e2,1,2,20,32,34,33.15
3,0.05,1e2,2,1,20,42,44,42.95
3,0.05,1e2,2,2,20,32,34,33.45
3,0.05,1e3,1,1,20,40,44,41.90
3,0.05,1e3,1,2,20,31,33,32.40
3,0.05,1e3,2,1,20,40,44,42.05
3,0.05,1e3,2,2,20,31,34,32.20
3,0.05,1e4,1,1,20,39,41,39.90
3,0.05,1e4,1,2,20,30,31,30.65
3,0.05,1e4,2,1,20,38,41,39.75
3,0.05,1e4,2,2,20,30,31,30.70
3,0.05,1e5,1,1,20,37,39,38.25
3,0.05,1e5,1,2,20,27,30,28.80
3,0.05,1e5,2,1,20,37,39,38.30
3,0.05,1e5,2,2,20,28,31,28.75
3,0.05,1e6,1,1,20,34,37,35.85
3,0.05,1e6,1,2,20,25,28,26.85
3,0.05,1e6,2,1,20,35,37,35.75
3,0.05,1e6,2,2,20,25,28,27.10
3,0.05,1e7,1,1,20,32,34,33.30
3,0.05,1e7,1,2,20,23,26,25.10
3,0.05,1e7,2,1,20,32,35,33.45
3,0.05,1e7,2,2,20,24,26,25.45
3,0.05,1e8,1,1,20,30,32,31.25
3,0.05,1e8,1,2,20,23,25,24.10
3,0.05,1e8,2,1,20,29,32,30.95
3,0.05,1e8,2,2,20,23,25,24.50
3,0.1,1.,1,1,20,39,42,40.60
3,0.1,1.,1,2,20,29,32,30.90
3,0.1,1.,2,1,20,39,42,40.10
3,0.1,1.,2,2,20,30,33,31.25
3,0.1,1e1,1,1,20,43,47,43.95
3,0.1,1e1,1,2,20,32,35,33.25
3,0.1,1e1,2,1,20,42,46,43.60
3,0.1,1e1,2,2,20,32,36,33.65
3,0.1,1e2,1,1,20,43,47,45.10
3,0.1,1e2,1,2,20,32,37,34.10
3,0.1,1e2,2,1,20,42,47,44.90
3,0.1,1e2,2,2,20,32,37,34.35
3,0.1,1e3,1,1,20,42,47,43.50
3,0.1,1e3,1,2,20,32,35,33.20
3,0.1,1e3,2,1,20,42,46,43.55
3,0.1,1e3,2,2,20,32,34,33.30
3,0.1,1e4,1,1,20,39,44,41.60
3,0.1,1e4,1,2,20,30,34,32.05
3,0.1,1e4,2,1,20,39,44,41.30
3,0.1,1e4,2,2,20,30,34,32.10
3,0.1,1e5,1,1,20,37,43,39.70
3,0.1,1e5,1,2,20,28,32,29.90
3,0.1,1e5,2,1,20,36,42,39.30
3,0.1,1e5,2,2,20,29,32,30.40
3,0.1,1e6,1,1,20,36,39,37.10
3,0.1,1e6,1,2,20,26,29,28.10
3,0.1,1e6,2,1,20,35,40,37.75
3,0.1,1e6,2,2,20,26,30,28.00
3,0.1,1e7,1,1,20,33,37,34.60
3,0.1,1e7,1,2,20,25,27,25.95
3,0.1,1e7,2,1,20,32,36,34.35
3,0.1,1e7,2,2,20,25,28,26.00
3,0.1,1e8,1,1,20,31,34,32.45
3,0.1,1e8,1,2,20,23,26,24.70
3,0.1,1e8,2,1,20,31,35,32.85
3,0.1,1e8,2,2,20,23,26,25.00
3,0.15,1.,1,1,20,41,45,42.60
3,0.15,1.,1,2,20,30,34,32.55
3,0.15,1.,2,1,20,40,45,42.80
3,0.15,1.,2,2,20,31,35,32.50
3,0.15,1e1,1,1,20,44,48,46.15
3,0.15,1e1,1,2,20,33,40,36.05
3,0.15,1e1,2,1,20,45,51,46.80
3,0.15,1e1,2,2,20,33,38,35.35
3,0.15,1e2,1,1,20,44,52,46.85
3,0.15,1e2,1,2,20,34,38,36.05
3,0.15,1e2,2,1,20,44,53,47.15
3,0.15,1e2,2,2,20,34,38,36.40
3,0.15,1e3,1,1,20,42,49,44.85
3,0.15,1e3,1,2,20,33,37,34.80
3,0.15,1e3,2,1,20,42,48,44.25
3,0.15,1e3,2,2,20,33,37,35.05
3,0.15,1e4,1,1,20,40,47,43.40
3,0.15,1e4,1,2,20,31,36,33.20
3,0.15,1e4,2,1,20,42,47,43.65
3,0.15,1e4,2,2,20,31,36,33.25
3,0.15,1e5,1,1,20,37,46,41.40
3,0.15,1e5,1,2,20,30,33,31.15
3,0.15,1e5,2,1,20,38,43,40.40
3,0.15,1e5,2,2,20,29,35,31.60
3,0.15,1e6,1,1,20,36,41,38.25
3,0.15,1e6,1,2,20,27,33,30.25
3,0.15,1e6,2,1,20,36,43,38.95
3,0.15,1e6,2,2,20,28,32,29.70
3,0.15,1e7,1,1,20,33,38,35.90
3,0.15,1e7,1,2,20,26,29,27.65
3,0.15,1e7,2,1,20,33,38,35.85
3,0.15,1e7,2,2,20,25,29,27.55
3,0.15,1e8,1,1,20,32,38,33.95
3,0.15,1e8,1,2,20,25,28,26.25
3,0.15,1e8,2,1,20,31,39,34.10
3,0.15,1e8,2,2,20,24,29,25.85
3,0.2,1.,1,1,20,42,47,44.60
3,0.2,1.,1,2,20,32,37,34.50
3,0.2,1.,2,1,20,42,48,44.80
3,0.2,1.,2,2,20,32,37,34.20
3,0.2,1e1,1,1,20,45,52,48.65
3,0.2,1e1,1,2,20,35,40,37.00
3,0.2,1e1,2,1,20,45,54,48.40
3,0.2,1e1,2,2,20,35,41,37.50
3,0.2,1e2,1,1,20,46,54,49.05
3,0.2,1e2,1,2,20,35,42,37.70
3,0.2,1e2,2,1,20,46,53,49.60
3,0.2,1e2,2,2,20,36,41,38.05
3,0.2,1e3,1,1,20,45,54,47.50
3,0.2,1e3,1,2,20,33,43,36.70
3,0.2,1e3,2,1,20,44,55,47.75
3,0.2,1e3,2,2,20,33,39,36.45
3,0.2,1e4,1,1,20,43,49,44.90
3,0.2,1e4,1,2,20,32,40,35.05
3,0.2,1e4,2,1,20,43,48,44.65
3,0.2,1e4,2,2,20,33,38,34.90
3,0.2,1e5,1,1,20,39,47,43.05
3,0.2,1e5,1,2,20,31,35,32.85
3,0.2,1e5,2,1,20,40,49,43.65
3,0.2,1e5,2,2,20,30,36,32.95
3,0.2,1e6,1,1,20,37,44,40.75
3,0.2,1e6,1,2,20,30,35,31.60
3,0.2,1e6,2,1,20,37,45,40.20
3,0.2,1e6,2,2,20,30,37,32.00
3,0.2,1e7,1,1,20,35,41,37.60
3,0.2,1e7,1,2,20,27,32,29.25
3,0.2,1e7,2,1,20,36,42,38.90
3,0.2,1e7,2,2,20,27,33,29.35
3,0.2,1e8,1,1,20,33,42,35.95
3,0.2,1e8,1,2,20,25,31,27.75
3,0.2,1e8,2,1,20,35,39,36.60
3,0.2,1e8,2,2,20,25,30,27.10
3,0.25,1.,1,1,20,44,54,47.50
3,0.25,1.,1,2,20,32,41,36.30
3,0.25,1.,2,1,20,43,51,47.70
3,0.25,1.,2,2,20,33,40,36.75
3,0.25,1e1,1,1,20,47,58,51.60
3,0.25,1e1,1,2,20,37,44,39.85
3,0.25,1e1,2,1,20,49,62,52.85
3,0.25,1e1,2,2,20,36,44,39.25
3,0.25,1e2,1,1,20,48,62,52.70
3,0.25,1e2,1,2,20,36,43,39.85
3,0.25,1e2,2,1,20,48,61,52.50
3,0.25,1e2,2,2,20,36,43,39.40
3,0.25,1e3,1,1,20,47,60,50.65
3,0.25,1e3,1,2,20,36,45,38.95
3,0.25,1e3,2,1,20,45,56,50.30
3,0.25,1e3,2,2,20,34,44,38.25
3,0.25,1e4,1,1,20,45,56,47.70
3,0.25,1e4,1,2,20,33,44,36.90
3,0.25,1e4,2,1,20,44,51,47.55
3,0.25,1e4,2,2,20,34,39,36.85
3,0.25,1e5,1,1,20,42,50,45.30
3,0.25,1e5,1,2,20,32,40,35.45
3,0.25,1e5,2,1,20,40,52,45.40
3,0.25,1e5,2,2,20,32,39,35.00
3,0.25,1e6,1,1,20,39,50,43.35
3,0.25,1e6,1,2,20,31,37,32.95
3,0.25,1e6,2,1,20,40,47,43.80
3,0.25,1e6,2,2,20,31,37,33.45
3,0.25,1e7,1,1,20,36,45,40.10
3,0.25,1e7,1,2,20,28,35,31.60
3,0.25,1e7,2,1,20,37,46,40.80
3,0.25,1e7,2,2,20,28,33,30.60
3,0.25,1e8,1,1,20,35,43,38.90
3,0.25,1e8,1,2,20,26,37,29.40
3,0.25,1e8,2,1,20,35,41,38.10
3,0.25,1e8,2,2,20,27,33,29.40
3,0.3,1.,1,1,20,46,58,50.80
3,0.3,1.,1,2,20,34,44,39.65
3,0.3,1.,2,1,20,47,57,51.85
3,0.3,1.,2,2,20,34,42,37.95
3,0.3,1e1,1,1,20,49,62,55.20
3,0.3,1e1,1,2,20,39,47,43.05
3,0.3,1e1,2,1,20,51,60,55.35
3,0.3,1e1,2,2,20,40,52,43.20
3,0.3,1e2,1,1,20,50,64,55.60
3,0.3,1e2,1,2,20,40,46,42.95
3,0.3,1e2,2,1,20,49,58,54.75
3,0.3,1e2,2,2,20,38,45,41.50
3,0.3,1e3,1,1,20,45,58,52.50
3,0.3,1e3,1,2,20,36,46,41.05
3,0.3,1e3,2,1,20,48,67,53.75
3,0.3,1e3,2,2,20,37,48,39.95
3,0.3,1e4,1,1,20,44,56,51.10
3,0.3,1e4,1,2,20,35,43,38.65
3,0.3,1e4,2,1,20,42,55,49.75
3,0.3,1e4,2,2,20,36,50,39.60
3,0.3,1e5,1,1,20,43,55,48.65
3,0.3,1e5,1,2,20,32,41,37.25
3,0.3,1e5,2,1,20,42,57,49.85
3,0.3,1e5,2,2,20,33,41,37.55
3,0.3,1e6,1,1,20,40,50,45.00
3,0.3,1e6,1,2,20,32,42,35.80
3,0.3,1e6,2,1,20,40,58,46.95
3,0.3,1e6,2,2,20,32,39,35.55
3,0.3,1e7,1,1,20,37,48,42.80
3,0.3,1e7,1,2,20,31,41,34.50
3,0.3,1e7,2,1,20,40,50,43.50
3,0.3,1e7,2,2,20,30,39,33.60
3,0.3,1e8,1,1,20,36,45,40.95
3,0.3,1e8,1,2,20,28,35,31.30
3,0.3,1e8,2,1,20,37,45,40.35
3,0.3,1e8,2,2,20,29,35,31.45
7,0.0,1.,1,1,20,49,49,49.00
7,0.0,1.,1,2,20,37,37,37.00
7,0.0,1.,2,1,20,49,49,49.00
7,0.0,1.,2,2,20,37,37,37.00
7,0.0,1e1,1,1,20,56,56,56.00
7,0.0,1e1,1,2,20,41,41,41.00
7,0.0,1e1,2,1,20,56,56,56.00
7,0.0,1e1,2,2,20,41,41,41.00
7,0.0,1e2,1,1,20,56,56,56.00
7,0.0,1e2,1,2,20,43,43,43.00
7,0.0,1e2,2,1,20,56,56,56.00
7,0.0,1e2,2,2,20,43,43,43.00
7,0.0,1e3,1,1,20,53,53,53.00
7,0.0,1e3,1,2,20,40,40,40.00
7,0.0,1e3,2,1,20,53,53,53.00
7,0.0,1e3,2,2,20,40,40,40.00
7,0.0,1e4,1,1,20,51,51,51.00
7,0.0,1e4,1,2,20,38,38,38.00
7,0.0,1e4,2,1,20,51,51,51.00
7,0.0,1e4,2,2,20,38,38,38.00
7,0.0,1e5,1,1,20,48,48,48.00
7,0.0,1e5,1,2,20,37,37,37.00
7,0.0,1e5,2,1,20,48,48,48.00
7,0.0,1e5,2,2,20,37,37,37.00
7,0.0,1e6,1,1,20,47,47,47.00
7,0.0,1e6,1,2,20,35,35,35.00
7,0.0,1e6,2,1,20,47,47,47.00
7,0.0,1e6,2,2,20,35,35,35.00
7,0.0,1e7,1,1,20,45,45,45.00
7,0.0,1e7,1,2,20,34,34,34.00
7,0.0,1e7,2,1,20,45,45,45.00
7,0.0,1e7,2,2,20,34,34,34.00
7,0.0,1e8,1,1,20,45,45,45.00
7,0.0,1e8,1,2,20,32,32,32.00
7,0.0,1e8,2,1,20,45,45,45.00
7,0.0,1e8,2,2,20,32,32,32.00
7,0.05,1.,1,1,20,51,54,52.85
7,0.05,1.,1,2,20,39,42,40.40
7,0.05,1.,2,1,20,52,55,53.30
7,0.05,1.,2,2,20,39,42,40.55
7,0.05,1e1,1,1,20,56,60,58.35
7,0.05,1e1,1,2,20,43,46,44.15
7,0.05,1e1,2,1,20,56,60,58.00
7,0.05,1e1,2,2,20,43,45,44.20
7,0.05,1e2,1,1,20,58,62,59.55
7,0.05,1e2,1,2,20,43,47,44.95
7,0.05,1e2,2,1,20,58,62,59.85
7,0.05,1e2,2,2,20,44,47,45.00
7,0.05,1e3,1,1,20,56,60,58.10
7,0.05,1e3,1,2,20,42,45,43.95
7,0.05,1e3,2,1,20,56,60,57.90
7,0.05,1e3,2,2,20,41,45,43.65
7,0.05,1e4,1,1,20,55,58,56.75
7,0.05,1e4,1,2,20,41,44,42.50
7,0.05,1e4,2,1,20,55,60,56.90
7,0.05,1e4,2,2,20,41,44,42.40
7,0.05,1e5,1,1,20,52,57,54.40
7,0.05,1e5,1,2,20,40,43,41.05
7,0.05,1e5,2,1,20,53,56,54.50
7,0.05,1e5,2,2,20,40,43,40.95
7,0.05,1e6,1,1,20,50,56,52.35
7,0.05,1e6,1,2,20,37,41,39.00
7,0.05,1e6,2,1,20,50,54,52.65
7,0.05,1e6,2,2,20,38,41,39.50
7,0.05,1e7,1,1,20,48,53,50.90
7,0.05,1e7,1,2,20,35,40,37.95
7,0.05,1e7,2,1,20,50,53,51.90
7,0.05,1e7,2,2,20,36,40,37.80
7,0.05,1e8,1,1,20,48,52,50.10
7,0.05,1e8,1,2,20,34,38,36.60
7,0.05,1e8,2,1,20,49,53,51.10
7,0.05,1e8,2,2,20,34,38,36.50
7,0.1,1.,1,1,20,55,61,58.05
7,0.1,1.,1,2,20,41,46,43.70
7,0.1,1.,2,1,20,55,61,57.60
7,0.1,1.,2,2,20,42,46,43.80
7,0.1,1e1,1,1,20,59,71,62.65
7,0.1,1e1,1,2,20,44,52,48.10
7,0.1,1e1,2,1,20,59,64,61.55
7,0.1,1e1,2,2,20,44,51,47.70
7,0.1,1e2,1,1,20,61,69,64.80
7,0.1,1e2,1,2,20,46,53,48.90
7,0.1,1e2,2,1,20,62,67,63.90
7,0.1,1e2,2,2,20,46,53,48.80
7,0.1,1e3,1,1,20,61,67,63.10
7,0.1,1e3,1,2,20,43,51,47.25
7,0.1,1e3,2,1,20,57,68,63.20
7,0.1,1e3,2,2,20,44,51,47.40
7,0.1,1e4,1,1,20,56,64,60.95
7,0.1,1e4,1,2,20,42,49,45.60
7,0.1,1e4,2,1,20,56,63,60.15
7,0.1,1e4,2,2,20,43,48,45.55
7,0.1,1e5,1,1,20,56,62,58.40
7,0.1,1e5,1,2,20,41,46,43.55
7,0.1,1e5,2,1,20,56,63,58.55
7,0.1,1e5,2,2,20,41,46,44.20
7,0.1,1e6,1,1,20,51,62,57.25
7,0.1,1e6,1,2,20,39,46,41.30
7,0.1,1e6,2,1,20,52,61,56.70
7,0.1,1e6,2,2,20,40,45,42.25
7,0.1,1e7,1,1,20,51,60,55.80
7,0.1,1e7,1,2,20,35,44,40.85
7,0.1,1e7,2,1,20,53,60,55.90
7,0.1,1e7,2,2,20,38,44,40.80
7,0.1,1e8,1,1,20,51,59,53.95
7,0.1,1e8,1,2,20,36,43,39.90
7,0.1,1e8,2,1,20,51,57,53.95
7,0.1,1e8,2,2,20,37,42,39.45
7,0.15,1.,1,1,20,60,67,63.20
7,0.15,1.,1,2,20,44,54,47.80
7,0.15,1.,2,1,20,61,66,63.65
7,0.15,1.,2,2,20,43,55,47.35
7,0.15,1e1,1,1,20,64,73,67.65
7,0.15,1e1,1,2,20,48,59,51.90
7,0.15,1e1,2,1,20,62,72,66.40
7,0.15,1e1,2,2,20,48,55,50.55
7,0.15,1e2,1,1,20,63,78,69.95
7,0.15,1e2,1,2,20,49,57,51.85
7,0.15,1e2,2,1,20,65,77,69.70
7,0.15,1e2,2,2,20,49,57,52.75
7,0.15,1e3,1,1,20,63,76,68.70
7,0.15,1e3,1,2,20,47,54,51.05
7,0.15,1e3,2,1,20,61,76,68.25
7,0.15,1e3,2,2,20,48,56,52.10
7,0.15,1e4,1,1,20,60,69,65.40
7,0.15,1e4,1,2,20,46,55,50.40
7,0.15,1e4,2,1,20,59,77,65.45
7,0.15,1e4,2,2,20,47,54,50.65
7,0.15,1e5,1,1,20,59,68,63.90
7,0.15,1e5,1,2,20,44,51,47.80
7,0.15,1e5,2,1,20,56,67,63.40
7,0.15,1e5,2,2,20,43,51,47.15
7,0.15,1e6,1,1,20,58,68,62.50
7,0.15,1e6,1,2,20,44,50,46.00
7,0.15,1e6,2,1,20,56,70,60.40
7,0.15,1e6,2,2,20,42,51,46.00
7,0.15,1e7,1,1,20,56,67,61.35
7,0.15,1e7,1,2,20,41,47,43.20
7,0.15,1e7,2,1,20,53,66,59.55
7,0.15,1e7,2,2,20,41,48,44.35
7,0.15,1e8,1,1,20,54,67,59.25
7,0.15,1e8,1,2,20,40,47,42.50
7,0.15,1e8,2,1,20,53,66,58.45
7,0.15,1e8,2,2,20,38,46,42.30
7,0.2,1.,1,1,20,62,76,69.75
7,0.2,1.,1,2,20,48,59,52.45
7,0.2,1.,2,1,20,66,77,71.30
7,0.2,1.,2,2,20,50,59,53.65
7,0.2,1e1,1,1,20,66,82,73.60
7,0.2,1e1,1,2,20,53,66,57.40
7,0.2,1e1,2,1,20,69,80,74.60
7,0.2,1e1,2,2,20,52,63,56.65
7,0.2,1e2,1,1,20,68,85,76.25
7,0.2,1e2,1,2,20,54,67,58.55
7,0.2,1e2,2,1,20,69,85,75.80
7,0.2,1e2,2,2,20,52,65,58.80
7,0.2,1e3,1,1,20,69,84,74.50
7,0.2,1e3,1,2,20,52,65,57.10
7,0.2,1e3,2,1,20,70,83,74.75
7,0.2,1e3,2,2,20,52,63,57.70
7,0.2,1e4,1,1,20,63,82,70.85
7,0.2,1e4,1,2,20,46,58,53.15
7,0.2,1e4,2,1,20,64,80,72.30
7,0.2,1e4,2,2,20,50,61,54.65
7,0.2,1e5,1,1,20,63,79,70.50
7,0.2,1e5,1,2,20,47,57,52.85
7,0.2,1e5,2,1,20,61,82,70.65
7,0.2,1e5,2,2,20,47,59,51.65
7,0.2,1e6,1,1,20,61,79,68.95
7,0.2,1e6,1,2,20,45,53,48.60
7,0.2,1e6,2,1,20,61,76,67.40
7,0.2,1e6,2,2,20,45,57,50.85
7,0.2,1e7,1,1,20,61,74,65.75
7,0.2,1e7,1,2,20,43,58,48.75
7,0.2,1e7,2,1,20,60,77,67.55
7,0.2,1e7,2,2,20,44,56,48.50
7,0.2,1e8,1,1,20,55,73,65.15
7,0.2,1e8,1,2,20,41,55,47.05
7,0.2,1e8,2,1,20,59,74,65.15
7,0.2,1e8,2,2,20,42,53,47.10
7,0.25,1.,1,1,20,71,91,77.45
7,0.25,1.,1,2,20,50,64,59.10
7,0.25,1.,2,1,20,69,95,78.35
7,0.25,1.,2,2,20,49,67,58.15
7,0.25,1e1,1,1,20,74,92,82.45
7,0.25,1e1,1,2,20,56,77,64.50
7,0.25,1e1,2,1,20,78,101,84.15
7,0.25,1e1,2,2,20,58,71,63.90
7,0.25,1e2,1,1,20,73,96,84.25
7,0.25,1e2,1,2,20,54,75,63.60
7,0.25,1e2,2,1,20,75,105,86.65
7,0.25,1e2,2,2,20,56,71,64.05
7,0.25,1e3,1,1,20,70,94,81.05
7,0.25,1e3,1,2,20,57,69,61.70
7,0.25,1e3,2,1,20,74,96,83.90
7,0.25,1e3,2,2,20,56,81,64.55
7,0.25,1e4,1,1,20,71,91,79.95
7,0.25,1e4,1,2,20,51,66,59.20
7,0.25,1e4,2,1,20,73,94,82.00
7,0.25,1e4,2,2,20,51,69,60.25
7,0.25,1e5,1,1,20,67,83,74.70
7,0.25,1e5,1,2,20,48,63,56.10
7,0.25,1e5,2,1,20,69,85,77.80
7,0.25,1e5,2,2,20,50,65,58.20
7,0.25,1e6,1,1,20,64,86,75.90
7,0.25,1e6,1,2,20,46,67,56.00
7,0.25,1e6,2,1,20,67,90,75.50
7,0.25,1e6,2,2,20,49,61,56.70
7,0.25,1e7,1,1,20,66,81,73.55
7,0.25,1e7,1,2,20,45,61,55.85
7,0.25,1e7,2,1,20,63,83,71.25
7,0.25,1e7,2,2,20,49,59,54.55
7,0.25,1e8,1,1,20,59,82,71.90
7,0.25,1e8,1,2,20,46,60,52.20
7,0.25,1e8,2,1,20,62,81,69.75
7,0.25,1e8,2,2,20,47,58,51.60
7,0.3,1.,1,1,20,77,103,90.30
7,0.3,1.,1,2,20,58,77,65.65
7,0.3,1.,2,1,20,75,111,90.40
7,0.3,1.,2,2,20,60,76,67.90
7,0.3,1e1,1,1,20,84,111,92.80
7,0.3,1e1,1,2,19,59,84,71.11
7,0.3,1e1,2,1,19,81,108,93.53
7,0.3,1e1,2,2,20,60,82,72.65
7,0.3,1e2,1,1,20,84,115,98.60
7,0.3,1e2,1,2,20,61,89,76.65
7,0.3,1e2,2,1,20,85,109,95.65
7,0.3,1e2,2,2,19,62,86,75.00
7,0.3,1e3,1,1,20,77,121,95.30
7,0.3,1e3,1,2,20,61,77,71.00
7,0.3,1e3,2,1,20,77,109,94.45
7,0.3,1e3,2,2,20,60,83,70.90
7,0.3,1e4,1,1,20,80,101,90.25
7,0.3,1e4,1,2,19,60,86,71.00
7,0.3,1e4,2,1,20,76,115,90.80
7,0.3,1e4,2,2,20,57,76,67.85
7,0.3,1e5,1,1,20,77,96,86.60
7,0.3,1e5,1,2,20,57,77,66.85
7,0.3,1e5,2,1,20,74,106,88.05
7,0.3,1e5,2,2,20,57,79,65.65
7,0.3,1e6,1,1,20,66,102,84.30
7,0.3,1e6,1,2,20,55,83,64.45
7,0.3,1e6,2,1,20,67,101,84.30
7,0.3,1e6,2,2,20,54,71,62.20
7,0.3,1e7,1,1,20,75,99,84.30
7,0.3,1e7,1,2,20,54,70,62.35
7,0.3,1e7,2,1,20,68,99,80.95
7,0.3,1e7,2,2,20,53,82,60.15
7,0.3,1e8,1,1,20,73,105,83.15
7,0.3,1e8,1,2,20,49,67,57.80
7,0.3,1e8,2,1,20,64,99,83.15
7,0.3,1e8,2,2,20,48,65,58.50


==> results/struct_3d_SRichardson/summary_braess.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,8,8,8.00
2,0.0,1.,1,2,20,6,6,6.00
2,0.0,1.,2,1,20,8,8,8.00
2,0.0,1.,2,2,20,6,6,6.00
2,0.0,1e1,1,1,20,8,8,8.00
2,0.0,1e1,1,2,20,6,6,6.00
2,0.0,1e1,2,1,20,8,8,8.00
2,0.0,1e1,2,2,20,6,6,6.00
2,0.0,1e2,1,1,20,8,8,8.00
2,0.0,1e2,1,2,20,6,6,6.00
2,0.0,1e2,2,1,20,8,8,8.00
2,0.0,1e2,2,2,20,6,6,6.00
2,0.0,1e3,1,1,20,8,8,8.00
2,0.0,1e3,1,2,20,6,6,6.00
2,0.0,1e3,2,1,20,8,8,8.00
2,0.0,1e3,2,2,20,6,6,6.00
2,0.0,1e4,1,1,20,8,8,8.00
2,0.0,1e4,1,2,20,6,6,6.00
2,0.0,1e4,2,1,20,8,8,8.00
2,0.0,1e4,2,2,20,6,6,6.00
2,0.0,1e5,1,1,20,8,8,8.00
2,0.0,1e5,1,2,20,6,6,6.00
2,0.0,1e5,2,1,20,8,8,8.00
2,0.0,1e5,2,2,20,6,6,6.00
2,0.0,1e6,1,1,20,8,8,8.00
2,0.0,1e6,1,2,20,6,6,6.00
2,0.0,1e6,2,1,20,8,8,8.00
2,0.0,1e6,2,2,20,6,6,6.00
2,0.0,1e7,1,1,20,8,8,8.00
2,0.0,1e7,1,2,20,6,6,6.00
2,0.0,1e7,2,1,20,8,8,8.00
2,0.0,1e7,2,2,20,6,6,6.00
2,0.0,1e8,1,1,20,8,8,8.00
2,0.0,1e8,1,2,20,6,6,6.00
2,0.0,1e8,2,1,20,8,8,8.00
2,0.0,1e8,2,2,20,6,6,6.00
2,0.05,1.,1,1,20,8,9,8.55
2,0.05,1.,1,2,20,6,6,6.00
2,0.05,1.,2,1,20,8,9,8.80
2,0.05,1.,2,2,20,6,6,6.00
2,0.05,1e1,1,1,20,8,8,8.00
2,0.05,1e1,1,2,20,6,6,6.00
2,0.05,1e1,2,1,20,8,8,8.00
2,0.05,1e1,2,2,20,5,6,5.90
2,0.05,1e2,1,1,20,8,8,8.00
2,0.05,1e2,1,2,20,6,6,6.00
2,0.05,1e2,2,1,20,8,8,8.00
2,0.05,1e2,2,2,20,6,6,6.00
2,0.05,1e3,1,1,20,8,8,8.00
2,0.05,1e3,1,2,20,6,6,6.00
2,0.05,1e3,2,1,20,8,8,8.00
2,0.05,1e3,2,2,20,6,6,6.00
2,0.05,1e4,1,1,20,8,8,8.00
2,0.05,1e4,1,2,20,6,6,6.00
2,0.05,1e4,2,1,20,8,8,8.00
2,0.05,1e4,2,2,20,6,6,6.00
2,0.05,1e5,1,1,20,8,8,8.00
2,0.05,1e5,1,2,20,6,6,6.00
2,0.05,1e5,2,1,20,8,8,8.00
2,0.05,1e5,2,2,20,6,6,6.00
2,0.05,1e6,1,1,20,8,8,8.00
2,0.05,1e6,1,2,20,6,6,6.00
2,0.05,1e6,2,1,20,8,8,8.00
2,0.05,1e6,2,2,20,6,6,6.00
2,0.05,1e7,1,1,20,8,8,8.00
2,0.05,1e7,1,2,20,6,6,6.00
2,0.05,1e7,2,1,20,8,8,8.00
2,0.05,1e7,2,2,20,6,6,6.00
2,0.05,1e8,1,1,20,8,8,8.00
2,0.05,1e8,1,2,20,6,6,6.00
2,0.05,1e8,2,1,20,8,8,8.00
2,0.05,1e8,2,2,20,6,6,6.00
2,0.1,1.,1,1,20,8,9,8.90
2,0.1,1.,1,2,20,6,6,6.00
2,0.1,1.,2,1,20,8,9,8.90
2,0.1,1.,2,2,20,6,6,6.00
2,0.1,1e1,1,1,20,8,8,8.00
2,0.1,1e1,1,2,20,5,6,5.90
2,0.1,1e1,2,1,20,8,8,8.00
2,0.1,1e1,2,2,20,5,6,5.80
2,0.1,1e2,1,1,20,8,9,8.05
2,0.1,1e2,1,2,20,6,6,6.00
2,0.1,1e2,2,1,20,8,9,8.05
2,0.1,1e2,2,2,20,6,6,6.00
2,0.1,1e3,1,1,20,8,9,8.05
2,0.1,1e3,1,2,20,6,6,6.00
2,0.1,1e3,2,1,20,8,8,8.00
2,0.1,1e3,2,2,20,6,6,6.00
2,0.1,1e4,1,1,20,8,9,8.10
2,0.1,1e4,1,2,20,6,6,6.00
2,0.1,1e4,2,1,20,8,8,8.00
2,0.1,1e4,2,2,20,6,6,6.00
2,0.1,1e5,1,1,20,8,9,8.25
2,0.1,1e5,1,2,20,6,6,6.00
2,0.1,1e5,2,1,20,8,8,8.00
2,0.1,1e5,2,2,20,6,6,6.00
2,0.1,1e6,1,1,20,8,9,8.30
2,0.1,1e6,1,2,20,6,6,6.00
2,0.1,1e6,2,1,20,8,9,8.15
2,0.1,1e6,2,2,20,6,6,6.00
2,0.1,1e7,1,1,20,8,9,8.25
2,0.1,1e7,1,2,20,6,6,6.00
2,0.1,1e7,2,1,20,8,8,8.00
2,0.1,1e7,2,2,20,6,6,6.00
2,0.1,1e8,1,1,20,8,9,8.10
2,0.1,1e8,1,2,20,6,6,6.00
2,0.1,1e8,2,1,20,8,9,8.05
2,0.1,1e8,2,2,20,6,6,6.00
2,0.15,1.,1,1,20,9,9,9.00
2,0.15,1.,1,2,20,6,6,6.00
2,0.15,1.,2,1,20,9,9,9.00
2,0.15,1.,2,2,20,6,6,6.00
2,0.15,1e1,1,1,20,8,9,8.25
2,0.15,1e1,1,2,20,5,6,5.95
2,0.15,1e1,2,1,20,8,9,8.25
2,0.15,1e1,2,2,20,5,6,5.90
2,0.15,1e2,1,1,20,8,9,8.45
2,0.15,1e2,1,2,20,6,6,6.00
2,0.15,1e2,2,1,20,8,9,8.30
2,0.15,1e2,2,2,20,6,6,6.00
2,0.15,1e3,1,1,20,8,9,8.70
2,0.15,1e3,1,2,20,6,6,6.00
2,0.15,1e3,2,1,20,8,9,8.50
2,0.15,1e3,2,2,20,6,6,6.00
2,0.15,1e4,1,1,20,8,9,8.70
2,0.15,1e4,1,2,20,6,6,6.00
2,0.15,1e4,2,1,20,8,9,8.65
2,0.15,1e4,2,2,20,6,6,6.00
2,0.15,1e5,1,1,20,8,9,8.75
2,0.15,1e5,1,2,20,6,6,6.00
2,0.15,1e5,2,1,20,8,9,8.40
2,0.15,1e5,2,2,20,6,6,6.00
2,0.15,1e6,1,1,20,8,9,8.80
2,0.15,1e6,1,2,20,6,6,6.00
2,0.15,1e6,2,1,20,8,9,8.40
2,0.15,1e6,2,2,20,6,6,6.00
2,0.15,1e7,1,1,20,8,9,8.45
2,0.15,1e7,1,2,20,6,6,6.00
2,0.15,1e7,2,1,20,8,9,8.50
2,0.15,1e7,2,2,20,6,6,6.00
2,0.15,1e8,1,1,20,8,9,8.60
2,0.15,1e8,1,2,20,6,6,6.00
2,0.15,1e8,2,1,20,8,9,8.50
2,0.15,1e8,2,2,20,6,6,6.00
2,0.2,1.,1,1,20,8,9,8.95
2,0.2,1.,1,2,20,6,6,6.00
2,0.2,1.,2,1,20,8,9,8.95
2,0.2,1.,2,2,20,5,6,5.95
2,0.2,1e1,1,1,20,8,9,8.45
2,0.2,1e1,1,2,20,5,6,5.95
2,0.2,1e1,2,1,20,8,9,8.15
2,0.2,1e1,2,2,20,5,6,5.95
2,0.2,1e2,1,1,20,8,9,8.90
2,0.2,1e2,1,2,20,6,6,6.00
2,0.2,1e2,2,1,20,8,9,8.70
2,0.2,1e2,2,2,20,6,6,6.00
2,0.2,1e3,1,1,20,8,9,8.75
2,0.2,1e3,1,2,20,6,6,6.00
2,0.2,1e3,2,1,20,8,9,8.75
2,0.2,1e3,2,2,20,6,6,6.00
2,0.2,1e4,1,1,20,8,9,8.85
2,0.2,1e4,1,2,20,6,6,6.00
2,0.2,1e4,2,1,20,8,9,8.85
2,0.2,1e4,2,2,20,6,6,6.00
2,0.2,1e5,1,1,20,8,9,8.85
2,0.2,1e5,1,2,20,6,6,6.00
2,0.2,1e5,2,1,20,8,9,8.85
2,0.2,1e5,2,2,20,6,6,6.00
2,0.2,1e6,1,1,20,8,9,8.70
2,0.2,1e6,1,2,20,6,6,6.00
2,0.2,1e6,2,1,20,8,9,8.65
2,0.2,1e6,2,2,20,6,6,6.00
2,0.2,1e7,1,1,20,8,9,8.65
2,0.2,1e7,1,2,20,6,6,6.00
2,0.2,1e7,2,1,20,8,9,8.65
2,0.2,1e7,2,2,20,6,6,6.00
2,0.2,1e8,1,1,20,8,9,8.95
2,0.2,1e8,1,2,20,6,6,6.00
2,0.2,1e8,2,1,20,8,9,8.80
2,0.2,1e8,2,2,20,6,6,6.00
2,0.25,1.,1,1,20,9,9,9.00
2,0.25,1.,1,2,20,6,7,6.10
2,0.25,1.,2,1,20,8,9,8.95
2,0.25,1.,2,2,20,6,7,6.15
2,0.25,1e1,1,1,20,8,9,8.75
2,0.25,1e1,1,2,20,6,6,6.00
2,0.25,1e1,2,1,20,8,9,8.65
2,0.25,1e1,2,2,20,6,6,6.00
2,0.25,1e2,1,1,20,8,9,8.90
2,0.25,1e2,1,2,20,6,6,6.00
2,0.25,1e2,2,1,20,8,9,8.85
2,0.25,1e2,2,2,20,6,6,6.00
2,0.25,1e3,1,1,20,8,9,8.95
2,0.25,1e3,1,2,20,6,6,6.00
2,0.25,1e3,2,1,20,8,9,8.85
2,0.25,1e3,2,2,20,6,6,6.00
2,0.25,1e4,1,1,20,8,9,8.95
2,0.25,1e4,1,2,20,6,6,6.00
2,0.25,1e4,2,1,20,8,9,8.80
2,0.25,1e4,2,2,20,6,6,6.00
2,0.25,1e5,1,1,20,8,9,8.90
2,0.25,1e5,1,2,20,6,6,6.00
2,0.25,1e5,2,1,20,8,9,8.90
2,0.25,1e5,2,2,20,6,6,6.00
2,0.25,1e6,1,1,20,8,9,8.85
2,0.25,1e6,1,2,20,6,6,6.00
2,0.25,1e6,2,1,20,8,9,8.75
2,0.25,1e6,2,2,20,6,6,6.00
2,0.25,1e7,1,1,20,8,9,8.80
2,0.25,1e7,1,2,20,6,6,6.00
2,0.25,1e7,2,1,20,8,9,8.80
2,0.25,1e7,2,2,20,6,6,6.00
2,0.25,1e8,1,1,20,8,9,8.85
2,0.25,1e8,1,2,20,6,6,6.00
2,0.25,1e8,2,1,20,8,9,8.90
2,0.25,1e8,2,2,20,6,6,6.00
2,0.3,1.,1,1,20,9,9,9.00
2,0.3,1.,1,2,20,6,7,6.20
2,0.3,1.,2,1,20,9,10,9.05
2,0.3,1.,2,2,20,6,7,6.20
2,0.3,1e1,1,1,20,8,9,8.90
2,0.3,1e1,1,2,20,6,6,6.00
2,0.3,1e1,2,1,20,8,9,8.85
2,0.3,1e1,2,2,20,6,6,6.00
2,0.3,1e2,1,1,20,9,9,9.00
2,0.3,1e2,1,2,20,6,6,6.00
2,0.3,1e2,2,1,20,9,9,9.00
2,0.3,1e2,2,2,20,6,6,6.00
2,0.3,1e3,1,1,20,8,9,8.90
2,0.3,1e3,1,2,20,6,7,6.05
2,0.3,1e3,2,1,20,8,9,8.95
2,0.3,1e3,2,2,20,6,6,6.00
2,0.3,1e4,1,1,20,8,9,8.95
2,0.3,1e4,1,2,20,6,6,6.00
2,0.3,1e4,2,1,20,8,9,8.90
2,0.3,1e4,2,2,20,6,6,6.00
2,0.3,1e5,1,1,20,8,9,8.90
2,0.3,1e5,1,2,20,5,7,6.00
2,0.3,1e5,2,1,20,8,9,8.90
2,0.3,1e5,2,2,20,6,7,6.05
2,0.3,1e6,1,1,20,8,9,8.95
2,0.3,1e6,1,2,20,6,6,6.00
2,0.3,1e6,2,1,20,8,9,8.90
2,0.3,1e6,2,2,20,6,7,6.05
2,0.3,1e7,1,1,20,8,9,8.95
2,0.3,1e7,1,2,20,6,6,6.00
2,0.3,1e7,2,1,20,9,9,9.00
2,0.3,1e7,2,2,20,6,6,6.00
2,0.3,1e8,1,1,20,8,10,9.00
2,0.3,1e8,1,2,20,6,7,6.05
2,0.3,1e8,2,1,20,9,9,9.00
2,0.3,1e8,2,2,20,6,7,6.10
3,0.0,1.,1,1,20,13,13,13.00
3,0.0,1.,1,2,20,10,10,10.00
3,0.0,1.,2,1,20,13,13,13.00
3,0.0,1.,2,2,20,10,10,10.00
3,0.0,1e1,1,1,20,13,13,13.00
3,0.0,1e1,1,2,20,9,9,9.00
3,0.0,1e1,2,1,20,13,13,13.00
3,0.0,1e1,2,2,20,9,9,9.00
3,0.0,1e2,1,1,20,13,13,13.00
3,0.0,1e2,1,2,20,9,9,9.00
3,0.0,1e2,2,1,20,13,13,13.00
3,0.0,1e2,2,2,20,9,9,9.00
3,0.0,1e3,1,1,20,13,13,13.00
3,0.0,1e3,1,2,20,9,9,9.00
3,0.0,1e3,2,1,20,13,13,13.00
3,0.0,1e3,2,2,20,9,9,9.00
3,0.0,1e4,1,1,20,13,13,13.00
3,0.0,1e4,1,2,20,9,9,9.00
3,0.0,1e4,2,1,20,13,13,13.00
3,0.0,1e4,2,2,20,9,9,9.00
3,0.0,1e5,1,1,20,13,13,13.00
3,0.0,1e5,1,2,20,9,9,9.00
3,0.0,1e5,2,1,20,13,13,13.00
3,0.0,1e5,2,2,20,9,9,9.00
3,0.0,1e6,1,1,20,13,13,13.00
3,0.0,1e6,1,2,20,9,9,9.00
3,0.0,1e6,2,1,20,13,13,13.00
3,0.0,1e6,2,2,20,9,9,9.00
3,0.0,1e7,1,1,20,13,13,13.00
3,0.0,1e7,1,2,20,9,9,9.00
3,0.0,1e7,2,1,20,13,13,13.00
3,0.0,1e7,2,2,20,9,9,9.00
3,0.0,1e8,1,1,20,13,13,13.00
3,0.0,1e8,1,2,20,9,9,9.00
3,0.0,1e8,2,1,20,13,13,13.00
3,0.0,1e8,2,2,20,9,9,9.00
3,0.05,1.,1,1,20,13,14,13.30
3,0.05,1.,1,2,20,10,10,10.00
3,0.05,1.,2,1,20,13,14,13.85
3,0.05,1.,2,2,20,10,10,10.00
3,0.05,1e1,1,1,20,13,13,13.00
3,0.05,1e1,1,2,20,9,10,9.05
3,0.05,1e1,2,1,20,13,14,13.25
3,0.05,1e1,2,2,20,9,9,9.00
3,0.05,1e2,1,1,20,13,14,13.55
3,0.05,1e2,1,2,20,9,10,9.60
3,0.05,1e2,2,1,20,13,14,13.50
3,0.05,1e2,2,2,20,9,10,9.50
3,0.05,1e3,1,1,20,13,14,13.55
3,0.05,1e3,1,2,20,9,10,9.80
3,0.05,1e3,2,1,20,13,14,13.75
3,0.05,1e3,2,2,20,9,10,9.85
3,0.05,1e4,1,1,20,13,14,13.80
3,0.05,1e4,1,2,20,9,10,9.80
3,0.05,1e4,2,1,20,13,14,13.65
3,0.05,1e4,2,2,20,9,10,9.75
3,0.05,1e5,1,1,20,13,14,13.60
3,0.05,1e5,1,2,20,9,10,9.70
3,0.05,1e5,2,1,20,13,14,13.65
3,0.05,1e5,2,2,20,9,10,9.95
3,0.05,1e6,1,1,20,13,14,13.60
3,0.05,1e6,1,2,20,9,10,9.70
3,0.05,1e6,2,1,20,13,14,13.50
3,0.05,1e6,2,2,20,9,10,9.95
3,0.05,1e7,1,1,20,13,14,13.80
3,0.05,1e7,1,2,20,9,10,9.90
3,0.05,1e7,2,1,20,13,14,13.65
3,0.05,1e7,2,2,20,9,10,9.75
3,0.05,1e8,1,1,20,13,14,13.70
3,0.05,1e8,1,2,20,9,10,9.80
3,0.05,1e8,2,1,20,13,14,13.60
3,0.05,1e8,2,2,20,9,10,9.85
3,0.1,1.,1,1,20,14,14,14.00
3,0.1,1.,1,2,20,10,10,10.00
3,0.1,1.,2,1,20,14,14,14.00
3,0.1,1.,2,2,20,10,10,10.00
3,0.1,1e1,1,1,20,13,14,13.40
3,0.1,1e1,1,2,20,9,10,9.25
3,0.1,1e1,2,1,20,13,14,13.80
3,0.1,1e1,2,2,20,9,10,9.20
3,0.1,1e2,1,1,20,14,14,14.00
3,0.1,1e2,1,2,20,9,10,9.90
3,0.1,1e2,2,1,20,13,14,13.90
3,0.1,1e2,2,2,20,9,10,9.85
3,0.1,1e3,1,1,20,14,14,14.00
3,0.1,1e3,1,2,20,10,10,10.00
3,0.1,1e3,2,1,20,13,14,13.90
3,0.1,1e3,2,2,20,9,10,9.95
3,0.1,1e4,1,1,20,14,14,14.00
3,0.1,1e4,1,2,20,10,10,10.00
3,0.1,1e4,2,1,20,14,14,14.00
3,0.1,1e4,2,2,20,9,10,9.90
3,0.1,1e5,1,1,20,14,14,14.00
3,0.1,1e5,1,2,20,10,10,10.00
3,0.1,1e5,2,1,20,14,14,14.00
3,0.1,1e5,2,2,20,9,10,9.95
3,0.1,1e6,1,1,20,13,14,13.95
3,0.1,1e6,1,2,20,10,10,10.00
3,0.1,1e6,2,1,20,13,14,13.95
3,0.1,1e6,2,2,20,10,10,10.00
3,0.1,1e7,1,1,20,13,14,13.95
3,0.1,1e7,1,2,20,9,10,9.95
3,0.1,1e7,2,1,20,13,14,13.95
3,0.1,1e7,2,2,20,10,10,10.00
3,0.1,1e8,1,1,20,14,14,14.00
3,0.1,1e8,1,2,20,9,10,9.95
3,0.1,1e8,2,1,20,14,14,14.00
3,0.1,1e8,2,2,20,10,10,10.00
3,0.15,1.,1,1,20,14,14,14.00
3,0.15,1.,1,2,20,10,10,10.00
3,0.15,1.,2,1,20,14,15,14.05
3,0.15,1.,2,2,20,9,11,10.00
3,0.15,1e1,1,1,20,13,14,13.80
3,0.15,1e1,1,2,20,9,10,9.75
3,0.15,1e1,2,1,20,13,14,13.90
3,0.15,1e1,2,2,20,9,10,9.80
3,0.15,1e2,1,1,20,14,15,14.05
3,0.15,1e2,1,2,20,10,10,10.00
3,0.15,1e2,2,1,20,14,15,14.05
3,0.15,1e2,2,2,20,10,10,10.00
3,0.15,1e3,1,1,20,14,14,14.00
3,0.15,1e3,1,2,20,10,10,10.00
3,0.15,1e3,2,1,20,14,15,14.05
3,0.15,1e3,2,2,20,10,10,10.00
3,0.15,1e4,1,1,20,14,15,14.10
3,0.15,1e4,1,2,20,10,10,10.00
3,0.15,1e4,2,1,20,14,14,14.00
3,0.15,1e4,2,2,20,10,10,10.00
3,0.15,1e5,1,1,20,14,14,14.00
3,0.15,1e5,1,2,20,10,10,10.00
3,0.15,1e5,2,1,20,14,15,14.05
3,0.15,1e5,2,2,20,9,10,9.95
3,0.15,1e6,1,1,20,14,14,14.00
3,0.15,1e6,1,2,20,10,10,10.00
3,0.15,1e6,2,1,20,14,15,14.05
3,0.15,1e6,2,2,20,10,10,10.00
3,0.15,1e7,1,1,20,13,14,13.95
3,0.15,1e7,1,2,20,10,10,10.00
3,0.15,1e7,2,1,20,14,15,14.05
3,0.15,1e7,2,2,20,10,10,10.00
3,0.15,1e8,1,1,20,13,14,13.95
3,0.15,1e8,1,2,20,10,10,10.00
3,0.15,1e8,2,1,20,14,15,14.05
3,0.15,1e8,2,2,20,10,10,10.00
3,0.2,1.,1,1,20,14,15,14.10
3,0.2,1.,1,2,20,10,11,10.05
3,0.2,1.,2,1,20,14,15,14.15
3,0.2,1.,2,2,20,10,11,10.05
3,0.2,1e1,1,1,20,13,14,13.90
3,0.2,1e1,1,2,20,10,10,10.00
3,0.2,1e1,2,1,20,13,15,14.00
3,0.2,1e1,2,2,20,10,10,10.00
3,0.2,1e2,1,1,20,14,15,14.45
3,0.2,1e2,1,2,20,10,10,10.00
3,0.2,1e2,2,1,20,14,15,14.05
3,0.2,1e2,2,2,20,10,10,10.00
3,0.2,1e3,1,1,20,14,15,14.20
3,0.2,1e3,1,2,20,10,10,10.00
3,0.2,1e3,2,1,20,14,15,14.25
3,0.2,1e3,2,2,20,10,10,10.00
3,0.2,1e4,1,1,20,14,15,14.40
3,0.2,1e4,1,2,20,10,11,10.05
3,0.2,1e4,2,1,20,14,15,14.35
3,0.2,1e4,2,2,20,10,10,10.00
3,0.2,1e5,1,1,20,14,15,14.30
3,0.2,1e5,1,2,20,10,11,10.05
3,0.2,1e5,2,1,20,14,15,14.25
3,0.2,1e5,2,2,20,10,11,10.05
3,0.2,1e6,1,1,20,14,15,14.15
3,0.2,1e6,1,2,20,10,10,10.00
3,0.2,1e6,2,1,20,14,15,14.15
3,0.2,1e6,2,2,20,10,11,10.05
3,0.2,1e7,1,1,20,14,15,14.30
3,0.2,1e7,1,2,20,10,10,10.00
3,0.2,1e7,2,1,20,14,15,14.10
3,0.2,1e7,2,2,20,9,10,9.95
3,0.2,1e8,1,1,20,14,15,14.15
3,0.2,1e8,1,2,20,10,10,10.00
3,0.2,1e8,2,1,20,14,15,14.30
3,0.2,1e8,2,2,20,10,10,10.00
3,0.25,1.,1,1,20,14,15,14.45
3,0.25,1.,1,2,20,10,11,10.40
3,0.25,1.,2,1,20,14,15,14.55
3,0.25,1.,2,2,20,10,11,10.45
3,0.25,1e1,1,1,20,14,15,14.20
3,0.25,1e1,1,2,20,9,10,9.95
3,0.25,1e1,2,1,20,13,15,14.15
3,0.25,1e1,2,2,20,10,10,10.00
3,0.25,1e2,1,1,20,14,15,14.60
3,0.25,1e2,1,2,20,10,11,10.15
3,0.25,1e2,2,1,20,14,15,14.40
3,0.25,1e2,2,2,20,10,10,10.00
3,0.25,1e3,1,1,20,14,15,14.50
3,0.25,1e3,1,2,20,10,11,10.05
3,0.25,1e3,2,1,20,14,15,14.70
3,0.25,1e3,2,2,20,9,11,10.00
3,0.25,1e4,1,1,20,14,15,14.60
3,0.25,1e4,1,2,20,10,11,10.25
3,0.25,1e4,2,1,20,13,15,14.45
3,0.25,1e4,2,2,20,10,11,10.05
3,0.25,1e5,1,1,20,14,15,14.55
3,0.25,1e5,1,2,20,10,11,10.20
3,0.25,1e5,2,1,20,14,15,14.70
3,0.25,1e5,2,2,20,10,11,10.10
3,0.25,1e6,1,1,20,14,16,14.50
3,0.25,1e6,1,2,20,10,11,10.15
3,0.25,1e6,2,1,20,14,15,14.55
3,0.25,1e6,2,2,20,10,11,10.20
3,0.25,1e7,1,1,20,14,15,14.65
3,0.25,1e7,1,2,20,10,11,10.10
3,0.25,1e7,2,1,20,14,15,14.35
3,0.25,1e7,2,2,20,10,10,10.00
3,0.25,1e8,1,1,20,14,15,14.55
3,0.25,1e8,1,2,20,10,11,10.10
3,0.25,1e8,2,1,20,14,15,14.30
3,0.25,1e8,2,2,20,10,11,10.20
3,0.3,1.,1,1,20,14,15,14.70
3,0.3,1.,1,2,20,10,11,10.45
3,0.3,1.,2,1,20,14,15,14.70
3,0.3,1.,2,2,20,10,11,10.40
3,0.3,1e1,1,1,20,14,15,14.45
3,0.3,1e1,1,2,20,10,10,10.00
3,0.3,1e1,2,1,20,14,15,14.60
3,0.3,1e1,2,2,20,10,10,10.00
3,0.3,1e2,1,1,20,14,15,14.65
3,0.3,1e2,1,2,20,10,11,10.45
3,0.3,1e2,2,1,20,14,16,14.80
3,0.3,1e2,2,2,20,10,11,10.30
3,0.3,1e3,1,1,20,14,15,14.85
3,0.3,1e3,1,2,20,10,11,10.20
3,0.3,1e3,2,1,20,14,16,14.85
3,0.3,1e3,2,2,20,10,11,10.45
3,0.3,1e4,1,1,20,14,16,14.85
3,0.3,1e4,1,2,20,10,11,10.50
3,0.3,1e4,2,1,20,14,16,14.90
3,0.3,1e4,2,2,20,10,11,10.35
3,0.3,1e5,1,1,20,14,15,14.70
3,0.3,1e5,1,2,20,10,11,10.40
3,0.3,1e5,2,1,20,14,15,14.80
3,0.3,1e5,2,2,20,10,11,10.45
3,0.3,1e6,1,1,20,14,16,14.85
3,0.3,1e6,1,2,20,10,11,10.30
3,0.3,1e6,2,1,20,14,15,14.85
3,0.3,1e6,2,2,20,10,11,10.65
3,0.3,1e7,1,1,20,14,16,15.00
3,0.3,1e7,1,2,20,10,11,10.25
3,0.3,1e7,2,1,20,14,16,14.80
3,0.3,1e7,2,2,20,10,11,10.55
3,0.3,1e8,1,1,20,14,16,15.00
3,0.3,1e8,1,2,20,10,11,10.40
3,0.3,1e8,2,1,20,14,16,14.95
3,0.3,1e8,2,2,20,10,11,10.20
7,0.0,1.,1,1,20,21,21,21.00
7,0.0,1.,1,2,20,15,15,15.00
7,0.0,1.,2,1,20,21,21,21.00
7,0.0,1.,2,2,20,14,14,14.00
7,0.0,1e1,1,1,20,21,21,21.00
7,0.0,1e1,1,2,20,15,15,15.00
7,0.0,1e1,2,1,20,20,20,20.00
7,0.0,1e1,2,2,20,15,15,15.00
7,0.0,1e2,1,1,20,21,21,21.00
7,0.0,1e2,1,2,20,15,15,15.00
7,0.0,1e2,2,1,20,21,21,21.00
7,0.0,1e2,2,2,20,15,15,15.00
7,0.0,1e3,1,1,20,21,21,21.00
7,0.0,1e3,1,2,20,15,15,15.00
7,0.0,1e3,2,1,20,21,21,21.00
7,0.0,1e3,2,2,20,15,15,15.00
7,0.0,1e4,1,1,20,21,21,21.00
7,0.0,1e4,1,2,20,15,15,15.00
7,0.0,1e4,2,1,20,21,21,21.00
7,0.0,1e4,2,2,20,15,15,15.00
7,0.0,1e5,1,1,20,21,21,21.00
7,0.0,1e5,1,2,20,15,15,15.00
7,0.0,1e5,2,1,20,21,21,21.00
7,0.0,1e5,2,2,20,15,15,15.00
7,0.0,1e6,1,1,20,21,21,21.00
7,0.0,1e6,1,2,20,15,15,15.00
7,0.0,1e6,2,1,20,21,21,21.00
7,0.0,1e6,2,2,20,15,15,15.00
7,0.0,1e7,1,1,20,21,21,21.00
7,0.0,1e7,1,2,20,15,15,15.00
7,0.0,1e7,2,1,20,21,21,21.00
7,0.0,1e7,2,2,20,15,15,15.00
7,0.0,1e8,1,1,20,21,21,21.00
7,0.0,1e8,1,2,20,15,15,15.00
7,0.0,1e8,2,1,20,21,21,21.00
7,0.0,1e8,2,2,20,15,15,15.00
7,0.05,1.,1,1,20,21,22,21.40
7,0.05,1.,1,2,20,15,16,15.05
7,0.05,1.,2,1,20,21,22,21.05
7,0.05,1.,2,2,20,14,15,14.80
7,0.05,1e1,1,1,20,21,22,21.05
7,0.05,1e1,1,2,20,14,15,14.90
7,0.05,1e1,2,1,20,20,21,20.75
7,0.05,1e1,2,2,20,14,15,14.90
7,0.05,1e2,1,1,20,21,22,21.65
7,0.05,1e2,1,2,20,15,15,15.00
7,0.05,1e2,2,1,20,21,21,21.00
7,0.05,1e2,2,2,20,15,15,15.00
7,0.05,1e3,1,1,20,21,22,21.60
7,0.05,1e3,1,2,20,15,15,15.00
7,0.05,1e3,2,1,20,21,22,21.05
7,0.05,1e3,2,2,20,15,15,15.00
7,0.05,1e4,1,1,20,21,22,21.70
7,0.05,1e4,1,2,20,15,15,15.00
7,0.05,1e4,2,1,20,21,21,21.00
7,0.05,1e4,2,2,20,15,15,15.00
7,0.05,1e5,1,1,20,21,22,21.75
7,0.05,1e5,1,2,20,15,15,15.00
7,0.05,1e5,2,1,20,21,22,21.05
7,0.05,1e5,2,2,20,15,15,15.00
7,0.05,1e6,1,1,20,21,22,21.70
7,0.05,1e6,1,2,20,15,15,15.00
7,0.05,1e6,2,1,20,21,22,21.05
7,0.05,1e6,2,2,20,15,15,15.00
7,0.05,1e7,1,1,20,21,22,21.60
7,0.05,1e7,1,2,20,15,15,15.00
7,0.05,1e7,2,1,20,21,21,21.00
7,0.05,1e7,2,2,20,15,15,15.00
7,0.05,1e8,1,1,20,21,22,21.50
7,0.05,1e8,1,2,20,15,15,15.00
7,0.05,1e8,2,1,20,21,21,21.00
7,0.05,1e8,2,2,20,15,15,15.00
7,0.1,1.,1,1,20,21,23,22.25
7,0.1,1.,1,2,20,14,16,15.55
7,0.1,1.,2,1,20,21,23,21.70
7,0.1,1.,2,2,20,15,17,15.30
7,0.1,1e1,1,1,20,21,22,21.90
7,0.1,1e1,1,2,20,15,15,15.00
7,0.1,1e1,2,1,20,20,21,20.95
7,0.1,1e1,2,2,20,15,15,15.00
7,0.1,1e2,1,1,20,21,23,22.05
7,0.1,1e2,1,2,20,15,16,15.10
7,0.1,1e2,2,1,20,21,22,21.55
7,0.1,1e2,2,2,20,15,16,15.05
7,0.1,1e3,1,1,20,21,23,22.20
7,0.1,1e3,1,2,20,15,16,15.15
7,0.1,1e3,2,1,20,21,22,21.35
7,0.1,1e3,2,2,20,15,16,15.05
7,0.1,1e4,1,1,20,21,23,22.00
7,0.1,1e4,1,2,20,15,15,15.00
7,0.1,1e4,2,1,20,21,22,21.35
7,0.1,1e4,2,2,20,15,15,15.00
7,0.1,1e5,1,1,20,21,23,22.15
7,0.1,1e5,1,2,20,15,16,15.20
7,0.1,1e5,2,1,20,21,22,21.45
7,0.1,1e5,2,2,20,15,15,15.00
7,0.1,1e6,1,1,20,21,23,22.30
7,0.1,1e6,1,2,20,15,16,15.15
7,0.1,1e6,2,1,20,21,22,21.35
7,0.1,1e6,2,2,20,15,16,15.10
7,0.1,1e7,1,1,20,21,22,21.90
7,0.1,1e7,1,2,20,15,16,15.15
7,0.1,1e7,2,1,20,21,22,21.50
7,0.1,1e7,2,2,20,15,16,15.10
7,0.1,1e8,1,1,20,22,23,22.35
7,0.1,1e8,1,2,20,15,16,15.30
7,0.1,1e8,2,1,20,21,22,21.60
7,0.1,1e8,2,2,20,15,16,15.10
7,0.15,1.,1,1,20,22,24,23.10
7,0.15,1.,1,2,20,15,17,16.20
7,0.15,1.,2,1,20,21,24,22.30
7,0.15,1.,2,2,20,15,17,15.65
7,0.15,1e1,1,1,20,21,23,21.95
7,0.15,1e1,1,2,20,15,16,15.25
7,0.15,1e1,2,1,20,21,23,21.55
7,0.15,1e1,2,2,20,15,16,15.20
7,0.15,1e2,1,1,20,22,24,22.75
7,0.15,1e2,1,2,20,15,16,15.55
7,0.15,1e2,2,1,20,21,23,22.00
7,0.15,1e2,2,2,20,15,16,15.45
7,0.15,1e3,1,1,20,22,23,22.70
7,0.15,1e3,1,2,20,15,16,15.60
7,0.15,1e3,2,1,20,21,22,21.85
7,0.15,1e3,2,2,20,15,16,15.50
7,0.15,1e4,1,1,20,22,24,22.60
7,0.15,1e4,1,2,20,15,17,15.65
7,0.15,1e4,2,1,20,21,23,22.15
7,0.15,1e4,2,2,20,15,16,15.25
7,0.15,1e5,1,1,20,21,24,22.50
7,0.15,1e5,1,2,20,15,16,15.75
7,0.15,1e5,2,1,20,21,23,22.10
7,0.15,1e5,2,2,20,15,16,15.50
7,0.15,1e6,1,1,20,22,24,22.75
7,0.15,1e6,1,2,20,15,16,15.50
7,0.15,1e6,2,1,20,21,23,22.05
7,0.15,1e6,2,2,20,15,16,15.55
7,0.15,1e7,1,1,20,22,24,22.70
7,0.15,1e7,1,2,20,15,16,15.65
7,0.15,1e7,2,1,20,21,23,22.10
7,0.15,1e7,2,2,20,15,16,15.50
7,0.15,1e8,1,1,20,22,23,22.70
7,0.15,1e8,1,2,20,15,17,15.80
7,0.15,1e8,2,1,20,21,23,22.20
7,0.15,1e8,2,2,20,15,16,15.50
7,0.2,1.,1,1,20,22,25,23.25
7,0.2,1.,1,2,20,15,17,16.30
7,0.2,1.,2,1,20,22,24,23.35
7,0.2,1.,2,2,20,15,18,16.35
7,0.2,1e1,1,1,20,21,24,23.10
7,0.2,1e1,1,2,20,15,16,15.80
7,0.2,1e1,2,1,20,21,24,22.40
7,0.2,1e1,2,2,20,15,17,15.85
7,0.2,1e2,1,1,20,22,25,23.65
7,0.2,1e2,1,2,20,15,17,15.95
7,0.2,1e2,2,1,20,22,24,22.70
7,0.2,1e2,2,2,20,16,17,16.10
7,0.2,1e3,1,1,20,21,25,23.65
7,0.2,1e3,1,2,20,16,17,16.20
7,0.2,1e3,2,1,20,22,24,22.80
7,0.2,1e3,2,2,20,15,17,15.65
7,0.2,1e4,1,1,20,22,25,23.55
7,0.2,1e4,1,2,20,15,17,16.10
7,0.2,1e4,2,1,20,21,24,22.70
7,0.2,1e4,2,2,20,15,17,15.85
7,0.2,1e5,1,1,20,22,25,23.65
7,0.2,1e5,1,2,20,15,17,16.05
7,0.2,1e5,2,1,20,21,23,22.40
7,0.2,1e5,2,2,20,15,17,16.00
7,0.2,1e6,1,1,20,23,24,23.45
7,0.2,1e6,1,2,20,15,17,15.90
7,0.2,1e6,2,1,20,22,24,23.05
7,0.2,1e6,2,2,20,15,16,15.85
7,0.2,1e7,1,1,20,23,25,23.70
7,0.2,1e7,1,2,20,15,17,16.15
7,0.2,1e7,2,1,20,22,24,22.85
7,0.2,1e7,2,2,20,15,17,15.80
7,0.2,1e8,1,1,20,22,25,23.30
7,0.2,1e8,1,2,20,15,17,15.95
7,0.2,1e8,2,1,20,22,24,22.50
7,0.2,1e8,2,2,20,15,17,15.90
7,0.25,1.,1,1,20,22,25,24.05
7,0.25,1.,1,2,20,15,18,16.75
7,0.25,1.,2,1,20,22,25,23.80
7,0.25,1.,2,2,20,15,19,16.70
7,0.25,1e1,1,1,20,22,25,23.85
7,0.25,1e1,1,2,20,15,17,16.30
7,0.25,1e1,2,1,20,21,26,23.30
7,0.25,1e1,2,2,20,15,18,16.35
7,0.25,1e2,1,1,20,22,26,24.15
7,0.25,1e2,1,2,20,16,18,16.60
7,0.25,1e2,2,1,20,22,28,23.10
7,0.25,1e2,2,2,20,16,17,16.60
7,0.25,1e3,1,1,20,22,26,23.85
7,0.25,1e3,1,2,20,15,18,16.55
7,0.25,1e3,2,1,20,22,26,23.85
7,0.25,1e3,2,2,20,16,18,16.40
7,0.25,1e4,1,1,20,23,26,24.25
7,0.25,1e4,1,2,20,16,17,16.60
7,0.25,1e4,2,1,20,22,25,23.45
7,0.25,1e4,2,2,20,16,17,16.40
7,0.25,1e5,1,1,20,23,27,24.65
7,0.25,1e5,1,2,20,16,18,16.65
7,0.25,1e5,2,1,20,23,25,23.55
7,0.25,1e5,2,2,20,15,17,16.50
7,0.25,1e6,1,1,20,23,26,24.35
7,0.25,1e6,1,2,20,15,18,16.50
7,0.25,1e6,2,1,20,21,26,23.30
7,0.25,1e6,2,2,20,15,18,16.55
7,0.25,1e7,1,1,20,22,27,23.95
7,0.25,1e7,1,2,20,15,18,16.35
7,0.25,1e7,2,1,20,22,25,23.35
7,0.25,1e7,2,2,20,15,17,16.35
7,0.25,1e8,1,1,20,22,26,24.40
7,0.25,1e8,1,2,20,16,18,16.70
7,0.25,1e8,2,1,20,22,25,23.10
7,0.25,1e8,2,2,20,15,17,16.35
7,0.3,1.,1,1,20,24,27,25.35
7,0.3,1.,1,2,20,16,19,17.65
7,0.3,1.,2,1,20,23,26,24.75
7,0.3,1.,2,2,20,14,19,17.45
7,0.3,1e1,1,1,20,23,27,24.65
7,0.3,1e1,1,2,20,16,29,17.70
7,0.3,1e1,2,1,20,23,42,25.00
7,0.3,1e1,2,2,20,16,18,16.85
7,0.3,1e2,1,1,20,24,27,25.25
7,0.3,1e2,1,2,20,15,18,17.10
7,0.3,1e2,2,1,20,23,26,24.20
7,0.3,1e2,2,2,20,16,28,18.05
7,0.3,1e3,1,1,20,23,28,25.45
7,0.3,1e3,1,2,20,16,18,17.00
7,0.3,1e3,2,1,20,23,26,24.20
7,0.3,1e3,2,2,20,16,21,17.40
7,0.3,1e4,1,1,20,23,27,25.00
7,0.3,1e4,1,2,20,16,30,17.80
7,0.3,1e4,2,1,20,22,26,24.25
7,0.3,1e4,2,2,20,16,20,17.35
7,0.3,1e5,1,1,20,24,28,25.55
7,0.3,1e5,1,2,20,16,18,17.15
7,0.3,1e5,2,1,20,22,27,24.80
7,0.3,1e5,2,2,20,16,19,17.55
7,0.3,1e6,1,1,20,24,34,25.95
7,0.3,1e6,1,2,20,16,18,17.25
7,0.3,1e6,2,1,20,23,26,24.35
7,0.3,1e6,2,2,20,16,18,17.10
7,0.3,1e7,1,1,20,24,28,25.50
7,0.3,1e7,1,2,20,16,19,17.35
7,0.3,1e7,2,1,20,22,27,24.70
7,0.3,1e7,2,2,20,17,20,17.30
7,0.3,1e8,1,1,20,23,31,25.70
7,0.3,1e8,1,2,20,16,19,17.45
7,0.3,1e8,2,1,20,22,27,24.50
7,0.3,1e8,2,2,20,16,18,17.05


==> results/struct_3d_SRichardson/summary_schur.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,16,16,16.00
2,0.0,1.,1,2,20,16,16,16.00
2,0.0,1.,2,1,20,16,16,16.00
2,0.0,1.,2,2,20,16,16,16.00
2,0.0,1e1,1,1,20,19,19,19.00
2,0.0,1e1,1,2,20,19,19,19.00
2,0.0,1e1,2,1,20,19,19,19.00
2,0.0,1e1,2,2,20,19,19,19.00
2,0.0,1e2,1,1,20,21,21,21.00
2,0.0,1e2,1,2,20,21,21,21.00
2,0.0,1e2,2,1,20,21,21,21.00
2,0.0,1e2,2,2,20,21,21,21.00
2,0.0,1e3,1,1,20,21,21,21.00
2,0.0,1e3,1,2,20,21,21,21.00
2,0.0,1e3,2,1,20,21,21,21.00
2,0.0,1e3,2,2,20,21,21,21.00
2,0.0,1e4,1,1,20,22,22,22.00
2,0.0,1e4,1,2,20,22,22,22.00
2,0.0,1e4,2,1,20,22,22,22.00
2,0.0,1e4,2,2,20,22,22,22.00
2,0.0,1e5,1,1,20,24,24,24.00
2,0.0,1e5,1,2,20,24,24,24.00
2,0.0,1e5,2,1,20,24,24,24.00
2,0.0,1e5,2,2,20,24,24,24.00
2,0.0,1e6,1,1,20,27,27,27.00
2,0.0,1e6,1,2,20,27,27,27.00
2,0.0,1e6,2,1,20,27,27,27.00
2,0.0,1e6,2,2,20,27,27,27.00
2,0.0,1e7,1,1,20,22,22,22.00
2,0.0,1e7,1,2,20,22,22,22.00
2,0.0,1e7,2,1,20,22,22,22.00
2,0.0,1e7,2,2,20,22,22,22.00
2,0.0,1e8,1,1,20,19,19,19.00
2,0.0,1e8,1,2,20,19,19,19.00
2,0.0,1e8,2,1,20,19,19,19.00
2,0.0,1e8,2,2,20,19,19,19.00
2,0.05,1.,1,1,20,17,19,18.10
2,0.05,1.,1,2,20,17,19,18.25
2,0.05,1.,2,1,20,18,19,18.20
2,0.05,1.,2,2,20,17,19,18.00
2,0.05,1e1,1,1,20,22,24,23.45
2,0.05,1e1,1,2,20,22,24,23.30
2,0.05,1e1,2,1,20,22,24,23.55
2,0.05,1e1,2,2,20,23,24,23.60
2,0.05,1e2,1,1,20,26,30,28.75
2,0.05,1e2,1,2,20,28,30,28.95
2,0.05,1e2,2,1,20,28,29,28.85
2,0.05,1e2,2,2,20,28,29,28.85
2,0.05,1e3,1,1,20,31,32,31.55
2,0.05,1e3,1,2,20,29,32,31.50
2,0.05,1e3,2,1,20,31,32,31.70
2,0.05,1e3,2,2,20,31,32,31.70
2,0.05,1e4,1,1,20,30,34,32.70
2,0.05,1e4,1,2,20,31,34,32.95
2,0.05,1e4,2,1,20,30,34,32.75
2,0.05,1e4,2,2,20,30,34,32.55
2,0.05,1e5,1,1,20,31,36,31.70
2,0.05,1e5,1,2,20,31,32,31.70
2,0.05,1e5,2,1,20,31,37,32.05
2,0.05,1e5,2,2,20,31,37,31.85
2,0.05,1e6,1,1,20,33,35,33.60
2,0.05,1e6,1,2,20,30,35,33.40
2,0.05,1e6,2,1,20,32,35,33.45
2,0.05,1e6,2,2,20,33,35,33.70
2,0.05,1e7,1,1,20,30,31,30.20
2,0.05,1e7,1,2,20,30,31,30.30
2,0.05,1e7,2,1,20,30,31,30.25
2,0.05,1e7,2,2,20,29,31,30.20
2,0.05,1e8,1,1,20,26,32,29.60
2,0.05,1e8,1,2,20,26,32,29.35
2,0.05,1e8,2,1,20,26,32,30.20
2,0.05,1e8,2,2,20,27,32,29.20
2,0.1,1.,1,1,20,18,20,18.95
2,0.1,1.,1,2,20,18,20,18.90
2,0.1,1.,2,1,20,18,20,19.00
2,0.1,1.,2,2,20,18,20,19.05
2,0.1,1e1,1,1,20,24,25,24.25
2,0.1,1e1,1,2,20,23,25,24.10
2,0.1,1e1,2,1,20,23,25,24.05
2,0.1,1e1,2,2,20,22,26,24.10
2,0.1,1e2,1,1,20,28,30,29.00
2,0.1,1e2,1,2,20,29,30,29.15
2,0.1,1e2,2,1,20,28,30,29.10
2,0.1,1e2,2,2,20,28,31,29.15
2,0.1,1e3,1,1,20,29,33,31.65
2,0.1,1e3,1,2,20,31,33,32.15
2,0.1,1e3,2,1,20,31,33,31.95
2,0.1,1e3,2,2,20,31,33,31.70
2,0.1,1e4,1,1,20,31,34,33.35
2,0.1,1e4,1,2,20,30,35,33.10
2,0.1,1e4,2,1,20,30,34,33.00
2,0.1,1e4,2,2,20,31,34,33.45
2,0.1,1e5,1,1,20,31,38,34.40
2,0.1,1e5,1,2,20,31,38,34.80
2,0.1,1e5,2,1,20,31,39,34.90
2,0.1,1e5,2,2,20,31,37,33.95
2,0.1,1e6,1,1,20,30,35,33.60
2,0.1,1e6,1,2,20,33,35,33.90
2,0.1,1e6,2,1,20,32,35,34.10
2,0.1,1e6,2,2,20,32,35,33.65
2,0.1,1e7,1,1,20,30,32,30.75
2,0.1,1e7,1,2,20,29,37,30.70
2,0.1,1e7,2,1,20,30,37,30.95
2,0.1,1e7,2,2,20,29,31,30.65
2,0.1,1e8,1,1,20,27,32,30.20
2,0.1,1e8,1,2,20,27,32,28.95
2,0.1,1e8,2,1,20,26,32,30.05
2,0.1,1e8,2,2,20,26,32,29.65
2,0.15,1.,1,1,20,18,21,19.80
2,0.15,1.,1,2,20,19,21,19.70
2,0.15,1.,2,1,20,19,21,19.90
2,0.15,1.,2,2,20,19,21,19.90
2,0.15,1e1,1,1,20,24,26,24.75
2,0.15,1e1,1,2,20,23,26,24.65
2,0.15,1e1,2,1,20,23,25,24.40
2,0.15,1e1,2,2,20,23,26,24.35
2,0.15,1e2,1,1,20,29,32,30.05
2,0.15,1e2,1,2,20,29,31,29.55
2,0.15,1e2,2,1,20,28,31,29.40
2,0.15,1e2,2,2,20,28,31,29.60
2,0.15,1e3,1,1,20,31,34,32.30
2,0.15,1e3,1,2,20,31,33,32.40
2,0.15,1e3,2,1,20,31,33,32.20
2,0.15,1e3,2,2,20,31,34,32.30
2,0.15,1e4,1,1,20,32,35,33.65
2,0.15,1e4,1,2,20,32,35,33.80
2,0.15,1e4,2,1,20,33,35,33.90
2,0.15,1e4,2,2,20,32,35,33.85
2,0.15,1e5,1,1,20,31,38,34.80
2,0.15,1e5,1,2,20,31,38,34.75
2,0.15,1e5,2,1,20,32,40,35.15
2,0.15,1e5,2,2,20,31,39,34.80
2,0.15,1e6,1,1,20,32,36,34.35
2,0.15,1e6,1,2,20,32,36,33.80
2,0.15,1e6,2,1,20,32,36,34.30
2,0.15,1e6,2,2,20,32,35,34.45
2,0.15,1e7,1,1,20,30,40,32.35
2,0.15,1e7,1,2,20,30,40,32.55
2,0.15,1e7,2,1,20,29,40,32.50
2,0.15,1e7,2,2,20,29,32,30.95
2,0.15,1e8,1,1,20,27,32,29.05
2,0.15,1e8,1,2,20,27,33,29.45
2,0.15,1e8,2,1,20,27,32,29.05
2,0.15,1e8,2,2,20,27,32,29.30
2,0.2,1.,1,1,20,19,21,20.55
2,0.2,1.,1,2,20,20,22,20.80
2,0.2,1.,2,1,20,20,22,20.75
2,0.2,1.,2,2,20,19,22,20.75
2,0.2,1e1,1,1,20,23,26,25.10
2,0.2,1e1,1,2,20,23,28,25.45
2,0.2,1e1,2,1,20,22,26,24.95
2,0.2,1e1,2,2,20,24,27,25.20
2,0.2,1e2,1,1,20,29,33,30.65
2,0.2,1e2,1,2,20,29,33,30.45
2,0.2,1e2,2,1,20,29,32,30.60
2,0.2,1e2,2,2,20,29,32,30.20
2,0.2,1e3,1,1,20,31,33,32.55
2,0.2,1e3,1,2,20,32,34,32.75
2,0.2,1e3,2,1,20,31,34,32.60
2,0.2,1e3,2,2,20,31,34,32.45
2,0.2,1e4,1,1,20,33,35,34.10
2,0.2,1e4,1,2,20,33,35,34.00
2,0.2,1e4,2,1,20,33,35,33.95
2,0.2,1e4,2,2,20,33,35,33.90
2,0.2,1e5,1,1,20,33,39,37.55
2,0.2,1e5,1,2,20,31,39,35.80
2,0.2,1e5,2,1,20,32,39,36.90
2,0.2,1e5,2,2,20,31,40,35.95
2,0.2,1e6,1,1,20,32,44,34.90
2,0.2,1e6,1,2,20,32,36,34.40
2,0.2,1e6,2,1,20,33,46,35.30
2,0.2,1e6,2,2,20,31,44,35.20
2,0.2,1e7,1,1,20,30,41,33.85
2,0.2,1e7,1,2,20,30,42,33.50
2,0.2,1e7,2,1,20,30,41,34.90
2,0.2,1e7,2,2,20,30,40,32.05
2,0.2,1e8,1,1,20,26,32,29.60
2,0.2,1e8,1,2,20,28,34,30.40
2,0.2,1e8,2,1,20,27,32,29.15
2,0.2,1e8,2,2,20,27,32,29.50
2,0.25,1.,1,1,20,20,23,21.60
2,0.25,1.,1,2,20,20,23,21.40
2,0.25,1.,2,1,20,20,23,21.55
2,0.25,1.,2,2,20,20,22,21.20
2,0.25,1e1,1,1,20,24,27,25.75
2,0.25,1e1,1,2,20,24,27,25.65
2,0.25,1e1,2,1,20,23,27,25.45
2,0.25,1e1,2,2,20,24,27,25.90
2,0.25,1e2,1,1,20,30,33,31.35
2,0.25,1e2,1,2,20,30,33,31.20
2,0.25,1e2,2,1,20,29,33,31.25
2,0.25,1e2,2,2,20,30,33,31.20
2,0.25,1e3,1,1,20,31,34,32.95
2,0.25,1e3,1,2,20,31,34,32.95
2,0.25,1e3,2,1,20,32,34,33.10
2,0.25,1e3,2,2,20,31,34,32.90
2,0.25,1e4,1,1,20,33,37,34.50
2,0.25,1e4,1,2,20,33,35,34.25
2,0.25,1e4,2,1,20,30,35,33.50
2,0.25,1e4,2,2,20,32,36,34.00
2,0.25,1e5,1,1,20,32,41,37.55
2,0.25,1e5,1,2,20,32,42,38.30
2,0.25,1e5,2,1,20,33,41,38.15
2,0.25,1e5,2,2,20,33,40,37.55
2,0.25,1e6,1,1,20,33,47,37.00
2,0.25,1e6,1,2,20,31,48,37.90
2,0.25,1e6,2,1,20,30,48,36.85
2,0.25,1e6,2,2,20,30,47,36.50
2,0.25,1e7,1,1,20,30,43,34.25
2,0.25,1e7,1,2,20,30,41,33.00
2,0.25,1e7,2,1,20,31,42,34.35
2,0.25,1e7,2,2,20,30,41,33.85
2,0.25,1e8,1,1,20,28,34,31.15
2,0.25,1e8,1,2,20,28,34,30.25
2,0.25,1e8,2,1,20,28,33,30.35
2,0.25,1e8,2,2,20,28,35,29.85
2,0.3,1.,1,1,20,21,24,22.25
2,0.3,1.,1,2,20,21,23,21.90
2,0.3,1.,2,1,20,20,24,22.40
2,0.3,1.,2,2,20,21,24,22.25
2,0.3,1e1,1,1,20,23,28,26.30
2,0.3,1e1,1,2,20,25,29,26.55
2,0.3,1e1,2,1,20,24,28,26.60
2,0.3,1e1,2,2,20,24,29,26.65
2,0.3,1e2,1,1,20,29,34,31.90
2,0.3,1e2,1,2,20,29,33,31.70
2,0.3,1e2,2,1,20,30,33,31.80
2,0.3,1e2,2,2,20,30,33,31.55
2,0.3,1e3,1,1,20,32,34,33.25
2,0.3,1e3,1,2,20,32,34,33.10
2,0.3,1e3,2,1,20,32,34,33.20
2,0.3,1e3,2,2,20,32,34,33.25
2,0.3,1e4,1,1,20,33,36,34.80
2,0.3,1e4,1,2,20,33,36,34.50
2,0.3,1e4,2,1,20,33,36,34.35
2,0.3,1e4,2,2,20,33,36,34.55
2,0.3,1e5,1,1,20,32,42,38.05
2,0.3,1e5,1,2,20,32,42,37.85
2,0.3,1e5,2,1,20,32,41,37.10
2,0.3,1e5,2,2,20,33,43,39.45
2,0.3,1e6,1,1,20,35,50,42.35
2,0.3,1e6,1,2,20,33,52,41.10
2,0.3,1e6,2,1,20,34,55,41.10
2,0.3,1e6,2,2,20,33,49,38.95
2,0.3,1e7,1,1,20,31,43,36.65
2,0.3,1e7,1,2,20,31,45,35.75
2,0.3,1e7,2,1,20,30,46,38.55
2,0.3,1e7,2,2,20,30,44,36.30
2,0.3,1e8,1,1,20,28,34,30.50
2,0.3,1e8,1,2,20,28,35,30.50
2,0.3,1e8,2,1,20,28,36,30.55
2,0.3,1e8,2,2,20,28,35,30.70
3,0.0,1.,1,1,20,22,22,22.00
3,0.0,1.,1,2,20,22,22,22.00
3,0.0,1.,2,1,20,22,22,22.00
3,0.0,1.,2,2,20,22,22,22.00
3,0.0,1e1,1,1,20,33,33,33.00
3,0.0,1e1,1,2,20,33,33,33.00
3,0.0,1e1,2,1,20,33,33,33.00
3,0.0,1e1,2,2,20,33,33,33.00
3,0.0,1e2,1,1,20,46,46,46.00
3,0.0,1e2,1,2,20,46,46,46.00
3,0.0,1e2,2,1,20,46,46,46.00
3,0.0,1e2,2,2,20,46,46,46.00
3,0.0,1e3,1,1,20,54,54,54.00
3,0.0,1e3,1,2,20,54,54,54.00
3,0.0,1e3,2,1,20,54,54,54.00
3,0.0,1e3,2,2,20,54,54,54.00
3,0.0,1e4,1,1,20,62,62,62.00
3,0.0,1e4,1,2,20,62,62,62.00
3,0.0,1e4,2,1,20,62,62,62.00
3,0.0,1e4,2,2,20,62,62,62.00
3,0.0,1e5,1,1,20,63,63,63.00
3,0.0,1e5,1,2,20,63,63,63.00
3,0.0,1e5,2,1,20,63,63,63.00
3,0.0,1e5,2,2,20,63,63,63.00
3,0.0,1e6,1,1,20,71,71,71.00
3,0.0,1e6,1,2,20,71,71,71.00
3,0.0,1e6,2,1,20,71,71,71.00
3,0.0,1e6,2,2,20,71,71,71.00
3,0.0,1e7,1,1,20,52,52,52.00
3,0.0,1e7,1,2,20,52,52,52.00
3,0.0,1e7,2,1,20,52,52,52.00
3,0.0,1e7,2,2,20,52,52,52.00
3,0.0,1e8,1,1,20,45,45,45.00
3,0.0,1e8,1,2,20,45,45,45.00
3,0.0,1e8,2,1,20,45,45,45.00
3,0.0,1e8,2,2,20,45,45,45.00
3,0.05,1.,1,1,20,23,23,23.00
3,0.05,1.,1,2,20,22,24,23.35
3,0.05,1.,2,1,20,22,24,23.15
3,0.05,1.,2,2,20,22,24,23.05
3,0.05,1e1,1,1,20,36,38,36.95
3,0.05,1e1,1,2,20,35,38,36.55
3,0.05,1e1,2,1,20,35,38,36.55
3,0.05,1e1,2,2,20,35,39,36.80
3,0.05,1e2,1,1,20,56,61,59.50
3,0.05,1e2,1,2,20,59,64,60.65
3,0.05,1e2,2,1,20,58,61,60.20
3,0.05,1e2,2,2,20,57,63,60.15
3,0.05,1e3,1,1,20,73,75,73.85
3,0.05,1e3,1,2,20,68,75,73.10
3,0.05,1e3,2,1,20,69,77,73.30
3,0.05,1e3,2,2,20,69,75,73.45
3,0.05,1e4,1,1,20,78,92,86.05
3,0.05,1e4,1,2,20,75,92,84.95
3,0.05,1e4,2,1,20,82,91,85.20
3,0.05,1e4,2,2,20,83,92,86.90
3,0.05,1e5,1,1,20,80,90,86.95
3,0.05,1e5,1,2,20,80,90,86.90
3,0.05,1e5,2,1,20,80,90,87.55
3,0.05,1e5,2,2,20,80,90,85.15
3,0.05,1e6,1,1,20,88,91,89.45
3,0.05,1e6,1,2,20,87,91,89.10
3,0.05,1e6,2,1,20,87,90,88.90
3,0.05,1e6,2,2,20,88,90,89.30
3,0.05,1e7,1,1,20,60,76,62.10
3,0.05,1e7,1,2,20,60,77,62.80
3,0.05,1e7,2,1,20,61,78,65.85
3,0.05,1e7,2,2,20,60,77,65.00
3,0.05,1e8,1,1,20,52,54,52.95
3,0.05,1e8,1,2,20,52,54,52.85
3,0.05,1e8,2,1,20,52,54,52.90
3,0.05,1e8,2,2,20,52,54,52.90
3,0.1,1.,1,1,20,23,25,24.45
3,0.1,1.,1,2,20,23,25,24.45
3,0.1,1.,2,1,20,23,25,24.20
3,0.1,1.,2,2,20,23,26,24.25
3,0.1,1e1,1,1,20,35,40,37.70
3,0.1,1e1,1,2,20,35,41,37.70
3,0.1,1e1,2,1,20,35,40,37.55
3,0.1,1e1,2,2,20,35,40,37.60
3,0.1,1e2,1,1,20,60,67,64.00
3,0.1,1e2,1,2,20,59,67,62.80
3,0.1,1e2,2,1,20,60,67,62.65
3,0.1,1e2,2,2,20,59,68,62.55
3,0.1,1e3,1,1,20,72,85,76.80
3,0.1,1e3,1,2,20,68,82,75.80
3,0.1,1e3,2,1,20,69,82,76.20
3,0.1,1e3,2,2,20,74,84,76.80
3,0.1,1e4,1,1,20,83,93,89.30
3,0.1,1e4,1,2,20,84,92,89.10
3,0.1,1e4,2,1,20,83,94,88.15
3,0.1,1e4,2,2,20,84,93,89.30
3,0.1,1e5,1,1,20,83,96,91.10
3,0.1,1e5,1,2,20,82,97,89.60
3,0.1,1e5,2,1,20,82,98,90.75
3,0.1,1e5,2,2,20,81,95,89.55
3,0.1,1e6,1,1,20,88,93,90.15
3,0.1,1e6,1,2,20,83,92,90.10
3,0.1,1e6,2,1,20,81,94,90.05
3,0.1,1e6,2,2,20,80,93,89.85
3,0.1,1e7,1,1,20,61,80,68.95
3,0.1,1e7,1,2,20,61,79,67.80
3,0.1,1e7,2,1,20,61,79,66.70
3,0.1,1e7,2,2,20,61,78,66.20
3,0.1,1e8,1,1,20,53,55,54.25
3,0.1,1e8,1,2,20,53,56,54.55
3,0.1,1e8,2,1,20,52,56,54.25
3,0.1,1e8,2,2,20,52,56,54.35
3,0.15,1.,1,1,20,24,27,25.35
3,0.15,1.,1,2,20,24,27,25.45
3,0.15,1.,2,1,20,24,26,25.20
3,0.15,1.,2,2,20,25,27,25.65
3,0.15,1e1,1,1,20,36,41,38.05
3,0.15,1e1,1,2,20,33,40,37.95
3,0.15,1e1,2,1,20,35,42,38.20
3,0.15,1e1,2,2,20,36,44,39.40
3,0.15,1e2,1,1,20,59,70,65.65
3,0.15,1e2,1,2,20,61,70,65.30
3,0.15,1e2,2,1,20,59,70,64.85
3,0.15,1e2,2,2,20,60,67,65.10
3,0.15,1e3,1,1,20,72,86,78.70
3,0.15,1e3,1,2,20,76,85,79.40
3,0.15,1e3,2,1,20,73,87,79.05
3,0.15,1e3,2,2,20,75,85,78.55
3,0.15,1e4,1,1,20,86,97,90.45
3,0.15,1e4,1,2,20,86,96,92.00
3,0.15,1e4,2,1,20,86,96,91.15
3,0.15,1e4,2,2,20,86,95,90.05
3,0.15,1e5,1,1,20,90,100,95.20
3,0.15,1e5,1,2,20,89,102,93.65
3,0.15,1e5,2,1,20,89,100,93.70
3,0.15,1e5,2,2,20,88,100,93.65
3,0.15,1e6,1,1,20,85,96,91.70
3,0.15,1e6,1,2,20,83,95,91.60
3,0.15,1e6,2,1,20,88,98,92.40
3,0.15,1e6,2,2,20,90,96,92.65
3,0.15,1e7,1,1,20,64,81,72.95
3,0.15,1e7,1,2,20,62,81,70.20
3,0.15,1e7,2,1,20,63,80,69.35
3,0.15,1e7,2,2,20,63,83,70.15
3,0.15,1e8,1,1,20,43,58,54.65
3,0.15,1e8,1,2,20,42,57,54.20
3,0.15,1e8,2,1,20,53,57,55.70
3,0.15,1e8,2,2,20,43,57,55.30
3,0.2,1.,1,1,20,25,28,26.40
3,0.2,1.,1,2,20,25,28,26.45
3,0.2,1.,2,1,20,26,29,26.55
3,0.2,1.,2,2,20,24,28,26.55
3,0.2,1e1,1,1,20,35,46,39.90
3,0.2,1e1,1,2,20,36,43,39.55
3,0.2,1e1,2,1,20,34,45,39.95
3,0.2,1e1,2,2,20,34,48,39.95
3,0.2,1e2,1,1,20,63,74,68.20
3,0.2,1e2,1,2,20,62,74,67.75
3,0.2,1e2,2,1,20,64,71,67.35
3,0.2,1e2,2,2,20,62,72,66.60
3,0.2,1e3,1,1,20,76,90,82.25
3,0.2,1e3,1,2,20,73,89,82.95
3,0.2,1e3,2,1,20,77,89,82.80
3,0.2,1e3,2,2,20,77,89,83.20
3,0.2,1e4,1,1,20,90,99,94.30
3,0.2,1e4,1,2,20,86,100,93.40
3,0.2,1e4,2,1,20,88,100,94.60
3,0.2,1e4,2,2,20,85,99,94.40
3,0.2,1e5,1,1,20,90,104,96.35
3,0.2,1e5,1,2,20,92,102,97.60
3,0.2,1e5,2,1,20,89,102,94.95
3,0.2,1e5,2,2,20,89,101,95.80
3,0.2,1e6,1,1,20,89,103,94.60
3,0.2,1e6,1,2,20,86,103,94.75
3,0.2,1e6,2,1,20,88,103,93.40
3,0.2,1e6,2,2,20,85,98,91.75
3,0.2,1e7,1,1,20,67,82,75.05
3,0.2,1e7,1,2,20,66,84,74.85
3,0.2,1e7,2,1,20,64,84,74.00
3,0.2,1e7,2,2,20,65,87,76.80
3,0.2,1e8,1,1,20,43,61,56.50
3,0.2,1e8,1,2,20,44,61,56.55
3,0.2,1e8,2,1,20,43,60,55.40
3,0.2,1e8,2,2,20,43,59,55.30
3,0.25,1.,1,1,20,25,31,27.70
3,0.25,1.,1,2,20,27,30,27.90
3,0.25,1.,2,1,20,26,30,27.95
3,0.25,1.,2,2,20,25,32,27.80
3,0.25,1e1,1,1,20,35,49,40.65
3,0.25,1e1,1,2,20,35,47,40.30
3,0.25,1e1,2,1,20,33,45,39.10
3,0.25,1e1,2,2,20,34,48,40.60
3,0.25,1e2,1,1,20,64,75,70.05
3,0.25,1e2,1,2,20,67,77,70.25
3,0.25,1e2,2,1,20,63,77,68.80
3,0.25,1e2,2,2,20,64,72,68.45
3,0.25,1e3,1,1,20,80,93,86.00
3,0.25,1e3,1,2,20,81,92,86.50
3,0.25,1e3,2,1,20,78,95,86.65
3,0.25,1e3,2,2,20,75,93,84.95
3,0.25,1e4,1,1,20,91,103,96.60
3,0.25,1e4,1,2,20,88,105,97.50
3,0.25,1e4,2,1,20,89,105,96.60
3,0.25,1e4,2,2,20,88,102,96.20
3,0.25,1e5,1,1,20,95,103,98.70
3,0.25,1e5,1,2,20,92,108,100.60
3,0.25,1e5,2,1,20,92,107,99.65
3,0.25,1e5,2,2,20,90,105,98.55
3,0.25,1e6,1,1,20,86,109,98.00
3,0.25,1e6,1,2,20,84,106,96.10
3,0.25,1e6,2,1,20,87,111,97.30
3,0.25,1e6,2,2,20,83,108,94.30
3,0.25,1e7,1,1,20,66,90,75.65
3,0.25,1e7,1,2,20,67,88,77.30
3,0.25,1e7,2,1,20,66,88,78.00
3,0.25,1e7,2,2,20,67,85,75.30
3,0.25,1e8,1,1,20,45,61,57.10
3,0.25,1e8,1,2,20,44,62,56.70
3,0.25,1e8,2,1,20,46,62,57.20
3,0.25,1e8,2,2,20,46,62,56.85
3,0.3,1.,1,1,20,27,31,28.70
3,0.3,1.,1,2,20,26,31,28.90
3,0.3,1.,2,1,20,27,33,29.25
3,0.3,1.,2,2,20,27,33,28.35
3,0.3,1e1,1,1,20,37,45,41.60
3,0.3,1e1,1,2,20,37,45,40.65
3,0.3,1e1,2,1,20,37,49,42.45
3,0.3,1e1,2,2,20,34,51,42.15
3,0.3,1e2,1,1,20,66,76,71.40
3,0.3,1e2,1,2,20,68,80,72.85
3,0.3,1e2,2,1,20,67,76,72.25
3,0.3,1e2,2,2,20,66,79,72.30
3,0.3,1e3,1,1,20,77,99,87.15
3,0.3,1e3,1,2,20,79,98,88.40
3,0.3,1e3,2,1,20,81,101,88.55
3,0.3,1e3,2,2,20,83,96,89.05
3,0.3,1e4,1,1,20,92,108,99.55
3,0.3,1e4,1,2,20,91,105,100.40
3,0.3,1e4,2,1,20,91,111,99.80
3,0.3,1e4,2,2,20,89,111,100.05
3,0.3,1e5,1,1,20,93,113,102.90
3,0.3,1e5,1,2,20,95,122,103.40
3,0.3,1e5,2,1,20,95,116,106.25
3,0.3,1e5,2,2,20,96,112,103.90
3,0.3,1e6,1,1,20,90,108,100.15
3,0.3,1e6,1,2,20,87,118,99.35
3,0.3,1e6,2,1,20,88,110,99.40
3,0.3,1e6,2,2,20,88,118,97.80
3,0.3,1e7,1,1,20,68,88,78.30
3,0.3,1e7,1,2,20,72,92,83.70
3,0.3,1e7,2,1,20,72,91,81.60
3,0.3,1e7,2,2,20,67,91,78.40
3,0.3,1e8,1,1,20,47,66,59.45
3,0.3,1e8,1,2,20,46,63,59.30
3,0.3,1e8,2,1,20,46,64,56.50
3,0.3,1e8,2,2,20,48,64,59.95
7,0.0,1.,1,1,20,26,26,26.00
7,0.0,1.,1,2,20,26,26,26.00
7,0.0,1.,2,1,20,26,26,26.00
7,0.0,1.,2,2,20,26,26,26.00
7,0.0,1e1,1,1,20,59,59,59.00
7,0.0,1e1,1,2,20,59,59,59.00
7,0.0,1e1,2,1,20,59,59,59.00
7,0.0,1e1,2,2,20,59,59,59.00
7,0.0,1e2,1,1,20,124,124,124.00
7,0.0,1e2,1,2,20,124,124,124.00
7,0.0,1e2,2,1,20,124,124,124.00
7,0.0,1e2,2,2,20,124,124,124.00
7,0.0,1e3,1,1,20,99999,99999,99999.00
7,0.0,1e3,1,2,20,99999,99999,99999.00
7,0.0,1e3,2,1,20,99999,99999,99999.00
7,0.0,1e3,2,2,20,99999,99999,99999.00
7,0.0,1e4,1,1,20,99999,99999,99999.00
7,0.0,1e4,1,2,20,99999,99999,99999.00
7,0.0,1e4,2,1,20,99999,99999,99999.00
7,0.0,1e4,2,2,20,99999,99999,99999.00
7,0.0,1e5,1,1,20,99999,99999,99999.00
7,0.0,1e5,1,2,20,99999,99999,99999.00
7,0.0,1e5,2,1,20,99999,99999,99999.00
7,0.0,1e5,2,2,20,99999,99999,99999.00
7,0.0,1e6,1,1,20,99999,99999,99999.00
7,0.0,1e6,1,2,20,99999,99999,99999.00
7,0.0,1e6,2,1,20,99999,99999,99999.00
7,0.0,1e6,2,2,20,99999,99999,99999.00
7,0.0,1e7,1,1,20,149,149,149.00
7,0.0,1e7,1,2,20,149,149,149.00
7,0.0,1e7,2,1,20,149,149,149.00
7,0.0,1e7,2,2,20,149,149,149.00
7,0.0,1e8,1,1,20,86,86,86.00
7,0.0,1e8,1,2,20,86,86,86.00
7,0.0,1e8,2,1,20,86,86,86.00
7,0.0,1e8,2,2,20,86,86,86.00
7,0.05,1.,1,1,20,28,30,28.80
7,0.05,1.,1,2,20,28,31,29.10
7,0.05,1.,2,1,20,28,30,28.90
7,0.05,1.,2,2,20,28,30,28.90
7,0.05,1e1,1,1,20,60,64,61.65
7,0.05,1e1,1,2,20,59,65,61.45
7,0.05,1e1,2,1,20,58,65,61.45
7,0.05,1e1,2,2,20,59,64,61.55
7,0.05,1e2,1,1,20,130,142,138.20
7,0.05,1e2,1,2,20,132,143,138.15
7,0.05,1e2,2,1,20,129,141,136.55
7,0.05,1e2,2,2,20,135,143,139.00
7,0.05,1e3,1,1,20,99999,99999,99999.00
7,0.05,1e3,1,2,20,99999,99999,99999.00
7,0.05,1e3,2,1,20,99999,99999,99999.00
7,0.05,1e3,2,2,20,99999,99999,99999.00
7,0.05,1e4,1,1,20,99999,99999,99999.00
7,0.05,1e4,1,2,20,99999,99999,99999.00
7,0.05,1e4,2,1,20,99999,99999,99999.00
7,0.05,1e4,2,2,20,99999,99999,99999.00
7,0.05,1e5,1,1,20,99999,99999,99999.00
7,0.05,1e5,1,2,20,99999,99999,99999.00
7,0.05,1e5,2,1,20,99999,99999,99999.00
7,0.05,1e5,2,2,20,99999,99999,99999.00
7,0.05,1e6,1,1,20,99999,99999,99999.00
7,0.05,1e6,1,2,20,99999,99999,99999.00
7,0.05,1e6,2,1,20,99999,99999,99999.00
7,0.05,1e6,2,2,20,99999,99999,99999.00
7,0.05,1e7,1,1,20,99999,99999,99999.00
7,0.05,1e7,1,2,20,99999,99999,99999.00
7,0.05,1e7,2,1,20,99999,99999,99999.00
7,0.05,1e7,2,2,20,99999,99999,99999.00
7,0.05,1e8,1,1,20,95,116,97.10
7,0.05,1e8,1,2,20,94,97,95.60
7,0.05,1e8,2,1,20,95,99,95.75
7,0.05,1e8,2,2,20,95,98,96.40
7,0.1,1.,1,1,20,30,33,31.45
7,0.1,1.,1,2,20,30,34,31.55
7,0.1,1.,2,1,20,30,34,31.20
7,0.1,1.,2,2,20,30,34,31.60
7,0.1,1e1,1,1,20,60,71,64.90
7,0.1,1e1,1,2,20,58,72,64.65
7,0.1,1e1,2,1,20,62,70,65.05
7,0.1,1e1,2,2,20,59,70,65.60
7,0.1,1e2,1,1,20,137,99999,5136.90
7,0.1,1e2,1,2,20,132,99999,25108.30
7,0.1,1e2,2,1,20,134,99999,10129.45
7,0.1,1e2,2,2,20,136,99999,20115.75
7,0.1,1e3,1,1,20,99999,99999,99999.00
7,0.1,1e3,1,2,20,99999,99999,99999.00
7,0.1,1e3,2,1,20,99999,99999,99999.00
7,0.1,1e3,2,2,20,99999,99999,99999.00
7,0.1,1e4,1,1,20,99999,99999,99999.00
7,0.1,1e4,1,2,20,99999,99999,99999.00
7,0.1,1e4,2,1,20,99999,99999,99999.00
7,0.1,1e4,2,2,20,99999,99999,99999.00
7,0.1,1e5,1,1,20,99999,99999,99999.00
7,0.1,1e5,1,2,20,99999,99999,99999.00
7,0.1,1e5,2,1,20,99999,99999,99999.00
7,0.1,1e5,2,2,20,99999,99999,99999.00
7,0.1,1e6,1,1,20,99999,99999,99999.00
7,0.1,1e6,1,2,20,99999,99999,99999.00
7,0.1,1e6,2,1,20,99999,99999,99999.00
7,0.1,1e6,2,2,20,99999,99999,99999.00
7,0.1,1e7,1,1,20,150,99999,95006.55
7,0.1,1e7,1,2,20,99999,99999,99999.00
7,0.1,1e7,2,1,20,99999,99999,99999.00
7,0.1,1e7,2,2,20,99999,99999,99999.00
7,0.1,1e8,1,1,20,98,126,103.65
7,0.1,1e8,1,2,20,98,128,104.80
7,0.1,1e8,2,1,20,97,128,103.15
7,0.1,1e8,2,2,20,99,125,103.40
7,0.15,1.,1,1,20,31,37,34.20
7,0.15,1.,1,2,20,33,36,34.50
7,0.15,1.,2,1,20,32,37,34.20
7,0.15,1.,2,2,20,31,38,34.50
7,0.15,1e1,1,1,20,61,73,68.25
7,0.15,1e1,1,2,20,60,76,68.05
7,0.15,1e1,2,1,20,62,75,69.45
7,0.15,1e1,2,2,20,62,77,68.55
7,0.15,1e2,1,1,20,144,99999,50073.05
7,0.15,1e2,1,2,20,140,99999,80027.65
7,0.15,1e2,2,1,20,143,99999,70043.20
7,0.15,1e2,2,2,20,145,99999,65050.80
7,0.15,1e3,1,1,20,99999,99999,99999.00
7,0.15,1e3,1,2,20,99999,99999,99999.00
7,0.15,1e3,2,1,20,99999,99999,99999.00
7,0.15,1e3,2,2,20,99999,99999,99999.00
7,0.15,1e4,1,1,20,99999,99999,99999.00
7,0.15,1e4,1,2,20,99999,99999,99999.00
7,0.15,1e4,2,1,20,99999,99999,99999.00
7,0.15,1e4,2,2,20,99999,99999,99999.00
7,0.15,1e5,1,1,20,99999,99999,99999.00
7,0.15,1e5,1,2,20,99999,99999,99999.00
7,0.15,1e5,2,1,20,99999,99999,99999.00
7,0.15,1e5,2,2,20,99999,99999,99999.00
7,0.15,1e6,1,1,20,99999,99999,99999.00
7,0.15,1e6,1,2,20,99999,99999,99999.00
7,0.15,1e6,2,1,20,99999,99999,99999.00
7,0.15,1e6,2,2,20,99999,99999,99999.00
7,0.15,1e7,1,1,20,99999,99999,99999.00
7,0.15,1e7,1,2,20,99999,99999,99999.00
7,0.15,1e7,2,1,20,99999,99999,99999.00
7,0.15,1e7,2,2,20,99999,99999,99999.00
7,0.15,1e8,1,1,20,102,141,117.85
7,0.15,1e8,1,2,20,103,135,112.95
7,0.15,1e8,2,1,20,103,136,114.70
7,0.15,1e8,2,2,20,104,139,115.75
7,0.2,1.,1,1,20,34,42,37.40
7,0.2,1.,1,2,20,35,40,37.10
7,0.2,1.,2,1,20,35,40,37.15
7,0.2,1.,2,2,20,35,45,38.35
7,0.2,1e1,1,1,20,63,83,72.70
7,0.2,1e1,1,2,20,62,82,71.40
7,0.2,1e1,2,1,20,64,86,72.25
7,0.2,1e1,2,2,20,66,95,75.15
7,0.2,1e2,1,1,20,149,99999,90014.00
7,0.2,1e2,1,2,20,138,99999,95005.95
7,0.2,1e2,2,1,20,146,99999,90013.80
7,0.2,1e2,2,2,20,99999,99999,99999.00
7,0.2,1e3,1,1,20,99999,99999,99999.00
7,0.2,1e3,1,2,20,99999,99999,99999.00
7,0.2,1e3,2,1,20,99999,99999,99999.00
7,0.2,1e3,2,2,20,99999,99999,99999.00
7,0.2,1e4,1,1,20,99999,99999,99999.00
7,0.2,1e4,1,2,20,99999,99999,99999.00
7,0.2,1e4,2,1,20,99999,99999,99999.00
7,0.2,1e4,2,2,20,99999,99999,99999.00
7,0.2,1e5,1,1,20,99999,99999,99999.00
7,0.2,1e5,1,2,20,99999,99999,99999.00
7,0.2,1e5,2,1,20,99999,99999,99999.00
7,0.2,1e5,2,2,20,99999,99999,99999.00
7,0.2,1e6,1,1,20,99999,99999,99999.00
7,0.2,1e6,1,2,20,99999,99999,99999.00
7,0.2,1e6,2,1,20,99999,99999,99999.00
7,0.2,1e6,2,2,20,99999,99999,99999.00
7,0.2,1e7,1,1,20,99999,99999,99999.00
7,0.2,1e7,1,2,20,99999,99999,99999.00
7,0.2,1e7,2,1,20,99999,99999,99999.00
7,0.2,1e7,2,2,20,99999,99999,99999.00
7,0.2,1e8,1,1,20,109,146,124.05
7,0.2,1e8,1,2,20,110,148,123.30
7,0.2,1e8,2,1,20,107,147,120.35
7,0.2,1e8,2,2,20,106,142,121.45
7,0.25,1.,1,1,20,36,45,40.05
7,0.25,1.,1,2,20,38,45,40.90
7,0.25,1.,2,1,20,37,46,40.85
7,0.25,1.,2,2,20,37,43,40.55
7,0.25,1e1,1,1,20,55,89,77.20
7,0.25,1e1,1,2,20,60,100,77.70
7,0.25,1e1,2,1,20,64,91,78.25
7,0.25,1e1,2,2,20,65,99,78.30
7,0.25,1e2,1,1,20,99999,99999,99999.00
7,0.25,1e2,1,2,20,149,99999,90014.05
7,0.25,1e2,2,1,20,147,99999,95006.40
7,0.25,1e2,2,2,20,99999,99999,99999.00
7,0.25,1e3,1,1,20,99999,99999,99999.00
7,0.25,1e3,1,2,20,99999,99999,99999.00
7,0.25,1e3,2,1,20,99999,99999,99999.00
7,0.25,1e3,2,2,20,99999,99999,99999.00
7,0.25,1e4,1,1,20,99999,99999,99999.00
7,0.25,1e4,1,2,20,99999,99999,99999.00
7,0.25,1e4,2,1,20,99999,99999,99999.00
7,0.25,1e4,2,2,20,99999,99999,99999.00
7,0.25,1e5,1,1,20,99999,99999,99999.00
7,0.25,1e5,1,2,20,99999,99999,99999.00
7,0.25,1e5,2,1,20,99999,99999,99999.00
7,0.25,1e5,2,2,20,99999,99999,99999.00
7,0.25,1e6,1,1,20,99999,99999,99999.00
7,0.25,1e6,1,2,20,99999,99999,99999.00
7,0.25,1e6,2,1,20,99999,99999,99999.00
7,0.25,1e6,2,2,20,99999,99999,99999.00
7,0.25,1e7,1,1,20,99999,99999,99999.00
7,0.25,1e7,1,2,20,99999,99999,99999.00
7,0.25,1e7,2,1,20,99999,99999,99999.00
7,0.25,1e7,2,2,20,99999,99999,99999.00
7,0.25,1e8,1,1,20,117,99999,25097.40
7,0.25,1e8,1,2,20,115,99999,30091.95
7,0.25,1e8,2,1,20,111,99999,5121.80
7,0.25,1e8,2,2,20,115,99999,20105.80
7,0.3,1.,1,1,20,39,54,45.60
7,0.3,1.,1,2,20,40,52,45.05
7,0.3,1.,2,1,20,39,52,46.40
7,0.3,1.,2,2,20,39,57,44.35
7,0.3,1e1,1,1,20,67,104,79.85
7,0.3,1e1,1,2,20,67,102,78.55
7,0.3,1e1,2,1,20,66,116,84.20
7,0.3,1e1,2,2,20,62,103,79.40
7,0.3,1e2,1,1,20,99999,99999,99999.00
7,0.3,1e2,1,2,20,99999,99999,99999.00
7,0.3,1e2,2,1,20,99999,99999,99999.00
7,0.3,1e2,2,2,20,99999,99999,99999.00
7,0.3,1e3,1,1,20,99999,99999,99999.00
7,0.3,1e3,1,2,20,99999,99999,99999.00
7,0.3,1e3,2,1,20,99999,99999,99999.00
7,0.3,1e3,2,2,20,99999,99999,99999.00
7,0.3,1e4,1,1,20,99999,99999,99999.00
7,0.3,1e4,1,2,20,99999,99999,99999.00
7,0.3,1e4,2,1,20,99999,99999,99999.00
7,0.3,1e4,2,2,20,99999,99999,99999.00
7,0.3,1e5,1,1,20,99999,99999,99999.00
7,0.3,1e5,1,2,20,99999,99999,99999.00
7,0.3,1e5,2,1,20,99999,99999,99999.00
7,0.3,1e5,2,2,20,99999,99999,99999.00
7,0.3,1e6,1,1,20,99999,99999,99999.00
7,0.3,1e6,1,2,20,99999,99999,99999.00
7,0.3,1e6,2,1,20,99999,99999,99999.00
7,0.3,1e6,2,2,20,99999,99999,99999.00
7,0.3,1e7,1,1,20,99999,99999,99999.00
7,0.3,1e7,1,2,20,99999,99999,99999.00
7,0.3,1e7,2,1,20,99999,99999,99999.00
7,0.3,1e7,2,2,20,99999,99999,99999.00
7,0.3,1e8,1,1,20,120,99999,45073.70
7,0.3,1e8,1,2,20,128,99999,35090.80
7,0.3,1e8,2,1,20,123,99999,50070.70
7,0.3,1e8,2,2,20,127,99999,55061.70


==> results/struct_3d_exact/summary_block.csv <==
degree,distortion,mu,schur,smooth,count,min,max,avg
2,0.0,1.,1,1,20,10,10,10.00
2,0.0,1.,1,2,20,10,10,10.00
2,0.0,1.,2,1,20,10,10,10.00
2,0.0,1.,2,2,20,10,10,10.00
2,0.05,1.,1,1,20,13,14,13.20
2,0.05,1.,1,2,20,12,14,13.15
2,0.05,1.,2,1,20,12,14,13.20
2,0.05,1.,2,2,20,12,14,13.15
2,0.1,1.,1,1,20,13,15,13.90
2,0.1,1.,1,2,20,13,15,13.90
2,0.1,1.,2,1,20,13,15,14.05
2,0.1,1.,2,2,20,13,15,14.10
2,0.15,1.,1,1,20,13,16,14.80
2,0.15,1.,1,2,20,13,16,14.45
2,0.15,1.,2,1,20,14,15,14.35
2,0.15,1.,2,2,20,13,15,14.45
2,0.2,1.,1,1,20,14,16,14.65
2,0.2,1.,1,2,20,14,17,15.05
2,0.2,1.,2,1,20,14,16,14.90
2,0.2,1.,2,2,20,14,16,15.10
2,0.25,1.,1,1,20,14,17,15.50
2,0.25,1.,1,2,20,14,17,15.35
2,0.25,1.,2,1,20,14,17,15.25
2,0.25,1.,2,2,20,14,17,15.55
2,0.3,1.,1,1,20,15,17,15.85
2,0.3,1.,1,2,20,15,17,15.85
2,0.3,1.,2,1,20,15,17,16.00
2,0.3,1.,2,2,20,15,17,15.60
3,0.0,1.,1,1,20,17,17,17.00
3,0.0,1.,1,2,20,17,17,17.00
3,0.0,1.,2,1,20,17,17,17.00
3,0.0,1.,2,2,20,17,17,17.00
3,0.05,1.,1,1,20,21,22,21.45
3,0.05,1.,1,2,20,20,22,21.20
3,0.05,1.,2,1,20,21,22,21.45
3,0.05,1.,2,2,20,21,22,21.30
3,0.1,1.,1,1,20,21,23,21.95
3,0.1,1.,1,2,20,21,23,22.25
3,0.1,1.,2,1,20,22,23,22.30
3,0.1,1.,2,2,20,21,23,22.10
3,0.15,1.,1,1,20,21,24,22.40
3,0.15,1.,1,2,20,21,24,22.50
3,0.15,1.,2,1,20,21,24,22.70
3,0.15,1.,2,2,20,21,24,22.70
3,0.2,1.,1,1,20,22,25,23.00
3,0.2,1.,1,2,20,21,24,23.15
3,0.2,1.,2,1,20,22,25,23.35
3,0.2,1.,2,2,20,21,25,23.40
3,0.25,1.,1,1,20,23,27,24.45
3,0.25,1.,1,2,20,22,27,23.70
3,0.25,1.,2,1,20,22,26,24.20
3,0.25,1.,2,2,20,23,26,23.65
3,0.3,1.,1,1,20,22,28,24.50
3,0.3,1.,1,2,20,22,27,24.50
3,0.3,1.,2,1,20,22,26,24.30
3,0.3,1.,2,2,20,21,27,23.85
7,0.0,1.,1,1,20,34,34,34.00
7,0.0,1.,1,2,20,34,34,34.00
7,0.0,1.,2,1,20,34,34,34.00
7,0.0,1.,2,2,20,34,34,34.00
7,0.05,1.,1,1,20,35,38,36.90
7,0.05,1.,1,2,20,34,38,36.60
7,0.05,1.,2,1,20,36,38,36.90
7,0.05,1.,2,2,20,35,38,36.40
7,0.1,1.,1,1,20,36,40,38.10
7,0.1,1.,1,2,20,35,40,37.75
7,0.1,1.,2,1,20,35,40,37.40
7,0.1,1.,2,2,20,36,40,37.75
7,0.15,1.,1,1,20,34,41,38.45
7,0.15,1.,1,2,20,36,41,38.95
7,0.15,1.,2,1,20,36,45,39.85
7,0.15,1.,2,2,20,35,43,38.85
7,0.2,1.,1,1,20,36,47,39.80
7,0.2,1.,1,2,20,33,48,39.95
7,0.2,1.,2,1,20,37,46,40.75
7,0.2,1.,2,2,20,36,45,40.90
7,0.25,1.,1,1,20,37,51,43.00
7,0.25,1.,1,2,20,37,51,43.80
7,0.25,1.,2,1,20,34,47,41.05
7,0.25,1.,2,2,20,38,50,42.75
7,0.3,1.,1,1,20,38,56,46.25
7,0.3,1.,1,2,20,35,54,46.20
7,0.3,1.,2,1,20,33,59,47.20
7,0.3,1.,2,2,19,36,50,44.58


==> results/tmp/poisson_2d_p3.csv <==
distortion,avg
0.05,9.9
0.1,10.05
0.15,10.3
0.2,10.6
0.25,10.8
0.3,11.15
0.35,11.25
0.4,11.6


==> results/tmp/poisson_2d_p7.csv <==
distortion,avg
0.05,13.95
0.1,14.35
0.15,15.0
0.2,15.85
0.25,16.65
0.3,17.7
0.35,19.55
0.4,19.1


==> results/tmp/simplex_2d_block_p2.csv <==
distortion,avg
0.0,15.0
0.05,15.05
0.1,15.6
0.15,15.7
0.2,15.8
0.25,16.2
0.3,16.6
0.35,516.85


==> results/tmp/simplex_2d_block_p3.csv <==
distortion,avg
0.0,28.0
0.05,29.1
0.1,30.15
0.15,30.7
0.2,31.3
0.25,31.65
0.3,32.3
0.35,1030.9


==> results/tmp/simplex_2d_block_p7.csv <==
distortion,avg
0.0,52.0
0.05,54.8
0.1,56.3
0.15,61.1
0.2,65.05
0.25,69.25
0.3,575.25
0.35,579.25


==> results/tmp/simplex_2d_braess_dist_mu4_p2.csv <==
distortion,avg
0.0,7.0
0.05,6.35
0.1,6.35
0.15,6.75
0.2,6.65
0.25,6.8
0.3,7.05
0.35,6.95


==> results/tmp/simplex_2d_braess_dist_mu4_p3.csv <==
distortion,avg
0.0,10.0
0.05,10.0
0.1,10.05
0.15,10.55
0.2,10.8
0.25,10.65
0.3,11.2
0.35,11.4


==> results/tmp/simplex_2d_braess_dist_mu4_p7.csv <==
distortion,avg
0.0,13.0
0.05,13.5
0.1,13.65
0.15,14.1
0.2,14.75
0.25,15.6
0.3,15.9
0.35,17.71


==> results/tmp/simplex_2d_braess_jump_p2.csv <==
mu,avg
1.0,6.0
10.0,6.0
100.0,6.0
1000.0,7.0
10000.0,7.0
100000.0,7.0
1000000.0,7.0
10000000.0,7.0
100000000.0,7.0


==> results/tmp/simplex_2d_braess_jump_p3.csv <==
mu,avg
1.0,9.0
10.0,10.0
100.0,10.0
1000.0,10.0
10000.0,10.0
100000.0,10.0
1000000.0,10.0
10000000.0,10.0
100000000.0,10.0


==> results/tmp/simplex_2d_braess_jump_p7.csv <==
mu,avg
1.0,13.0
10.0,13.0
100.0,13.0
1000.0,13.0
10000.0,13.0
100000.0,13.0
1000000.0,13.0
10000000.0,13.0
100000000.0,13.0


==> results/tmp/simplex_2d_braess_p2.csv <==
distortion,avg
0.0,6.0
0.05,6.0
0.1,6.1
0.15,6.5
0.2,6.6
0.25,6.6
0.3,7.1
0.35,8.05


==> results/tmp/simplex_2d_braess_p3.csv <==
distortion,avg
0.0,9.0
0.05,9.9
0.1,9.85
0.15,10.05
0.2,10.4
0.25,10.5
0.3,11.1
0.35,13.8


==> results/tmp/simplex_2d_braess_p7.csv <==
distortion,avg
0.0,13.0
0.05,13.0
0.1,13.15
0.15,13.9
0.2,14.35
0.25,14.75
0.3,16.35
0.35,17.3


==> results/tmp/simplex_3d_block_p2.csv <==
distortion,avg
0.0,18.0
0.05,23.0
0.1,24.2
0.15,24.7
0.2,25.05
0.25,25.1
0.3,25.35


==> results/tmp/simplex_3d_block_p3.csv <==
distortion,avg
0.0,37.0
0.05,50.85
0.1,52.35
0.15,54.7
0.2,57.15
0.25,57.65
0.3,59.15


==> results/tmp/simplex_3d_block_p7.csv <==
distortion,avg
0.0,111.0
0.05,124.75
0.1,132.55
0.15,1126.05
0.2,4085.0
0.25,8028.1
0.3,9506.2


==> results/tmp/simplex_3d_braess_p2.csv <==
distortion,avg
0.0,6.0
0.05,6.2
0.1,6.85
0.15,7.0
0.2,7.0
0.25,7.0
0.3,7.0


==> results/tmp/simplex_3d_braess_p3.csv <==
distortion,avg
0.0,10.0
0.05,10.0
0.1,10.5
0.15,10.9
0.2,11.05
0.25,11.35
0.3,11.55


==> results/tmp/simplex_3d_braess_p7.csv <==
distortion,avg
0.0,15.0
0.05,15.85
0.1,16.1
0.15,16.65
0.2,17.15
0.25,18.2
0.3,518.45


==> results/tmp/struct_2d_block_dist_mu4_p2.csv <==
distortion,avg
0.0,17.0
0.05,18.65
0.1,19.4
0.15,19.5
0.2,19.8
0.25,19.9
0.3,20.3
0.35,20.5


==> results/tmp/struct_2d_block_dist_mu4_p3.csv <==
distortion,avg
0.0,31.0
0.05,32.7
0.1,34.25
0.15,35.0
0.2,35.4
0.25,37.1
0.3,38.6
0.35,39.75


==> results/tmp/struct_2d_block_dist_mu4_p7.csv <==
distortion,avg
0.0,40.0
0.05,44.2
0.1,46.35
0.15,50.05
0.2,55.0
0.25,59.35
0.3,70.7
0.35,1129.44


==> results/tmp/struct_2d_block_dist_nonstat_mu4_p2.csv <==
distortion,avg
0.0,15.0
0.05,15.0
0.1,14.8
0.15,14.95
0.2,15.0
0.25,15.1
0.3,15.15
0.35,15.3


==> results/tmp/struct_2d_block_dist_nonstat_mu4_p3.csv <==
distortion,avg
0.0,27.0
0.05,27.25
0.1,28.1
0.15,28.65
0.2,29.05
0.25,29.9
0.3,30.4
0.35,30.45


==> results/tmp/struct_2d_block_dist_nonstat_mu4_p7.csv <==
distortion,avg
0.0,49.0
0.05,48.8
0.1,51.05
0.15,52.8
0.2,57.15
0.25,62.3
0.3,569.2
0.35,574.25


==> results/tmp/struct_2d_block_jump_nonstat_p2.csv <==
mu,avg
1.0,15.0
10.0,16.0
100.0,16.0
1000.0,15.0
10000.0,15.0
100000.0,14.0
1000000.0,14.0
10000000.0,14.0
100000000.0,14.0


==> results/tmp/struct_2d_block_jump_nonstat_p3.csv <==
mu,avg
1.0,27.0
10.0,29.0
100.0,30.0
1000.0,28.0
10000.0,27.0
100000.0,27.0
1000000.0,23.0
10000000.0,23.0
100000000.0,22.0


==> results/tmp/struct_2d_block_jump_nonstat_p7.csv <==
mu,avg
1.0,50.0
10.0,51.0
100.0,50.0
1000.0,49.0
10000.0,49.0
100000.0,46.0
1000000.0,45.0
10000000.0,44.0
100000000.0,44.0


==> results/tmp/struct_2d_block_jump_p2.csv <==
mu,avg
1.0,18.0
10.0,20.0
100.0,20.0
1000.0,18.0
10000.0,17.0
100000.0,17.0
1000000.0,17.0
10000000.0,17.0
100000000.0,16.0


==> results/tmp/struct_2d_block_jump_p3.csv <==
mu,avg
1.0,32.0
10.0,36.0
100.0,34.0
1000.0,33.0
10000.0,31.0
100000.0,29.0
1000000.0,27.0
10000000.0,25.0
100000000.0,23.0


==> results/tmp/struct_2d_block_jump_p7.csv <==
mu,avg
1.0,40.0
10.0,46.0
100.0,45.0
1000.0,41.0
10000.0,40.0
100000.0,38.0
1000000.0,36.0
10000000.0,35.0
100000000.0,34.0


==> results/tmp/struct_2d_block_p2.csv <==
distortion,avg
0.0,18.0
0.05,19.2
0.1,20.05
0.15,20.2
0.2,20.45
0.25,21.05
0.3,21.15
0.35,21.55


==> results/tmp/struct_2d_block_p3.csv <==
distortion,avg
0.0,32.0
0.05,32.1
0.1,33.6
0.15,34.65
0.2,35.7
0.25,38.2
0.3,39.8
0.35,40.35


==> results/tmp/struct_2d_block_p7.csv <==
distortion,avg
0.0,40.0
0.05,42.7
0.1,45.65
0.15,49.0
0.2,51.8
0.25,60.45
0.3,66.4
0.35,79.35


==> results/tmp/struct_2d_braess_dist_mu4_p2.csv <==
distortion,avg
0.0,7.0
0.05,7.7
0.1,7.9
0.15,7.75
0.2,8.0
0.25,8.0
0.3,8.05
0.35,8.4


==> results/tmp/struct_2d_braess_dist_mu4_p3.csv <==
distortion,avg
0.0,12.0
0.05,11.9
0.1,12.05
0.15,12.3
0.2,12.4
0.25,12.6
0.3,13.15
0.35,13.55


==> results/tmp/struct_2d_braess_dist_mu4_p7.csv <==
distortion,avg
0.0,17.0
0.05,17.65
0.1,18.05
0.15,18.8
0.2,19.0
0.25,19.55
0.3,20.65
0.35,17.94


==> results/tmp/struct_2d_braess_dist_nonstat_mu4_p2.csv <==
distortion,avg
0.0,7.0
0.05,6.2
0.1,6.5
0.15,6.65
0.2,6.8
0.25,6.75
0.3,6.6
0.35,6.65


==> results/tmp/struct_2d_braess_dist_nonstat_mu4_p3.csv <==
distortion,avg
0.0,10.0
0.05,10.0
0.1,10.1
0.15,10.3
0.2,10.75
0.25,10.7
0.3,11.0
0.35,11.1


==> results/tmp/struct_2d_braess_dist_nonstat_mu4_p7.csv <==
distortion,avg
0.0,13.0
0.05,13.7
0.1,13.85
0.15,14.2
0.2,14.6
0.25,14.95
0.3,17.15
0.35,17.8


==> results/tmp/struct_2d_braess_jump_nonstat_p2.csv <==
mu,avg
1.0,6.0
10.0,6.0
100.0,6.0
1000.0,6.0
10000.0,7.0
100000.0,7.0
1000000.0,7.0
10000000.0,7.0
100000000.0,7.0


==> results/tmp/struct_2d_braess_jump_nonstat_p3.csv <==
mu,avg
1.0,9.0
10.0,10.0
100.0,10.0
1000.0,10.0
10000.0,10.0
100000.0,10.0
1000000.0,10.0
10000000.0,10.0
100000000.0,10.0


==> results/tmp/struct_2d_braess_jump_nonstat_p7.csv <==
mu,avg
1.0,13.0
10.0,13.0
100.0,13.0
1000.0,13.0
10000.0,13.0
100000.0,13.0
1000000.0,13.0
10000000.0,13.0
100000000.0,13.0


==> results/tmp/struct_2d_braess_jump_p2.csv <==
mu,avg
1.0,8.0
10.0,7.0
100.0,7.0
1000.0,7.0
10000.0,7.0
100000.0,7.0
1000000.0,7.0
10000000.0,7.0
100000000.0,7.0


==> results/tmp/struct_2d_braess_jump_p3.csv <==
mu,avg
1.0,12.0
10.0,12.0
100.0,12.0
1000.0,12.0
10000.0,12.0
100000.0,12.0
1000000.0,12.0
10000000.0,12.0
100000000.0,12.0


==> results/tmp/struct_2d_braess_jump_p7.csv <==
mu,avg
1.0,17.0
10.0,17.0
100.0,17.0
1000.0,17.0
10000.0,17.0
100000.0,17.0
1000000.0,17.0
10000000.0,17.0
100000000.0,17.0


==> results/tmp/struct_2d_braess_p2.csv <==
distortion,avg
0.0,8.0
0.05,8.0
0.1,8.0
0.15,8.05
0.2,8.2
0.25,8.65
0.3,8.7
0.35,9.1


==> results/tmp/struct_2d_braess_p3.csv <==
distortion,avg
0.0,12.0
0.05,12.0
0.1,12.05
0.15,12.25
0.2,12.7
0.25,13.1
0.3,13.2
0.35,13.55


==> results/tmp/struct_2d_braess_p7.csv <==
distortion,avg
0.0,17.0
0.05,17.15
0.1,17.85
0.15,18.25
0.2,18.8
0.25,19.5
0.3,20.9
0.35,22.45


==> results/tmp/struct_2d_exact_p2.csv <==
distortion,avg
0.0,9.0
0.05,9.95
0.1,10.0
0.15,10.0
0.2,10.0
0.25,10.0
0.3,10.0
0.35,12.4


==> results/tmp/struct_2d_exact_p3.csv <==
distortion,avg
0.0,14.0
0.05,14.7
0.1,14.5
0.15,14.8
0.2,15.0
0.25,15.65
0.3,16.15
0.35,16.3


==> results/tmp/struct_2d_exact_p7.csv <==
distortion,avg
0.0,18.0
0.05,18.85
0.1,19.4
0.15,20.25
0.2,20.7
0.25,21.95
0.3,23.25
0.35,21.45


==> results/tmp/struct_3d_block_p2.csv <==
distortion,avg
0.0,23.0
0.05,23.6
0.1,25.15
0.15,26.05
0.2,27.25
0.25,29.15
0.3,30.75


==> results/tmp/struct_3d_block_p3.csv <==
distortion,avg
0.0,36.0
0.05,38.55
0.1,40.6
0.15,42.6
0.2,44.6
0.25,47.5
0.3,50.8


==> results/tmp/struct_3d_block_p7.csv <==
distortion,avg
0.0,49.0
0.05,52.85
0.1,58.05
0.15,63.2
0.2,69.75
0.25,77.45
0.3,90.3


==> results/tmp/struct_3d_braess_dist_nonstat_mu4_p2.csv <==
distortion,avg
0.0,8.0
0.05,8.0
0.1,8.1
0.15,8.7
0.2,8.85
0.25,8.95
0.3,8.95


==> results/tmp/struct_3d_braess_dist_nonstat_mu4_p3.csv <==
distortion,avg
0.0,13.0
0.05,13.8
0.1,14.0
0.15,14.1
0.2,14.4
0.25,14.6
0.3,14.85


==> results/tmp/struct_3d_braess_dist_nonstat_mu4_p7.csv <==
distortion,avg
0.0,21.0
0.05,21.7
0.1,22.0
0.15,22.6
0.2,23.55
0.25,24.25
0.3,25.0


==> results/tmp/struct_3d_braess_jump_nonstat_p2.csv <==
mu,avg
1.0,8.0
10.0,8.0
100.0,8.0
1000.0,8.0
10000.0,8.0
100000.0,8.0
1000000.0,8.0
10000000.0,8.0
100000000.0,8.0


==> results/tmp/struct_3d_braess_jump_nonstat_p3.csv <==
mu,avg
1.0,13.0
10.0,13.0
100.0,13.0
1000.0,13.0
10000.0,13.0
100000.0,13.0
1000000.0,13.0
10000000.0,13.0
100000000.0,13.0


==> results/tmp/struct_3d_braess_jump_nonstat_p7.csv <==
mu,avg
1.0,21.0
10.0,21.0
100.0,21.0
1000.0,21.0
10000.0,21.0
100000.0,21.0
1000000.0,21.0
10000000.0,21.0
100000000.0,21.0


==> results/tmp/struct_3d_braess_p2.csv <==
distortion,avg
0.0,8.0
0.05,8.55
0.1,8.9
0.15,9.0
0.2,8.95
0.25,9.0
0.3,9.0


==> results/tmp/struct_3d_braess_p3.csv <==
distortion,avg
0.0,13.0
0.05,13.3
0.1,14.0
0.15,14.0
0.2,14.1
0.25,14.45
0.3,14.7


==> results/tmp/struct_3d_braess_p7.csv <==
distortion,avg
0.0,21.0
0.05,21.4
0.1,22.25
0.15,23.1
0.2,23.25
0.25,24.05
0.3,25.35


==> results/tmp/struct_3d_exact_p2.csv <==
distortion,avg
0.0,10.0
0.05,13.2
0.1,13.9
0.15,14.8
0.2,14.65
0.25,15.5
0.3,15.85


==> results/tmp/struct_3d_exact_p3.csv <==
distortion,avg
0.0,17.0
0.05,21.45
0.1,21.95
0.15,22.4
0.2,23.0
0.25,24.45
0.3,24.5


==> results/tmp/struct_3d_exact_p7.csv <==
distortion,avg
0.0,34.0
0.05,36.9
0.1,38.1
0.15,38.45
0.2,39.8
0.25,43.0
0.3,46.25

